A 3D model for the stellar populations in the nuclei of NGC 1433,NGC 1566, and NGC 1808

Aims. We aim to characterize the properties of the stellar populations in the central few hundred parsecs of nearby galactic nuclei; specifically their age, mass, and 3D geometry. Methods. We use spatially resolved spectroscopic observations of NGC 1433, NGC 1566, and NGC 1808 obtained with SINFONI to constrain a 3D model composed of a spherically symmetric nuclear star cluster (NSC) and an extended thick stellar disk. We computed UV to mid-infrared single stellar population (UMISSP) spectra to determine the age of the stellar populations and construct synthetic observations for our model. To overcome degeneracies between key parameters, we simultaneously fit the spatially resolved line-of-sight velocity, line-of-sight-velocity-dispersion, low-spectral-resolution NIR continuum, and high-spectral-resolution CO absorption features for each pixel. Results. For the three objects, we derive the age and mass of the young and old stellar populations in the NSC and surrounding disk, as well as their 3D geometry: radius for the NSC; thickness, inclination, and position angle for the disk. These results are consistent with published independent measurements when available. Conclusions. The proposed method allows us to derive a consistent 3D model of the stellar populations in nearby galactic centers solely based on a near-infrared IFU observation.

==> NGC1433/k2_age_NSC.txt <==
4.582074643321402796e+00
8.793642275613231973e+00
7.531718543218430817e+00
5.192633755016161423e+00
4.495386877868521758e+00
4.256514055726465351e+00
4.656491335768532913e+00
5.617391847944237959e+00
5.298956509020129602e+00
4.446138850334675041e+00
3.441738380875034586e+00
3.295408566262358008e+00
3.155195461272783497e+00
2.804490239708358867e+00
2.655357724253158302e+00
2.450016594479244691e+00
2.318285144952467292e+00
2.228011945206668898e+00
2.115494647126838768e+00
2.002592152907736622e+00
1.944034860143932342e+00
1.838229509530820760e+00
1.709898067653476517e+00
1.704179727888361473e+00
1.675415003084719245e+00
1.586330619646558082e+00
1.554948877714418920e+00
1.424212750367223501e+00
1.443714656082879744e+00
1.383968011297463496e+00
1.368784532555164635e+00
1.401226706887408469e+00
1.340632002005704981e+00
1.340571936072183057e+00
1.328644008848069547e+00
1.287170635926959239e+00
1.260144334856206694e+00
1.226746596223168062e+00
1.211907701493202483e+00
1.175250174253022362e+00
1.173624333404323927e+00
1.150395093982645500e+00
1.153315679743998512e+00
1.116333997722217308e+00
1.105131980286783389e+00
1.165606913913713782e+01
1.146246063082016420e+01
9.229177715433224405e-01
9.182668533072632089e-01
9.489947999741609186e-01
9.412905845179975195e-01
9.976265651625142450e-01
9.973230758226254711e-01
9.856099757023166763e-01
9.749592782002260982e-01
5.906598147113266251e+00
5.534849284206355691e+00
8.567350562462202612e-01
8.577732554754166072e-01
8.789760634695971131e-01
8.763901749701241695e-01
9.857943881746831227e-01
9.748246667568361001e-01
9.812716483133739898e-01
9.769547557538752480e-01
9.770153484013262002e-01
9.899195308239128188e-01
9.882439230113994055e-01
9.700165899309767248e-01
9.728435361332533615e-01
9.690114354549612674e-01
9.666977428587725241e-01
9.651410543729478375e-01
9.668793965524340450e-01
9.683221990480973540e-01


==> NGC1433/k2_age_ak_NSC.txt <==
5.779361089916302490e+02 1.225242633442409669e+03 1.218054709186370701e+03 8.579950692725976751e+02 7.337758245766785876e+02 6.666499801414355488e+02 6.848120493309910444e+02 7.141408436389106100e+02 6.951567510327822674e+02 6.292166877780837240e+02 5.165105462035528490e+02 4.859290269009854342e+02 4.592120194785418903e+02 4.135883817144471664e+02 3.976587968212561464e+02 3.702820539666217883e+02 3.582762975426891217e+02 3.485509903380207106e+02 3.373158020725738311e+02 3.229739892551666003e+02 3.123310035777710709e+02 3.021167098655304244e+02 2.867465614380245711e+02 2.861523671439200029e+02 2.829482002602191528e+02 2.691257462349133789e+02 2.623036027932434990e+02 2.487321229437752663e+02 2.499568895970521112e+02 2.409158435268140295e+02 2.370092400452891468e+02 2.419114042228942196e+02 2.299294324204294355e+02 2.281153142933057723e+02 2.243650205719794144e+02 2.193755540328914151e+02 2.161886799545311533e+02 2.118319464658512459e+02 2.100680547761992614e+02 2.039941846395152254e+02 2.027882216896401530e+02 1.982154890307212725e+02 1.988730321466274802e+02 1.973482420264722350e+02 1.946831324979149542e+02 1.326507853081961684e+03 1.310614633736777932e+03 1.680757949934400415e+02 1.677453999989832312e+02 1.704467357976809296e+02 1.696306946107700071e+02 1.787429529114123739e+02 1.778584378356447928e+02 1.772103299326091985e+02 1.750517582535358088e+02 7.064532139799907782e+02 6.829715194494141315e+02 1.662904363563858396e+02 1.662790341511490624e+02 1.666773380260460726e+02 1.666445801753428100e+02 1.719891842578533669e+02 1.706228870873314065e+02 1.712349883787190947e+02 1.708421123657390410e+02 1.707265919370741187e+02 1.712979870364605119e+02 1.711402626967518188e+02 1.702156182762663263e+02 1.703107951715448678e+02 1.699108708735695927e+02 1.698593205547179252e+02 1.695893188287289490e+02 1.696503622723245996e+02 1.696579437195854041e+02
4.692222025474199540e+02 1.012577502319514679e+03 1.005113761159476098e+03 7.024146345781779246e+02 5.984677625061019626e+02 5.425522286655919970e+02 5.579625888830872782e+02 5.832148220875591278e+02 5.671878168001898075e+02 5.116439062773254136e+02 4.173458281096370683e+02 3.919651869418429442e+02 3.697337981859395768e+02 3.317342052342684724e+02 3.184557633402012016e+02 2.956611264743805805e+02 2.856688873363273160e+02 2.775873219358987853e+02 2.682434681664707341e+02 2.563289633531473442e+02 2.475022964957059912e+02 2.390229029319564518e+02 2.262841937240864070e+02 2.257923582525355073e+02 2.231310212965975666e+02 2.116733791991022144e+02 2.060235317824975709e+02 1.947811491744402872e+02 1.958015685919635303e+02 1.883190725150841445e+02 1.850905773761856210e+02 1.891426159454445894e+02 1.792302114255222136e+02 1.777279420913422143e+02 1.746245867552697746e+02 1.704964552217894038e+02 1.678617119370885007e+02 1.642582529493312506e+02 1.627972821762360525e+02 1.577676039779970552e+02 1.567722495841279624e+02 1.529809662427749402e+02 1.535274430371075312e+02 1.522520641366915584e+02 1.500424297378983738e+02 1.100640505285288555e+03 1.087133691134128412e+03 1.278998852170671654e+02 1.276226219253937586e+02 1.298867407628166006e+02 1.292037201432439986e+02 1.368163511117625148e+02 1.360817641501162996e+02 1.355407111112150744e+02 1.337403365837042770e+02 5.773488828499748706e+02 5.575878723592275037e+02 1.264009048143403646e+02 1.263914025252130244e+02 1.267262613161724829e+02 1.266987628447433991e+02 1.311879339506190831e+02 1.300444903229125089e+02 1.305563505884868221e+02 1.302278704465180112e+02 1.301315295502295726e+02 1.306115860082586551e+02 1.304797421712964649e+02 1.297038291828947081e+02 1.297838886396971247e+02 1.294489724388674858e+02 1.294057534128003795e+02 1.291797854444702978e+02 1.292310857204531942e+02 1.292379409302260456e+02
3.794973531386186210e+02 8.353166601302054914e+02 8.278146677812565031e+02 5.734543498365003416e+02 4.865428125187413571e+02 4.400158228088125156e+02 4.530796616960438996e+02 4.748008819476592635e+02 4.612792370108313094e+02 4.145323160938920068e+02 3.357317913667798734e+02 3.147013670802417664e+02 2.962328400111491646e+02 2.646387367778954740e+02 2.535910411412055794e+02 2.346498325747350577e+02 2.263511229772323645e+02 2.196504777474168009e+02 2.118972052166380706e+02 2.020227907807993688e+02 1.947208179413700577e+02 1.876997635633913717e+02 1.771707511890102182e+02 1.767647891043235973e+02 1.745604508024153745e+02 1.650904093362955507e+02 1.604254235662677388e+02 1.511412813726244337e+02 1.519888195164801914e+02 1.458161815115480806e+02 1.431569369101765972e+02 1.464954034602841944e+02 1.383222076699625802e+02 1.370824493259483461e+02 1.345231446853149464e+02 1.311193800675714840e+02 1.289487006242442817e+02 1.259786821941246870e+02 1.247728343106449671e+02 1.206224620487915615e+02 1.198038954800725264e+02 1.166715218777161880e+02 1.171241027596750257e+02 1.160609134665040472e+02 1.142353144949962171e+02 9.118795351647752341e+02 9.003988029564717408e+02 9.586326374922082039e+01 9.563087039231382391e+01 9.752545604784329214e+01 9.695490389347209259e+01 1.032981491729883317e+02 1.026899532695650947e+02 1.022396111304834250e+02 1.007423231134496717e+02 4.703788860615175054e+02 4.537598843864185483e+02 9.460570165358322470e+01 9.459778170895508254e+01 9.487934267993156823e+01 9.485627478617126940e+01 9.862062756519520690e+01 9.766582669774966519e+01 9.809294362430441083e+01 9.781890131882462924e+01 9.773872425733905800e+01 9.814116730203112127e+01 9.803120406290884148e+01 9.738146399383906271e+01 9.744866866355341983e+01 9.716874031551067503e+01 9.713257626439273906e+01 9.694380925156980311e+01 9.698684102252832417e+01 9.699299593676727227e+01
3.055975467589328787e+02 6.876866645823496356e+02 6.803195066006315983e+02 4.667063721951603839e+02 3.941122597420216493e+02 3.554486310520629218e+02 3.665115158183440371e+02 3.851747377925589149e+02 3.737763698815573434e+02 3.344749687561206883e+02 2.687228162818623787e+02 2.513309188282756850e+02 2.360190263854542252e+02 2.098067735192307737e+02 2.006361664568022434e+02 1.849356889253151905e+02 1.780614270468226721e+02 1.725209346947099789e+02 1.661053670990363287e+02 1.579456740802534114e+02 1.519236355096310547e+02 1.461285223648219471e+02 1.374551945483401312e+02 1.371212654672745543e+02 1.353017282953044855e+02 1.275024903220193977e+02 1.236650389084219341e+02 1.160277304388771284e+02 1.167289645598640817e+02 1.116575173159923651e+02 1.094762949933088549e+02 1.122156361175104848e+02 1.055045611329527446e+02 1.044859065397651960e+02 1.023843492497158536e+02 9.959008580206116790e+01 9.780967579086490105e+01 9.537267926541221641e+01 9.438185360018974279e+01 9.097254877065518031e+01 9.030249202641400075e+01 8.772626209439661693e+01 8.809936955512883117e+01 8.721689235145362318e+01 8.571545522529393679e+01 7.542310796142664913e+02 7.444715397903025860e+02 7.053322913783985371e+01 7.033881656007039851e+01 7.192032211103011718e+01 7.144508647555616676e+01 7.671145974499376052e+01 7.621000856843357951e+01 7.583667229332807835e+01 7.459637245587111920e+01 3.818918129369605481e+02 3.679267507356222495e+02 6.947960390150007015e+01 6.947300245187032885e+01 6.970971089635426665e+01 6.969038214473275161e+01 7.283910342753131317e+01 7.204437175840922691e+01 7.239967349885640147e+01 7.217176099564487401e+01 7.210523962385788366e+01 7.244156548011636687e+01 7.235014573012649919e+01 7.180770898489198828e+01 7.186395617992153007e+01 7.163065588226746172e+01 7.160047929827935320e+01 7.144321855894473572e+01 7.147921668861707190e+01 7.148470303069812815e+01
2.448796505613633769e+02 5.648551186103264854e+02 5.577453693025290704e+02 3.784881314735525848e+02 3.179284545837377891e+02 2.858508630222171405e+02 2.952076303980400098e+02 3.112231008002669910e+02 3.016246271699895942e+02 2.686259472679057012e+02 2.138602554998729488e+02 1.995112775872775330e+02 1.868473296117687710e+02 1.651566433326081835e+02 1.575654662212434687e+02 1.445902944698192698e+02 1.389140938585349545e+02 1.343482250890213550e+02 1.290576352279469745e+02 1.223391304116470337e+02 1.173915061249017242e+02 1.126269513600853003e+02 1.055120128210689501e+02 1.052384930533312826e+02 1.037429951121452376e+02 9.734837439669769310e+01 9.420634167400045555e+01 8.795426228405922586e+01 8.853165304384859269e+01 8.438624177716449992e+01 8.260656221857861681e+01 8.484273077217143566e+01 7.936128622081072592e+01 7.852897241384606275e+01 7.681274795521335363e+01 7.453163019230657937e+01 7.307964243411780103e+01 7.109150473367746770e+01 7.028205316102099687e+01 6.749790974590527526e+01 6.695272156016403642e+01 6.484645698884220621e+01 6.515220402981658765e+01 6.442381426455152393e+01 6.319636906393355957e+01 6.226712859868414398e+02 6.143747661092683074e+02 5.071898435833235652e+01 5.055682504428450841e+01 5.187219471534214676e+01 5.147800106501000528e+01 5.582812863546267579e+01 5.541704843419154969e+01 5.510923985939729874e+01 5.408743602234945769e+01 3.088337501868452364e+02 2.971107557918243742e+02 4.983812773607913016e+01 4.983262541950163182e+01 5.003149549767966420e+01 5.001533020836550492e+01 5.263943669363564482e+01 5.198097270643566503e+01 5.227521376360925132e+01 5.208651851047150672e+01 5.203157330537419512e+01 5.231138490727042267e+01 5.223573222583272013e+01 5.178485843283721124e+01 5.183173494544377746e+01 5.163810901085535221e+01 5.161302876143730600e+01 5.148254261792857989e+01 5.151253831484927304e+01 5.151739078704526520e+01
1.951354733862274884e+02 4.627762859660180652e+02 4.560071996522643190e+02 3.057225267644578253e+02 2.552788103931227113e+02 2.287171400230921279e+02 2.366194488570264127e+02 2.503430976874292071e+02 2.422706381134148614e+02 2.146077593958667649e+02 1.690918350524053437e+02 1.572871589305320015e+02 1.468441294395163936e+02 1.289516705807457413e+02 1.226892646231929405e+02 1.120055735644214678e+02 1.073368638452554649e+02 1.035896214504970629e+02 9.924495603328452376e+01 9.373755588838859865e+01 8.969168460690559641e+01 8.579333171568735850e+01 7.998698407062713045e+01 7.976410790901314840e+01 7.854147906949260971e+01 7.332768729833537691e+01 7.077006891391992838e+01 6.568333097617389171e+01 6.615587325456461087e+01 6.278940119947561271e+01 6.134712287268755659e+01 6.316060209708263784e+01 5.871363124283178081e+01 5.803846193742636217e+01 5.664678648571639741e+01 5.479796036248342972e+01 5.362254864882774541e+01 5.201271773988271718e+01 5.135640152744763043e+01 4.910023327740089627e+01 4.866015259088217704e+01 4.695159587853048322e+01 4.720015342595808505e+01 4.660332621151371058e+01 4.560784906036974462e+01 5.129880925366479687e+02 5.059358162161004770e+02 3.543118674550721181e+01 3.529654636659934397e+01 3.638459707632802775e+01 3.605962624377475834e+01 3.962702739920129602e+01 3.929270670757281891e+01 3.904083309025455861e+01 3.820548116103257286e+01 2.486501540105733454e+02 2.388214659318065856e+02 3.469731069609234453e+01 3.469272489900484402e+01 3.485955714564078534e+01 3.484607801036272434e+01 3.702103658415877163e+01 3.647910932644138882e+01 3.672119076927776860e+01 3.656598954726107564e+01 3.652090605276106317e+01 3.675218517111307648e+01 3.669000115708143994e+01 3.631762627936716825e+01 3.635645286259963171e+01 3.619674890592297345e+01 3.617602378686926556e+01 3.606840292800819725e+01 3.609325292908508231e+01 3.609750703548562001e+01
1.545200810683858776e+02 3.780622431200062010e+02 3.716866971098025942e+02 2.458380409739059189e+02 2.038974318563602424e+02 1.819548455600777856e+02 1.886175964172903718e+02 2.003583512762332077e+02 1.935797926593432692e+02 1.704340999891713579e+02 1.327044508486170855e+02 1.230265149548320807e+02 1.144457697942436312e+02 9.974302888113774657e+01 9.459818918851992464e+01 8.584061616280260409e+01 8.201887472625355713e+01 7.895901287683956582e+01 7.540946178533395994e+01 7.091950220113507442e+01 6.763023607957092054e+01 6.445973181910161998e+01 5.975194530057553521e+01 5.957150391150921109e+01 5.857861704266421299e+01 5.435737299978033832e+01 5.229083626537149598e+01 4.818448089446116001e+01 4.856825417676088108e+01 4.585710448402159045e+01 4.469840243570839533e+01 4.615674217820514258e+01 4.258032477741316058e+01 4.203776512802063792e+01 4.091958927127986101e+01 3.943517530326634102e+01 3.849286138492009002e+01 3.720217679505857689e+01 3.667528991839354546e+01 3.486559682733786047e+01 3.451410953931021197e+01 3.314268454373553396e+01 3.334259035247979597e+01 3.285826047660431470e+01 3.205956740376575453e+01 4.216490512940472968e+02 4.156554875645331322e+02 2.384821967586690405e+01 2.373722934913212868e+01 2.462971270452215222e+01 2.436427130663007645e+01 2.725920761174200990e+01 2.699037867809153823e+01 2.678645057652304828e+01 2.611100944536296709e+01 1.992039441461508886e+02 1.909757646396005555e+02 2.324020584942271839e+01 2.323638406825999070e+01 2.337593224437223327e+01 2.336474697059067651e+01 2.515249685890556464e+01 2.471089237709044895e+01 2.490811331754679969e+01 2.478170993886218554e+01 2.474508931487921970e+01 2.493441072232775824e+01 2.488380998549985179e+01 2.457919108042623435e+01 2.461105737352349365e+01 2.448056529313105045e+01 2.446358294742438844e+01 2.437563168385085532e+01 2.439604109529291165e+01 2.439973135535958093e+01
1.214919833297638263e+02 3.078753068552919103e+02 3.019229262934878761e+02 1.966854363213421664e+02 1.618914196641174215e+02 1.438160288905383766e+02 1.494228226711981904e+02 1.594489415397268885e+02 1.537674277667140075e+02 1.344454122631714199e+02 1.032681175534105904e+02 9.536711324251047017e+01 8.834730626917077245e+01 7.632207267574717946e+01 7.211671548150518163e+01 6.497733664037244239e+01 6.186724639940320003e+01 5.938426103890669339e+01 5.650269719604012408e+01 5.286703151866949923e+01 5.021225248789890117e+01 4.765302649538543278e+01 4.386705051197474603e+01 4.372213883547173907e+01 4.292260594856927725e+01 3.953534038863832478e+01 3.788133118210961925e+01 3.459961158084551869e+01 3.490824718431406382e+01 3.274842724898015689e+01 3.182809223042599100e+01 3.298804354352873247e+01 3.014435804964485399e+01 2.971377103953413368e+01 2.882617978474101861e+01 2.764914069998641821e+01 2.690343720064823785e+01 2.588225736103021291e+01 2.546488524155264344e+01 2.403329061309931447e+01 2.375659688286669891e+01 2.267151542771728145e+01 2.282993589375740129e+01 2.244194705882243568e+01 2.181059099273984714e+01 3.456908729535356883e+02 3.405985635305206642e+02 1.528801948326725757e+01 1.519759248012656094e+01 1.591992398551196430e+01 1.570620669046439843e+01 1.801868666594452151e+01 1.780608449472021704e+01 1.764348338002588790e+01 1.710615399873361753e+01 1.587071148013097854e+02 1.518310886186447135e+02 1.478895382040993489e+01 1.478576753004745825e+01 1.490184999082358708e+01 1.489264235025967409e+01 1.634299538579503874e+01 1.598860542716576560e+01 1.614684750246119549e+01 1.604545286759563893e+01 1.601617640307465962e+01 1.616886581725128735e+01 1.612832811929811427e+01 1.588278365606077358e+01 1.590857385201136864e+01 1.580351284597905348e+01 1.578977362408024909e+01 1.571893382146082097e+01 1.573547252422941867e+01 1.573863111889714084e+01
9.476321031239857007e+01 2.498381947518896880e+02 2.443210101877033082e+02 1.564682568329276933e+02 1.276793949379638917e+02 1.128405940342126286e+02 1.175483765944802030e+02 1.260929314150832141e+02 1.213413815897492896e+02 1.052551099278714162e+02 7.958920296414103746e+01 7.317196134581789124e+01 6.745973774578583004e+01 5.768055888595930725e+01 5.426440114861778596e+01 4.848346995782078750e+01 4.597084896538492416e+01 4.397160953747131629e+01 4.165075286349399875e+01 3.873178790579375885e+01 3.660863856112987236e+01 3.456234884933346052e+01 3.154924766676162662e+01 3.143405103055730976e+01 3.079712155949720298e+01 2.811008514665320845e+01 2.680238415543816188e+01 2.421392573555478478e+01 2.445900675962178639e+01 2.276288098894456269e+01 2.204287913335755178e+01 2.295220241445567311e+01 2.072516546200687415e+01 2.038916214821784223e+01 1.969601313598676029e+01 1.877833716980193302e+01 1.819857478580456700e+01 1.740517967843624092e+01 1.708056453782473838e+01 1.596962050112228582e+01 1.575618153126608689e+01 1.491481691555046574e+01 1.503777287424722608e+01 1.473239095821427647e+01 1.424371420493645068e+01 2.826270851743990988e+02 2.783022931859538289e+02 9.184428763186671674e+00 9.112236219829739525e+00 9.683819061220946267e+00 9.515773272602558563e+00 1.131776384371856459e+01 1.115384946627319174e+01 1.102713389080818729e+01 1.061025457068526912e+01 1.256636141188041762e+02 1.199296680112226454e+02 8.781473028778211898e+00 8.778810557571549822e+00 8.874344816142787806e+00 8.866871832493698591e+00 1.001815531675637949e+01 9.740714632816059648e+00 9.864554641417225156e+00 9.785211599750972766e+00 9.762420950092339567e+00 9.882653878299658246e+00 9.850994539127245986e+00 9.657747657991718526e+00 9.678156233073513803e+00 9.595614375490674419e+00 9.584720046118480496e+00 9.529033314224173878e+00 9.542145261998213002e+00 9.544801215729142640e+00
7.325762897459433987e+01 2.019589683316137325e+02 1.968758897039088538e+02 1.236848300315335649e+02 9.994024004825809016e+01 8.780888799311051685e+01 9.175190423363048353e+01 9.901753229281858637e+01 9.505402093272118691e+01 8.170468106648029050e+01 6.067139505143290990e+01 5.549209748341048254e+01 5.087430393684813623e+01 4.297743729114239386e+01 4.022352022353614132e+01 3.558167330016217988e+01 3.357004557862867244e+01 3.197595951545729775e+01 3.012514161555830228e+01 2.780664989894083305e+01 2.612835512890526957e+01 2.451188228850291395e+01 2.214591285841010659e+01 2.205552655161114828e+01 2.155515077774813193e+01 1.945525807289028464e+01 1.843790123918712709e+01 1.643156562402889165e+01 1.662297374560857577e+01 1.531646398332973114e+01 1.476470258471267982e+01 1.546371756612374782e+01 1.375523295810542024e+01 1.349911038925834106e+01 1.296985475897949591e+01 1.227097817241889821e+01 1.183128645441564863e+01 1.123048335040633106e+01 1.098446636251362740e+01 1.014571972091937546e+01 9.985861590552323364e+00 9.352299453754596925e+00 9.444869504324131526e+00 9.210326728782073147e+00 8.843612133736872494e+00 2.303708091839494330e+02 2.266998557970644583e+02 5.067033677852196938e+00 5.011578538702838870e+00 5.445537569220595842e+00 5.318856016154013489e+00 6.665773603551437887e+00 6.544501432488074144e+00 6.449233026435082117e+00 6.138784018181605795e+00 9.882161907069085771e+01 9.405194098255215351e+01 4.751898452026726005e+00 4.749650502179074252e+00 4.826549820108970046e+00 4.820650361658773697e+00 5.699237366275817784e+00 5.491226656010049112e+00 5.583964535363080017e+00 5.524524142360488277e+00 5.507621829736353725e+00 5.598457757622429476e+00 5.574819618740934679e+00 5.428960630118801589e+00 5.444497079419187813e+00 5.382439664297820059e+00 5.374086502795695885e+00 5.332209179116804698e+00 5.342213029855383155e+00 5.344393045490019034e+00
5.607612767095194783e+01 1.625683060109877260e+02 1.579086438611421670e+02 9.707985056133331625e+01 7.757020193744430969e+01 6.770212027460479476e+01 7.099528272922918859e+01 7.715830664601043054e+01 7.386216751452558071e+01 6.282619450157444874e+01 4.568311038727275530e+01 4.153551716366519742e+01 3.783266729354527769e+01 3.151110889024258199e+01 2.931202373316713761e+01 2.562370483125980414e+01 2.403140275008026805e+01 2.277602027822218034e+01 2.131844479089864564e+01 1.950201544403839549e+01 1.819518820053309227e+01 1.693807741796930344e+01 1.511275033268455736e+01 1.504302559607103618e+01 1.465705061915514662e+01 1.304831045541071433e+01 1.227379626969822723e+01 1.075508712372484510e+01 1.090131081806313418e+01 9.921447739409416045e+00 9.510693700033076681e+00 1.003363819381219990e+01 8.760286806869538978e+00 8.571526123416427723e+00 8.180152887688887375e+00 7.665537930975452774e+00 7.343922584279449772e+00 6.905770970959310695e+00 6.726274636003909180e+00 6.118454318502067224e+00 6.004000681095060798e+00 5.547640547799895572e+00 5.614161807302101792e+00 5.440178677718995992e+00 5.177813212407523125e+00 1.871701534853974636e+02 1.840563321914683002e+02 2.542899309506169825e+00 2.503783379630290185e+00 2.805762189937981432e+00 2.718023806164692413e+00 3.649929130606252681e+00 3.566508129623549905e+00 3.499047587400128556e+00 3.284122255545717017e+00 7.713364734239918619e+01 7.317762069426146354e+01 2.313606588564441680e+00 2.311599869872547064e+00 2.370418974210975804e+00 2.366048926436945088e+00 2.984050550043345407e+00 2.840748830979018980e+00 2.904345424864862135e+00 2.863493872251422268e+00 2.852171743568900908e+00 2.915539880413248852e+00 2.899408872264624293e+00 2.797970929212969970e+00 2.808956740051300471e+00 2.766326738147293796e+00 2.760298165861301278e+00 2.731595245726001320e+00 2.738676472806951256e+00 2.740412717072751025e+00
4.246752545916744026e+01 1.302670613718241555e+02 1.260132828186547442e+02 7.560394807552094676e+01 5.964712901975521930e+01 5.166930766901329974e+01 5.441106955800362499e+01 5.962507267891553653e+01 5.689360975324034086e+01 4.781097617850399217e+01 3.393026820151949607e+01 3.064121036288405264e+01 2.770199514816221154e+01 2.269623469248569236e+01 2.096093094785613076e+01 1.806882228696897741e+01 1.682652607405756129e+01 1.585350669586964933e+01 1.472391467331073933e+01 1.332592326099863200e+01 1.232826164885371334e+01 1.137052282804739001e+01 9.995202867775498490e+00 9.942614110047093945e+00 9.652081567681523921e+00 8.452473394753656777e+00 7.880182083513540547e+00 6.768028136032095965e+00 6.876448123879194796e+00 6.169149081112150768e+00 5.876041544813977779e+00 6.252311994170085541e+00 5.342291315670230745e+00 5.210082357250353624e+00 4.934113044602895570e+00 4.573872983759448729e+00 4.351313243463909686e+00 4.049850001150881340e+00 3.926346287322799444e+00 3.513454321683251003e+00 3.437342452940851167e+00 3.131326654074934712e+00 3.175630275673246850e+00 3.052811958043001095e+00 2.879297024019462192e+00 1.515541449787517934e+02 1.489151202285580098e+02 1.275160476117002339e+00 1.253643304720629903e+00 1.419978640446076135e+00 1.370662266392659978e+00 1.915944726924273755e+00 1.866421040607412873e+00 1.823525000085587600e+00 1.695196452947341781e+00 5.972320748342383467e+01 5.645314564382358924e+01 1.138175480793072847e+00 1.135248398999217478e+00 1.177046415293792725e+00 1.174345423077075345e+00 1.525882818807428931e+00 1.445145696660462331e+00 1.480233950033236878e+00 1.457454517924646087e+00 1.451742131794884205e+00 1.488612150365657305e+00 1.479822643517932024e+00 1.421641111635312704e+00 1.428247948050286320e+00 1.405092011533499052e+00 1.401211482535894559e+00 1.385914236440113800e+00 1.390138652836562017e+00 1.391512780005403460e+00
3.180425522793436954e+01 1.038824051893723350e+02 1.000122757281173023e+02 5.837991250634712515e+01 4.540068480133781037e+01 3.899965845353534633e+01 4.127446633178615087e+01 4.567340049659387802e+01 4.341910830829478130e+01 3.598342981742100477e+01 2.483353394263543024e+01 2.225745548172371002e+01 1.995412208625389283e+01 1.604432937590301478e+01 1.469540365342476385e+01 1.246568349022029309e+01 1.151431683507860093e+01 1.077568882200014322e+01 9.918349591281074851e+00 8.867340436995467812e+00 8.125632567393370920e+00 7.415815928011229907e+00 6.412726950240363877e+00 6.374254727630038531e+00 6.162770331174796112e+00 5.301424058951163865e+00 4.896169782729941744e+00 4.119898746199352146e+00 4.197070544320172125e+00 3.714993251581987899e+00 3.519076922800146612e+00 3.774442137626304650e+00 3.164504766178229289e+00 3.079249486723207418e+00 2.898677067328105927e+00 2.666083693207811578e+00 2.525528600707288795e+00 2.337295370078715351e+00 2.260164308146783707e+00 2.009065203598360938e+00 1.964858478523501706e+00 1.783867377131042264e+00 1.809629309833996613e+00 1.728512201895711309e+00 1.628949623634293742e+00 1.222874608010414192e+02 1.200530737497723948e+02 9.229177715433224405e-01 9.182668533072632089e-01 9.550284681778526963e-01 9.412905845179975195e-01 1.142942341951405316e+00 1.122914083381395534e+00 1.100466295287441998e+00 1.047426753095928031e+00 4.585690559806819522e+01 4.316445715883271816e+01 8.567350562462202612e-01 8.577732554754166072e-01 8.789760634695971131e-01 8.763901749701241695e-01 9.972156226327162365e-01 9.748246667568361001e-01 9.827303984727085995e-01 9.769547557538752480e-01 9.770153484013262002e-01 9.899195308239128188e-01 9.882439230113994055e-01 9.700165899309767248e-01 9.728435361332533615e-01 9.690114354549612674e-01 9.666977428587725241e-01 9.651410543729478375e-01 9.668793965524340450e-01 9.683221990480973540e-01
2.356202732596320004e+01 8.243113339051834032e+01 7.891936746300609684e+01 4.467446935631510740e+01 3.418734998620939791e+01 2.909949053375078165e+01 3.097988175280472234e+01 3.468077301506311727e+01 3.282898462927882832e+01 2.677914726433754922e+01 1.790928593698896876e+01 1.592365785376632559e+01 1.414810847342990741e+01 1.114750040265039033e+01 1.011887830096005914e+01 8.437147917616114157e+00 7.726057727713800283e+00 7.180709887988629525e+00 6.547665447075362799e+00 5.782048737928790594e+00 5.250407290204572419e+00 4.743874488851139937e+00 4.045373102885715610e+00 4.018397774274138357e+00 3.871540301911874149e+00 3.286064041818505199e+00 3.016688963162681425e+00 2.512960010275040901e+00 2.564920637725379038e+00 2.265190526827177031e+00 2.147867035261654234e+00 2.305781905642461105e+00 1.937808999232915719e+00 1.890528739035587380e+00 1.786532149323579066e+00 1.656132271647642096e+00 1.581186380487446641e+00 1.483200600441506811e+00 1.442800250203248424e+00 1.319506356332877495e+00 1.300624310220806379e+00 1.217036676371477277e+00 1.228424846157972539e+00 1.177675968147140484e+00 1.134864557627440984e+00 9.833251491230451791e+01 9.644293120966818833e+01 9.407807021702566663e-01 9.447939305971667645e-01 9.489947999741609186e-01 9.420791436945256114e-01 9.976265651625142450e-01 9.973230758226254711e-01 9.856099757023166763e-01 9.749592782002260982e-01 3.492110714532759630e+01 3.271422323278770250e+01 9.711597311256310316e-01 9.887457078177547265e-01 1.013914455902121592e+00 1.012415382713873768e+00 9.857943881746831227e-01 9.835019654770635888e-01 9.812716483133739898e-01 9.813538252380481497e-01 9.849754748455299413e-01 9.940205591872819380e-01 9.958149714138764264e-01 9.857673318550552732e-01 9.890614495991491006e-01 9.928031808503259281e-01 9.891388993044295530e-01 9.938408488575523059e-01 9.961715372845577621e-01 9.995538607232096195e-01
1.730281298445631322e+01 6.508895925628257828e+01 6.190847822710414050e+01 3.387468504522804835e+01 2.546955653973992639e+01 2.147293008016870530e+01 2.302132992014967883e+01 2.612664063380404400e+01 2.461353398142820126e+01 1.972659610694272558e+01 1.275368249296243306e+01 1.125513916780091783e+01 9.915624194108145772e+00 7.664798372263435411e+00 6.899733353721109630e+00 5.667475241287625032e+00 5.152831303390343010e+00 4.765182031525214690e+00 4.314678402776216615e+00 3.780649493256430294e+00 3.418900596138774173e+00 3.076211216712469998e+00 2.622188137120085916e+00 2.604388713964759461e+00 2.509122969758200039e+00 2.142901636065583926e+00 1.980803771697851712e+00 1.690204538338576201e+00 1.722839664785589031e+00 1.564380800683706552e+00 1.507637240375380383e+00 1.590828770925951208e+00 1.407526745230638809e+00 1.389061611225434589e+00 1.342245121928641982e+00 1.287170635926959239e+00 1.260144334856206694e+00 1.226746596223168062e+00 1.211907701493202483e+00 1.175250174253022362e+00 1.173624333404323927e+00 1.150395093982645500e+00 1.153315679743998512e+00 1.116333997722217308e+00 1.105131980286783389e+00 7.881769226858423849e+01 7.722183732841195081e+01 1.162310309435015343e+00 1.159337515829123477e+00 1.099462486926810589e+00 1.128896440149332658e+00 1.088632736975466919e+00 1.091713426178938073e+00 1.077320271855188416e+00 1.069585663666466457e+00 2.640240195834184433e+01 2.460277458299118791e+01 1.088978272259792934e+00 1.087333527155574187e+00 1.132676219294959763e+00 1.130689158895240354e+00 1.109388739519898248e+00 1.134320420593618595e+00 1.116820798069533272e+00 1.125787034185488089e+00 1.133490439739089028e+00 1.133741202821691552e+00 1.139653114214472129e+00 1.150408598435756602e+00 1.151568538162075495e+00 1.170663868792264140e+00 1.167985008158958449e+00 1.185823416315559875e+00 1.186316488399846936e+00 1.190744247269660328e+00
1.266059686854763022e+01 5.116480436094965256e+01 4.828768202475740168e+01 2.546823451603153288e+01 1.879823551024660588e+01 1.570576268559198851e+01 1.697602831715437688e+01 1.957572590857670036e+01 1.834663060818769154e+01 1.443179107678571960e+01 9.029310799825772449e+00 7.930382811632956219e+00 6.948682069072066980e+00 5.310733660185476879e+00 4.760056761140500470e+00 3.891502308824509981e+00 3.534859003533847854e+00 3.273652938890645014e+00 2.968697531106994081e+00 2.618292517194157565e+00 2.390448685555589758e+00 2.175785927547470688e+00 1.911060069928508742e+00 1.900313512982870989e+00 1.844372482527406598e+00 1.643668191049460825e+00 1.561162816442722034e+00 1.424212750367223501e+00 1.443714656082879744e+00 1.383968011297463496e+00 1.368784532555164635e+00 1.401226706887408469e+00 1.340632002005704981e+00 1.340571936072183057e+00 1.328644008848069547e+00 1.317074382461450144e+00 1.316456939730936693e+00 1.315349581004808144e+00 1.311580952846985726e+00 1.306728163790851216e+00 1.311788865554658123e+00 1.299711371264952842e+00 1.301967015020439433e+00 1.257645150257206357e+00 1.248622988969968706e+00 6.301072405344784499e+01 6.166495997321421640e+01 1.347658991935185790e+00 1.344408600228008233e+00 1.568401959662504508e+00 1.354627200754010552e+00 1.274746233909788362e+00 1.288578955033498508e+00 1.281615263731930909e+00 1.315062916885104904e+00 1.987124563328997340e+01 1.841214061758570253e+01 1.266873671751120867e+00 1.318409381200026376e+00 1.311821201309527396e+00 1.309284785112986293e+00 1.463676266692457872e+00 1.573902404792900889e+00 1.514812966335965072e+00 1.549565627885161501e+00 1.565276882941412984e+00 1.527820342717267188e+00 1.543939534690199622e+00 1.623074869334093950e+00 1.615995590983194452e+00 1.670193594666007808e+00 1.672381772837503000e+00 1.716928948278523270e+00 1.711388724685947382e+00 1.715049580557968634e+00
9.329439864139178695e+00 4.007926716175308002e+01 3.747742687546497820e+01 1.902689197890963158e+01 1.379821243042103163e+01 1.145191374712085164e+01 1.249066517545365862e+01 1.466404200193113638e+01 1.367199767881991157e+01 1.056545462292051063e+01 6.453986368208857627e+00 5.680324394921542286e+00 4.989327073194230522e+00 3.845594342626909690e+00 3.466159044184588200e+00 2.885464637188265957e+00 2.652437963165982904e+00 2.489631081013397029e+00 2.296629806469541180e+00 2.085857258974558537e+00 1.958631287936184906e+00 1.838229509530820760e+00 1.709898067653476517e+00 1.704179727888361473e+00 1.675415003084719245e+00 1.586330619646558082e+00 1.554948877714418920e+00 1.508103973600322778e+00 1.521413974954227033e+00 1.513395995008072870e+00 1.518555288074865839e+00 1.526940099883147273e+00 1.519084267804960753e+00 1.525427337273081108e+00 1.523233567447475068e+00 1.520708941926162794e+00 1.524932109088369403e+00 1.527258743917248918e+00 1.523319955029901251e+00 1.518605300079405529e+00 1.526631702173426808e+00 1.515209180131684930e+00 1.517819818502753604e+00 1.465605044381997679e+00 1.461368844250205301e+00 5.029636301508235618e+01 4.916336931505955476e+01 1.591447042729336347e+00 1.587649375183538991e+00 1.362152608501349338e+00 1.598846325668674684e+00 1.660867467894068250e+00 1.699736274618879550e+00 1.714971418590189423e+00 1.837396609761582145e+00 1.496825454752378803e+01 1.379267462838009095e+01 1.440635995705945582e+00 1.393428474985588750e+00 1.511438486350228594e+00 1.501130117389511298e+00 1.812102840854213470e+00 1.781373915224643056e+00 1.793822124010467478e+00 1.785615077112071791e+00 1.784096302125448119e+00 1.800100424087681006e+00 1.797050788300125879e+00 1.639625278088239435e+00 1.776145843559898241e+00 1.644314467013407999e+00 1.642566951646836859e+00 1.645905146052626389e+00 1.646801717301873413e+00 1.649031012557288234e+00
7.053471032105089300e+00 3.134658340499976603e+01 2.899229834228900771e+01 1.419271219743724721e+01 1.015597900177670354e+01 8.422122920148563452e+00 9.269895164254645437e+00 1.108717799980309593e+01 1.029170285785881944e+01 7.852255244766690012e+00 4.791347927975958321e+00 4.279351263922886339e+00 3.820962082391435199e+00 3.067282027587027837e+00 2.820566011380836624e+00 2.459241178084294432e+00 2.318285144952467292e+00 2.228011945206668898e+00 2.115494647126838768e+00 2.002592152907736622e+00 1.944034860143932342e+00 1.884768529142056837e+00 1.840015194026425105e+00 1.837329712769504297e+00 1.823229310715339224e+00 1.790017864287224425e+00 1.780177130499613014e+00 1.758572428058681414e+00 1.772668905102785963e+00 1.772537537106207095e+00 1.781000741434409340e+00 1.786934412037545439e+00 1.782018490607757188e+00 1.788537028784676464e+00 1.786369757326463414e+00 1.785607688533713322e+00 1.793457653059345125e+00 1.801699224592281379e+00 1.800168156980933354e+00 1.810495367770228459e+00 1.825420888833274358e+00 1.834394210647875223e+00 1.834092025055394259e+00 1.784820309431801810e+00 1.801519197737839528e+00 4.015765772926027211e+01 3.920548318395514542e+01 1.718944656696835160e+00 1.706797158332862274e+00 1.787205762770365247e+00 1.768231434854652839e+00 1.877923580656312597e+00 1.876617819827818279e+00 1.865506542027096426e+00 1.849301238242795575e+00 1.139271845185164800e+01 1.045184281462857001e+01 1.668769595245457982e+00 1.663633914752734366e+00 1.653231826859155262e+00 1.793407363132631493e+00 1.857482567708437671e+00 1.852922491664452220e+00 1.851543124362617032e+00 1.851564620447859078e+00 1.854680894644127331e+00 1.865602517873116817e+00 1.866961510356095255e+00 1.854505371813594206e+00 1.857849941847422137e+00 1.859885019245118176e+00 1.856955587546040842e+00 1.860592443060984369e+00 1.862407345035691497e+00 1.866150083943415972e+00
5.618494231051805343e+00 2.455950665088192508e+01 2.242574475728334704e+01 1.066645872243577919e+01 7.609449573854038640e+00 6.374452060157282496e+00 7.066696983518099273e+00 8.590479013109133533e+00 7.956514238675127082e+00 6.061783164561945547e+00 3.842963360399932249e+00 3.537747648854129512e+00 3.261069696560892517e+00 2.804490239708358867e+00 2.655357724253158302e+00 2.450016594479244691e+00 2.371383981418286879e+00 2.329113964135726356e+00 2.266758522638301798e+00 2.211051383760998856e+00 2.189920186863646201e+00 2.159082675534749640e+00 2.146522111829123780e+00 2.145033048889178229e+00 2.133626717096706482e+00 2.107608674839327012e+00 2.098283230385639353e+00 2.072506703632063019e+00 2.089349880536035986e+00 2.089484412025285121e+00 2.101593080879782693e+00 2.104658607680699234e+00 2.108510111722998293e+00 2.117306038887086128e+00 2.121298094704333170e+00 2.132905870598237552e+00 2.152477817531786464e+00 2.179858979371662286e+00 2.187145410101643872e+00 2.221483653619342746e+00 2.222393648657792653e+00 2.200537339542076865e+00 2.204756915768232073e+00 2.169224272345458893e+00 2.157733888744186590e+00 3.216023929069020681e+01 3.136149821487864031e+01 2.182840775998079241e+00 2.166937988220085209e+00 2.060466139464910640e+00 2.076623437806830896e+00 2.134970975789601155e+00 2.139944470125735521e+00 2.123697464762350329e+00 2.105987211035564854e+00 8.892967580244977910e+00 8.144393676129050519e+00 1.998073880975293370e+00 1.999723502724251034e+00 1.981180327940281094e+00 2.289693262029100840e+00 2.146993791372187044e+00 2.161882050148279166e+00 2.146794422659549006e+00 2.154496980350155244e+00 2.162710513257960709e+00 2.174151561843349345e+00 2.179672923787308925e+00 2.176480176464423710e+00 2.179653980691516946e+00 2.250506646274033073e+00 2.249392763594483036e+00 2.250678108667300670e+00 2.251365688201523163e+00 2.252871709598571748e+00
4.844955214353258377e+00 1.937663144998416698e+01 1.743727796873459113e+01 8.197910287844141664e+00 5.939378741884445034e+00 5.106330865918114803e+00 5.674291323047063074e+00 6.960812686713930830e+00 6.457814456698574901e+00 5.000985607461911897e+00 3.441738380875034586e+00 3.295408566262358008e+00 3.155195461272783497e+00 2.911246590630193865e+00 2.826992599880628454e+00 2.717896642295537735e+00 2.673208273698052917e+00 2.655597421651383350e+00 2.614506697959949388e+00 2.578030266410643367e+00 2.566690965883352327e+00 2.537865177465675970e+00 2.525782126324700450e+00 2.524729090692979128e+00 2.510918468750543475e+00 2.481544101445667394e+00 2.473393973648603250e+00 2.453727247913261689e+00 2.471705624681083791e+00 2.483590770724398045e+00 2.505605360389462355e+00 2.497760188820767002e+00 2.532868253843876705e+00 2.548105296615917226e+00 2.567952856984516252e+00 2.563251526335022401e+00 2.564668135470991928e+00 2.564339036820264095e+00 2.560659849001728272e+00 2.552352554184351252e+00 2.559410314574411593e+00 2.543149453535017201e+00 2.547897040396429613e+00 2.499694618571075111e+00 2.487946021134550101e+00 2.593913079627747820e+01 2.527032091776707290e+01 2.552351394403848506e+00 2.534487861028863698e+00 2.602124946048898657e+00 2.591861216333734674e+00 2.506893259541103980e+00 2.524026000520771529e+00 2.513450942950593792e+00 2.535636792342556234e+00 7.258292950613141059e+00 6.665600922015923580e+00 2.379740335648340643e+00 2.536153390090427173e+00 2.370933625972849068e+00 2.536519109188356769e+00 2.645712754531581279e+00 2.643888136964538393e+00 2.642404646611050900e+00 2.642872585232963090e+00 2.644913732094183789e+00 2.651770027136836294e+00 2.652784587556232143e+00 2.645428936187899982e+00 2.647406714715816012e+00 2.649129698823366130e+00 2.647473595580583705e+00 2.650169044424277587e+00 2.651091101040505382e+00 2.653546439380053634e+00
4.582074643321402796e+00 1.551176069701508453e+01 1.374174498921532006e+01 6.577740232615236771e+00 4.962176775957194863e+00 4.447904985199167882e+00 4.919375776089893293e+00 6.019669124270308203e+00 5.620826440783649680e+00 4.507843708563381568e+00 3.446523248000367801e+00 3.416779778039442661e+00 3.372247330904141638e+00 3.263295275223197400e+00 3.213445617083092731e+00 3.145595405148938539e+00 3.109628497150125792e+00 3.097033466673525304e+00 3.055085980320657146e+00 3.015005608618599453e+00 3.002856895635987566e+00 2.971270890672133902e+00 2.961639861268446694e+00 2.961366651911827130e+00 2.946803227559950944e+00 2.924692934448124504e+00 2.925153228089804269e+00 2.931677075846152114e+00 2.948222940175161177e+00 2.969159831586257070e+00 2.975894485979247772e+00 2.980223962184041397e+00 2.973225833939922680e+00 2.975060896122837306e+00 2.971200082245418539e+00 2.967643864432355727e+00 2.971767808323772631e+00 2.973036442730999873e+00 2.968753146116230202e+00 2.960721073544065440e+00 2.972052875558174545e+00 2.957481571646655372e+00 2.962796518396024759e+00 2.904743880451357008e+00 2.899044788393375871e+00 2.118767039474614933e+01 2.062859336543462518e+01 2.725204301272139862e+00 2.735987581169118776e+00 2.728754493289261784e+00 2.714670027593592216e+00 3.110749050470013710e+00 3.154482369154135935e+00 3.166730011778280840e+00 3.280921214475744030e+00 6.312171774526713186e+00 5.843784733090761740e+00 2.816957447012934157e+00 2.821402659430793936e+00 2.801171470426844667e+00 2.803357151724933161e+00 3.097143575758295686e+00 3.096280398681682922e+00 2.888758523338702755e+00 2.902434644872105007e+00 2.916597289959938610e+00 3.105901580334677448e+00 3.107370195093514642e+00 3.098795110250469609e+00 3.101195460305033347e+00 3.103805627597107097e+00 3.101825771456122371e+00 3.105540144182034279e+00 3.106566202386834785e+00 3.109680383407753546e+00
4.703023033747911086e+00 1.272498460867913295e+01 1.110033253436415457e+01 5.630719203013105911e+00 4.523916457282853187e+00 4.256514055726465351e+00 4.656491335768532913e+00 5.617391847944237959e+00 5.298956509020129602e+00 4.446138850334675041e+00 3.737995711968712165e+00 3.787247626398205558e+00 3.801587472306791504e+00 3.758020049988138211e+00 3.716475714675045339e+00 3.649390713370537220e+00 3.608983528303964405e+00 3.594490174730256893e+00 3.547876088185659249e+00 3.505114739729451312e+00 3.495786249763307207e+00 3.467051253629654717e+00 3.471397027546538450e+00 3.472468649884173253e+00 3.460460651546046762e+00 3.454216770600589292e+00 3.445045915178727824e+00 3.416484647490663384e+00 3.432571873468710955e+00 3.426706711008058015e+00 3.435638820153956718e+00 3.439538111094185169e+00 3.433258320492683868e+00 3.435384452392064247e+00 3.432866780891173697e+00 3.433786092573905435e+00 3.443848763398145607e+00 3.454428090439410237e+00 3.454120300586295045e+00 3.467057926910281473e+00 3.486987486610281906e+00 3.498165832791787722e+00 3.499889032104373410e+00 3.446444888055503863e+00 3.465369109814754989e+00 1.764820562245183666e+01 1.718147403294251419e+01 3.466816193114368616e+00 3.444987530888758087e+00 3.533806196376070297e+00 3.520054792796133203e+00 4.026892868745282072e+00 4.106797052646744106e+00 4.152518896318625252e+00 3.267543241357312667e+00 5.906598147113266251e+00 5.534849284206355691e+00 3.305684320829336276e+00 3.310484108973459794e+00 3.511393992280922749e+00 3.506397990129408004e+00 3.376253226989540224e+00 3.416125750405424544e+00 3.377914039623512110e+00 3.403525460888412457e+00 3.418553320390168349e+00 3.443954344043985927e+00 3.454748996250086357e+00 3.440039962448357080e+00 3.447335899142387028e+00 3.469429230801954311e+00 3.463134357217704906e+00 3.486208311247849245e+00 3.488564512476181712e+00 3.501291987761371516e+00
5.101117826534250277e+00 1.081519402405501928e+01 9.313023679718730463e+00 5.210042301242823193e+00 4.495386877868521758e+00 4.412206982211671402e+00 4.763402765195857036e+00 5.628388761994735034e+00 5.369116336718263049e+00 4.701245786535436899e+00 4.216292063939983237e+00 4.311828155256861805e+00 4.353467013885576442e+00 4.323213077038539076e+00 4.276969444484851834e+00 4.202623583050077549e+00 4.159173073680430655e+00 4.142159397978829816e+00 4.098353199661216806e+00 4.060493972608356650e+00 4.054381490661355336e+00 4.026990719100193239e+00 4.014241427581021426e+00 4.014202663564505613e+00 3.999780561445355431e+00 3.968017096804577815e+00 3.957931941421529487e+00 3.928024971423520917e+00 3.946535938033997049e+00 3.945439884296421340e+00 3.960786935744326165e+00 3.958728957044936436e+00 3.970094794853034070e+00 3.976017047656859482e+00 3.983333187245996942e+00 4.002096764827671294e+00 4.027570393823725503e+00 4.062478353671330034e+00 4.073331119704727499e+00 4.134808591824036483e+00 4.168257199477306330e+00 4.231387074476027799e+00 4.225124735755666272e+00 4.190764899751360240e+00 4.251648505318769367e+00 1.510427304784324143e+01 1.471489056140179841e+01 3.834456872260746607e+00 3.836332289392008654e+00 4.077687933523637120e+00 3.996188588589434598e+00 4.249964337961353422e+00 4.243152312085345379e+00 4.142667332651275736e+00 4.135251680511970562e+00 5.917366638818141844e+00 5.617809871134149091e+00 3.957663047576364779e+00 3.853693125150033705e+00 3.821307790572612273e+00 3.824872211352928986e+00 4.157207594266981943e+00 4.157116526759321751e+00 4.153171781651510130e+00 4.155020764933149202e+00 4.158642237497047311e+00 4.169404205798638685e+00 4.171412467568347715e+00 4.160722448160059983e+00 4.163743584591448332e+00 4.167233420718631010e+00 4.164809734361630156e+00 4.169675026523318451e+00 4.170823182221580439e+00 4.174849129493911626e+00
5.687213206760855400e+00 9.613797406323270067e+00 8.212273407173775297e+00 5.192633755016161423e+00 4.768131341411210755e+00 4.814328015949563166e+00 5.137473247747749383e+00 5.947233349438395322e+00 5.727956959341009124e+00 5.177042145469079593e+00 4.801822320660678933e+00 4.918645393650520781e+00 4.967298711947727874e+00 4.872568497974504531e+00 4.826793795608033122e+00 4.763310693108247840e+00 4.729895857395024272e+00 4.717431870425759399e+00 4.679411326767084489e+00 4.641203685036915161e+00 4.629137215351072143e+00 4.598020792208182606e+00 4.585266856744269148e+00 4.585879644921742049e+00 4.569732241739402845e+00 4.540089240154154382e+00 4.535135450980208205e+00 4.521788701120748044e+00 4.540194624775418575e+00 4.559215343062866133e+00 4.588343035711478279e+00 4.570783026028876428e+00 4.626006764280688799e+00 4.640512276692376759e+00 4.668107301892312044e+00 4.719795351453607957e+00 4.770612081649228564e+00 4.749249811306603064e+00 4.737944580720405696e+00 4.702817200113399210e+00 4.701303669962416443e+00 4.674460953532551422e+00 4.679746065729987414e+00 4.652926681498983363e+00 4.638917355391772190e+00 1.337402418086077915e+01 1.304902752242293573e+01 4.399941228247338465e+00 4.345489393410157497e+00 4.328019792898836648e+00 4.285044904485144635e+00 4.597847838136206455e+00 4.600626114006937328e+00 4.588047982770003586e+00 4.561782095184911512e+00 6.240210506154310721e+00 5.991081184694866835e+00 4.283498335605947283e+00 4.283997385490898147e+00 4.314271754115450719e+00 4.312832912237803740e+00 4.571208687550440075e+00 4.555136896726275531e+00 4.554459011635954013e+00 4.553566265650376366e+00 4.559462034758029247e+00 4.589178898318428956e+00 4.591746026365439270e+00 4.560210035379323124e+00 4.566987507513132982e+00 4.571449516499042076e+00 4.567104379178088536e+00 4.577266004470330607e+00 4.579656458938744734e+00 4.588755975808417098e+00
6.277855457808683148e+00 8.979450481967113262e+00 7.657711547482030312e+00 5.475344058971485239e+00 5.251539643942056301e+00 5.379448880167733371e+00 5.693187986509065546e+00 6.485656179671725141e+00 6.289061659968171014e+00 5.794331538837355744e+00 5.443153706349223242e+00 5.525029586421281280e+00 5.538537012282573002e+00 5.499951577811192038e+00 5.462236033039094885e+00 5.400801824984235999e+00 5.363396121391593496e+00 5.349084363832209199e+00 5.305935044354670005e+00 5.263912560432360443e+00 5.253341442518760118e+00 5.223156078668874436e+00 5.220604298006872312e+00 5.222369329623197665e+00 5.207642762879615361e+00 5.195636508988023650e+00 5.205119755568188289e+00 5.231476624719311630e+00 5.246734748598940179e+00 5.275089536841475635e+00 5.269578226269610255e+00 5.283206676067720764e+00 5.251669244764502587e+00 5.247436259768353928e+00 5.239192429451425603e+00 5.231290731200821220e+00 5.230681646309052191e+00 5.227550384611296508e+00 5.224286740623107050e+00 5.206387953512926714e+00 5.197968434740533716e+00 5.154485985242174273e+00 5.162065668289630871e+00 5.142057415307102808e+00 5.118914710537760371e+00 1.230469806906286223e+01 1.203285147413292400e+01 4.812774109906236220e+00 4.827765955816458288e+00 4.858816212992754124e+00 4.814974313207278200e+00 5.004189391460885261e+00 4.999640831699127652e+00 4.995101196042146086e+00 4.981230109337399625e+00 6.787771479337438407e+00 6.569651247631920654e+00 4.829537321497735292e+00 4.832184340048325311e+00 4.880182942843041438e+00 4.881366845125763909e+00 4.967768559329959643e+00 4.962110374205907171e+00 4.964256392391810380e+00 4.962842318673276409e+00 4.962525767407763411e+00 4.965476502007023285e+00 4.964858466711912222e+00 4.961067757015274360e+00 4.961375292020490768e+00 4.960417044994971825e+00 4.960333402286918769e+00 4.960026163558311829e+00 4.960076653953475301e+00 4.960103130068662658e+00
6.323610116997211428e+00 8.793642275613231973e+00 7.531718543218430817e+00 5.972044863230653533e+00 5.871322377070181453e+00 6.041449287897620479e+00 6.361340702032299177e+00 7.170585270993609761e+00 6.981358786099580271e+00 6.463632432464047284e+00 6.096140078272812346e+00 6.185543809623314182e+00 6.221193982292207103e+00 6.192847326465382274e+00 6.150590367201539621e+00 6.081950468521225339e+00 6.041282004282523488e+00 6.027183329936170786e+00 5.983052296822339855e+00 5.944488340814433336e+00 5.942061570481628863e+00 5.921187589250413552e+00 5.943376736077586209e+00 5.946876463726734841e+00 5.933643136134257645e+00 5.896120556079146091e+00 5.871342452495336595e+00 5.775813308255117740e+00 5.788333336289695374e+00 5.730621307905005679e+00 5.712583950737459837e+00 5.737303726599709108e+00 5.675158944624258517e+00 5.663715610491190766e+00 5.646370499839177270e+00 5.626331238827932957e+00 5.615840964167148286e+00 5.600919405220780689e+00 5.595355680987893265e+00 5.576076526663603872e+00 5.576335824948719377e+00 5.563251409979521611e+00 5.567154835046805417e+00 5.556065209371924496e+00 5.550819373468677043e+00 1.176797435698849625e+01 1.153950886587269942e+01 5.421083618337858567e+00 5.429342660226707196e+00 5.492660676684456789e+00 5.565222770257137519e+00 5.539624348712261614e+00 5.542546569555661939e+00 5.540471516777588867e+00 5.530980922552840795e+00 7.476795730431682330e+00 7.246054932450430641e+00 5.701432247042707679e+00 5.702248673662495548e+00 5.688173850877977777e+00 5.689017943665240828e+00 5.557453166370694753e+00 5.547803302211962162e+00 5.539772709908497461e+00 5.545160775152308652e+00 5.548821384185919747e+00 5.564312791991515184e+00 5.568724517498379711e+00 5.559960756182530162e+00 5.561524000980985427e+00 5.572213457829672478e+00 5.572057376591156519e+00 5.575387628942671370e+00 5.576513986426141045e+00 5.580725328808921581e+00
7.575089213191094295e+00 8.957012734307783219e+00 7.735754994019113262e+00 6.611784423628543905e+00 6.570254426714812190e+00 6.755797864003663555e+00 7.046469836411837662e+00 7.728476804062744066e+00 7.552739745062935661e+00 7.103276343453611474e+00 6.808471245236542124e+00 6.914568224772240868e+00 6.955718538076179236e+00 6.925483676278713752e+00 6.880293359716752377e+00 6.803430432724097088e+00 6.756291131177197151e+00 6.725369076371815247e+00 6.648886821226614785e+00 6.561125715957326854e+00 6.508438783102795000e+00 6.455675059210914668e+00 6.392448780875135128e+00 6.391428213243699474e+00 6.374983394119265512e+00 6.324073711931974096e+00 6.305546869244096797e+00 6.268091538886599423e+00 6.276102801449693125e+00 6.255174772683655959e+00 6.254002569493327002e+00 6.258402389279315692e+00 6.244639481669345571e+00 6.239104183942317583e+00 6.235451819095453985e+00 6.233108742579584138e+00 6.233731699197734066e+00 6.231485122721501568e+00 6.230627576130872924e+00 6.222516088050205063e+00 6.227944493537684423e+00 6.217783609857058913e+00 6.223738957395463345e+00 6.205674521152361400e+00 6.201556371600188911e+00 1.165606913913713782e+01 1.146246063082016420e+01 6.332565591972038277e+00 6.352804994825376639e+00 6.271328600230765993e+00 6.119804687543641819e+00 6.272301496953280875e+00 6.190383384122448263e+00 6.272199243033343308e+00 6.267225484344085551e+00 8.006657208908610102e+00 7.813129539934907442e+00 6.478647347825755354e+00 6.478586974802583498e+00 6.418563566379921426e+00 6.526754981209039741e+00 6.240996844083964490e+00 6.269700370764829778e+00 6.244638555165860971e+00 6.250517985203690507e+00 6.254578931743099091e+00 6.271279487489656468e+00 6.276010798229239462e+00 6.274221804257060775e+00 6.276417874647099993e+00 6.277338521449498998e+00 6.277260810643576328e+00 6.282445971279388530e+00 6.283411016336523325e+00 6.288152700513515825e+00
8.397387118059455702e+00 9.386308275521857425e+00 8.187364014241833132e+00 7.338480362252946421e+00 7.313259173964500093e+00 7.496001755096026287e+00 7.754815034017024544e+00 8.435141528763486107e+00 8.273374074935549771e+00 7.854371674697000927e+00 7.563794159574983134e+00 7.680798533164606923e+00 7.678629613358182837e+00 7.454837164790738768e+00 7.369668919182486455e+00 7.244021627861549462e+00 7.193463479089347246e+00 7.160298333582847619e+00 7.120663746373025127e+00 7.078541662959187519e+00 7.058994831747487098e+00 7.036627991515502778e+00 7.016876974331626826e+00 7.017737313919850450e+00 7.009023243717014573e+00 6.990291250008549895e+00 6.986009971802014107e+00 6.967582810085014344e+00 6.976238823076059248e+00 6.962255596100016319e+00 6.965788603504906362e+00 6.965574044576420043e+00 6.958647886509794489e+00 6.951513980997948039e+00 6.947964767148921084e+00 6.946625797097063959e+00 6.949269627636424751e+00 6.948525252678089181e+00 6.948587334325451614e+00 6.944731705130789301e+00 6.955717151388102870e+00 6.953802291213980524e+00 6.960092243396432288e+00 6.940859149479205570e+00 6.948872123540130730e+00 1.187846083059318580e+01 1.171224237999908802e+01 7.077061278335199823e+00 7.092252776590781238e+00 6.989816176488238497e+00 6.867279982107103109e+00 7.008749928093122250e+00 7.010841661559579663e+00 7.009533434543764763e+00 7.003706063147250305e+00 8.721075775708776234e+00 8.548352512311236495e+00 7.201533932152304196e+00 7.208559910550469851e+00 7.154190721698709510e+00 7.154579285771048625e+00 6.984461993754227827e+00 7.012027719428310490e+00 7.011378698528001330e+00 7.011976188582128344e+00 7.013983169785380056e+00 7.026770929207450500e+00 7.028740783874461329e+00 7.017898930704368432e+00 7.020345845491950953e+00 7.022018114207698503e+00 7.021899016844297847e+00 7.028136318770298097e+00 7.028936865414028290e+00 7.033870132731382618e+00
8.869731788643088422e+00 1.001191619873750227e+01 8.817813030724678924e+00 8.113313521215436808e+00 8.091029942763974248e+00 8.273868281940664815e+00 8.544523023985131971e+00 9.253701475595647707e+00 9.092719123108224721e+00 8.453934852700749403e+00 8.247546361088522460e+00 8.188885572651219746e+00 8.117568941085206546e+00 7.992354796580064757e+00 7.946573913413491397e+00 7.884152667527150271e+00 7.858678199851393487e+00 7.844897219986835424e+00 7.825198285278204935e+00 7.805301313855315115e+00 7.800793410950989326e+00 7.788583800659430345e+00 7.780069209754278958e+00 7.781858927373974666e+00 7.772618164861866852e+00 7.753540955269261126e+00 7.749070742187288197e+00 7.726137809665917899e+00 7.737613017804820359e+00 7.722194710093978287e+00 7.729437931702339171e+00 7.726148344549041980e+00 7.727047338856028347e+00 7.720335229615947981e+00 7.721896470991007178e+00 7.731226449421021663e+00 7.743664564594669564e+00 7.758006095895011889e+00 7.765573311206346752e+00 7.794015720075181619e+00 7.815214836837896861e+00 7.850475215814620711e+00 7.851509662549485569e+00 7.846980421620425084e+00 7.887012324382031814e+00 1.235915591428761751e+01 1.221376198176506733e+01 7.857402628225543140e+00 8.114457652637268481e+00 7.812837532624136827e+00 7.823341283697823556e+00 7.783729717137768844e+00 7.786644795367283045e+00 7.785208982412214596e+00 7.699552182542062972e+00 9.553693556401507081e+00 9.386360319822557585e+00 7.701491021908327461e+00 7.704736648662652954e+00 7.698765577473931643e+00 7.701316054678972733e+00 7.792996685958716085e+00 7.790654944388021086e+00 7.789484667674390295e+00 7.790412335784716369e+00 7.792768090715646245e+00 7.807063307892348369e+00 7.809327728251376222e+00 7.797497996966438194e+00 7.800098871337874940e+00 7.802472114255513347e+00 7.802356120732443223e+00 7.809712309743189529e+00 7.810255782436732908e+00 7.814874297608693787e+00
9.298704344501356189e+00 1.073545174556145021e+01 9.570412486959510190e+00 8.919955187929621943e+00 8.904335025556950001e+00 9.086603487228249065e+00 9.301720217170625915e+00 9.805900698512846958e+00 9.639277234208829981e+00 9.174909112200039019e+00 8.812693955337998375e+00 8.811518774667662868e+00 8.789892520578881374e+00 8.739822152297408664e+00 8.714981777742281110e+00 8.680510620750339967e+00 8.662426279574747312e+00 8.653616876702541205e+00 8.635539174713676047e+00 8.615019757261897837e+00 8.610835767005838193e+00 8.596010436368228369e+00 8.586986553695730606e+00 8.589562949272215420e+00 8.578463925269332435e+00 8.559787423692904795e+00 8.558957501572280080e+00 8.546869913883261560e+00 8.558745549519837681e+00 8.556609228268142076e+00 8.574465149443055267e+00 8.559409432500828530e+00 8.593429502505617990e+00 8.592598623491490173e+00 8.609856983548292320e+00 8.645193111749756909e+00 8.677673406277707002e+00 8.722925360567220565e+00 8.745063995923453959e+00 8.832453327647145969e+00 8.867718925516456352e+00 8.963082338179992448e+00 8.954649554008122792e+00 8.976604058437207101e+00 9.061892424984307581e+00 1.288453405589849865e+01 1.274099447129218454e+01 8.441462462008230361e+00 8.442571005345758550e+00 8.421200980933791769e+00 8.441461260855048110e+00 8.484269750510401664e+00 8.502296195783806354e+00 8.505410486205022380e+00 8.587997676135891822e+00 1.006074929851217270e+01 9.900819350324812973e+00 8.735920043765435850e+00 8.736414464385129364e+00 8.727502678450123952e+00 8.728045724082393875e+00 8.604137518399797457e+00 8.602073495284022542e+00 8.600380384828980596e+00 8.601619078208964098e+00 8.604267195131807711e+00 8.619758502113247900e+00 8.622296129247832397e+00 8.609956908562837796e+00 8.612572408467370266e+00 8.615909130901766133e+00 8.615882904178606694e+00 8.624598500712288285e+00 8.624776314518973308e+00 8.628181505154232767e+00
9.982294388941863161e+00 1.140202477804878001e+01 1.038925790680613481e+01 9.756693614724989416e+00 9.752115062847112270e+00 9.692108722808015386e+00 9.813504754098564931e+00 1.025493465844613539e+01 1.012381548240163198e+01 9.774365569854250424e+00 9.570731332982408190e+00 9.607308874383596375e+00 9.614100633013277886e+00 9.594809370318243325e+00 9.474403592111217520e+00 9.536258621182783557e+00 9.514510930701931102e+00 9.504065485587288364e+00 9.482296720692854564e+00 9.459243130189529225e+00 9.457041646533209445e+00 9.443831129107747913e+00 9.444191408695504109e+00 9.447938565713650760e+00 9.438164816659902812e+00 9.435179365973658250e+00 9.447040280711705762e+00 9.469039294797530815e+00 9.478124415152354487e+00 9.507302770007795445e+00 9.543340356299339078e+00 9.506898201149418526e+00 9.600479652483921100e+00 9.610716406207092888e+00 9.653257851000763168e+00 9.727551159823384808e+00 9.788144992367541875e+00 9.876092140169866695e+00 9.917810956032813152e+00 1.008155586908647727e+01 1.013295336942738523e+01 1.030121288104297150e+01 1.028098774842944074e+01 9.430246689943798444e+00 9.428921530562259790e+00 1.341117705960200013e+01 1.328692063104863230e+01 9.519927164187654611e+00 9.276824287532852154e+00 9.256546635431762482e+00 9.269139823673903322e+00 9.432751242813342429e+00 9.436568722776993212e+00 9.434849667016644403e+00 9.427108215870017460e+00 1.050237474130347337e+01 1.038593535550805669e+01 9.349108649736242782e+00 9.458646280032343867e+00 9.345094783557170715e+00 9.347603783368144903e+00 9.444686761513160889e+00 9.443399618220556846e+00 9.440928381089111809e+00 9.442621619216302165e+00 9.445559109370375239e+00 9.461826507622294713e+00 9.464674382682462195e+00 9.452585704573376546e+00 9.455044574569287263e+00 9.459739304673629334e+00 9.459903949466728079e+00 9.465199832503593314e+00 9.466281634142289292e+00 9.470548474408955641e+00
1.083521801235498216e+01 1.220733918368181925e+01 1.118515480754450486e+01 1.061095379386295434e+01 1.044458701042504956e+01 1.043033139599529591e+01 1.053490364422959580e+01 1.094280517047634760e+01 1.083514229982294097e+01 1.055705797947711488e+01 1.043462980952871533e+01 1.049048185974815084e+01 1.050667473323919054e+01 1.048809543165390146e+01 1.046209511074247800e+01 1.042143505036418105e+01 1.039817949525165197e+01 1.038890642716696178e+01 1.036808488906955183e+01 1.035030892382001255e+01 1.035687287305816895e+01 1.035373742518402018e+01 1.037800445366666935e+01 1.038338338890483925e+01 1.037906668755700679e+01 1.040957275261857617e+01 1.044358907531399261e+01 1.052175975324424329e+01 1.052513779358515755e+01 1.060126272193373076e+01 1.066151835766116207e+01 1.059592764635880080e+01 1.076972963455271604e+01 1.079487024469728595e+01 1.086939733190789070e+01 1.099109753957578128e+01 1.108465700488215688e+01 1.122197097969795365e+01 1.128592847409217903e+01 1.153423180918356827e+01 1.160223966023854025e+01 1.030136701071417349e+01 1.030421611014695671e+01 1.029609941300861742e+01 1.029482873900229123e+01 1.412953638677183221e+01 1.401931622318321402e+01 1.013541972572587824e+01 1.014315037275172493e+01 1.039409060335172796e+01 1.013044550327939142e+01 1.029900752436541822e+01 1.030304072371690260e+01 1.030115962976142896e+01 1.029262535108339804e+01 1.118862938755508374e+01 1.110258199069252250e+01 1.053869626431492357e+01 1.066292867652778042e+01 1.021048847570959595e+01 1.021306977157285623e+01 1.031169864762643584e+01 1.031203329937128821e+01 1.030838305615129258e+01 1.031077193004819570e+01 1.031402002031340892e+01 1.033048486064841320e+01 1.032681511417554354e+01 1.032285918285522719e+01 1.032497605036530075e+01 1.032914085169252516e+01 1.032840110893026342e+01 1.033338567750594095e+01 1.033420113903234494e+01 1.033895902553091162e+01
1.178493305015454418e+01 1.278073882010455442e+01 1.205665043665488945e+01 1.131982742865937830e+01 1.125735485167080974e+01 1.128740061809737050e+01 1.138911041176634598e+01 1.179307841167204707e+01 1.169706841649220586e+01 1.144780869299436254e+01 1.134017791195780234e+01 1.140527441060870117e+01 1.142480051310751321e+01 1.140745527371878509e+01 1.138111262127179124e+01 1.134537556232338318e+01 1.132627239448601841e+01 1.132320060909056636e+01 1.131037128880466724e+01 1.130814968623373140e+01 1.133148492279025454e+01 1.134769667105532953e+01 1.141044133968562235e+01 1.141785973790187825e+01 1.142295769750958812e+01 1.150291950043243361e+01 1.156697947206892430e+01 1.171849547461747321e+01 1.171392572564533019e+01 1.184816382451461969e+01 1.193655107192456377e+01 1.183670810566677822e+01 1.210384279623447057e+01 1.214620914766508264e+01 1.225638290296930855e+01 1.242956315146933655e+01 1.255802081429178330e+01 1.274698858561832360e+01 1.283391280558663894e+01 1.316789184547884162e+01 1.325185921453323523e+01 1.119125429967398766e+01 1.119419922539734813e+01 1.118598430066637306e+01 1.118470988632965124e+01 1.443318673618023240e+01 1.431028906047160199e+01 1.101934281748254385e+01 1.102849841087412663e+01 1.114130184983036997e+01 1.113656598367115080e+01 1.118841600337296427e+01 1.119261606474088921e+01 1.119061481281565484e+01 1.118147463421388110e+01 1.204364206580532404e+01 1.197530011311497589e+01 1.142631949806408009e+01 1.142163367663328444e+01 1.137196316976588228e+01 1.137890587360867478e+01 1.120255929208144074e+01 1.118970668205748709e+01 1.120026148674787336e+01 1.120362855581426054e+01 1.119133240104974547e+01 1.121219040563642011e+01 1.121826780346196628e+01 1.121543371136939982e+01 1.121826983039396275e+01 1.121894004564062719e+01 1.121830743189594948e+01 1.122450730611723557e+01 1.122510053196532454e+01 1.123011469599590129e+01
1.277557738045028835e+01 1.330339077723538210e+01 1.268458186820224398e+01 1.215857429263660094e+01 1.215185401116029951e+01 1.220154031018540763e+01 1.231268933407855037e+01 1.274102058642720081e+01 1.264542362570590583e+01 1.214393870440839152e+01 1.226617688027445929e+01 1.234127974137897610e+01 1.236719121308608038e+01 1.236158833935407486e+01 1.234082107332352329e+01 1.232252630086447631e+01 1.231433198855362932e+01 1.232308958786287967e+01 1.232575424116440566e+01 1.234935322319810780e+01 1.239697020358364909e+01 1.244086834974569200e+01 1.255434641204973190e+01 1.256409966268062739e+01 1.258185261009731093e+01 1.272351236251112105e+01 1.282320710569076638e+01 1.305934589732358653e+01 1.304534162474852543e+01 1.324420266538670887e+01 1.336258311481518568e+01 1.322596484820550344e+01 1.359252404633625311e+01 1.365311757920231095e+01 1.380003909437187204e+01 1.402525817134871566e+01 1.418830595976972475e+01 1.442797101647645874e+01 1.453720495841193738e+01 1.210163597221500531e+01 1.210533465212906457e+01 1.210162693773784248e+01 1.210464346416622305e+01 1.209643512309108537e+01 1.209509605374857699e+01 1.477730303086095809e+01 1.467561336922420523e+01 1.193650315251159100e+01 1.193732844907667001e+01 1.213787815417356697e+01 1.198149379356440924e+01 1.209800751178687150e+01 1.210239682154011653e+01 1.210037938765479737e+01 1.209105167628392685e+01 1.300291376727786741e+01 1.260053194349361050e+01 1.232939072560341209e+01 1.234026549191359123e+01 1.228346747188642674e+01 1.228805153170739572e+01 1.208472928950981462e+01 1.211779837372282387e+01 1.208909840629971200e+01 1.209682310730070931e+01 1.212034003293873141e+01 1.212334229512459061e+01 1.212955342711761908e+01 1.212404778715362852e+01 1.212692780846023410e+01 1.212878166518997070e+01 1.212825377454535491e+01 1.213561141620551531e+01 1.213589208453045032e+01 1.214114456818389520e+01
1.378116748523090607e+01 1.402414913056463774e+01 1.341824400275134543e+01 1.306936259983010018e+01 1.308000490110627645e+01 1.313664610105140973e+01 1.326247637348475727e+01 1.373493074967281302e+01 1.310409984071650058e+01 1.334479954155143666e+01 1.321589234042312455e+01 1.330437550152781867e+01 1.334196852223296403e+01 1.336187501659680166e+01 1.335341543440100232e+01 1.336562547567686821e+01 1.337493525538477535e+01 1.340079236495640913e+01 1.342575812124179180e+01 1.348405714829713986e+01 1.356209039780684655e+01 1.364025531049168727e+01 1.381345630156631898e+01 1.382571235803283116e+01 1.385845342427717952e+01 1.406986754990892763e+01 1.420845105940234454e+01 1.453495755552979141e+01 1.451071740962844814e+01 1.477665701068144521e+01 1.492519634792058980e+01 1.475142080113712240e+01 1.521781612751327728e+01 1.529661287521441793e+01 1.547945705553108198e+01 1.575473054147453844e+01 1.595050421169228017e+01 1.623772862350920221e+01 1.636771021774109869e+01 1.302949506368845256e+01 1.303322556198493487e+01 1.302467357374284518e+01 1.302713314760543462e+01 1.302064924285970093e+01 1.302246853806331650e+01 1.392782345867442650e+01 1.528289187374896052e+01 1.310519188180388106e+01 1.311406325759887892e+01 1.302563438393884176e+01 1.285262844147285399e+01 1.306383218459640716e+01 1.306628623282151835e+01 1.293378016766455119e+01 1.302212402964466165e+01 1.401379545701967544e+01 1.394630851346732392e+01 1.328018258507770888e+01 1.325610519700639678e+01 1.321056551773502008e+01 1.321567557164556739e+01 1.304517214291290905e+01 1.302845853646583052e+01 1.304739410887532891e+01 1.305400761533880960e+01 1.305538643165771617e+01 1.305140309277572364e+01 1.305760325557477941e+01 1.305634841471503016e+01 1.305575313025422446e+01 1.305400153172287503e+01 1.305406154558883181e+01 1.306342857470360208e+01 1.306335507539459861e+01 1.306889415979232538e+01
1.480053000468841873e+01 1.488520183506702033e+01 1.427610354542392201e+01 1.400985426792674460e+01 1.402272085675481605e+01 1.408676935230016092e+01 1.422575555617308929e+01 1.474336179086018817e+01 1.462839832617939706e+01 1.431729666216784480e+01 1.419681274656387160e+01 1.430305535350647084e+01 1.435848073569950500e+01 1.441825311353060712e+01 1.442861387894686764e+01 1.448323619280070851e+01 1.451576483960064756e+01 1.456311623725212456e+01 1.461590863922656958e+01 1.471577159562634662e+01 1.482864341625596971e+01 1.494564157387724812e+01 1.518416093695219260e+01 1.519896876774858363e+01 1.524812951624112678e+01 1.553344051892928590e+01 1.571210861235367062e+01 1.613010712585445106e+01 1.609539267355165748e+01 1.642766659600331991e+01 1.660525511951875188e+01 1.639555774337146232e+01 1.695798968581425470e+01 1.705422920159340450e+01 1.727083599236202360e+01 1.759248814778624492e+01 1.781813692899685364e+01 1.814844887330926682e+01 1.829708208583639006e+01 1.377496426144639408e+01 1.399452931380580800e+01 1.399596886326581391e+01 1.399380275642016791e+01 1.399916975142332554e+01 1.375238569549487444e+01 1.614481009896720209e+01 1.607197494026304696e+01 1.404064380850801186e+01 1.380521661660981714e+01 1.378186362567065970e+01 1.380543035127570661e+01 1.398985729174679982e+01 1.387067386460249097e+01 1.387475971114760753e+01 1.387811610960582165e+01 1.504051871321456879e+01 1.496301612406889170e+01 1.409217202330479424e+01 1.409175034784104774e+01 1.415145409524184217e+01 1.415669964350015952e+01 1.395418145045169034e+01 1.399124315180186073e+01 1.399280773431996217e+01 1.399214134830080880e+01 1.399418496520470612e+01 1.400751832043283329e+01 1.400870997637031223e+01 1.399655055164155115e+01 1.399987249257877231e+01 1.399997920339839652e+01 1.399894423265451415e+01 1.400514588839393149e+01 1.400569780350032545e+01 1.401040158013874048e+01
1.583798334548919939e+01 1.583786671656165801e+01 1.520996341485912318e+01 1.496196139867551445e+01 1.497994232510591139e+01 1.505514924118639897e+01 1.520430142717284383e+01 1.575977836575842161e+01 1.563582587666920887e+01 1.530893819199376438e+01 1.521679292427361396e+01 1.534529579411752387e+01 1.542463097250062098e+01 1.553751192345814758e+01 1.557237431019761154e+01 1.567924541749462186e+01 1.573948330640394921e+01 1.581162886027620296e+01 1.589627517193589235e+01 1.604239081222975116e+01 1.619279933784719461e+01 1.635125268434290291e+01 1.665759505198084867e+01 1.667490382688600192e+01 1.674111610903933567e+01 1.710114867141708572e+01 1.731943384121673191e+01 1.782646670028603353e+01 1.778147854678939055e+01 1.817699360477679704e+01 1.838163411355381172e+01 1.813838244976282610e+01 1.879015711962475876e+01 1.890258717405666999e+01 1.914994747238705131e+01 1.951328477706286080e+01 1.976540574534753603e+01 2.013362720183880583e+01 2.029855052949215022e+01 1.494998097224512179e+01 1.495124194847942078e+01 1.494887395191727641e+01 1.495033125004614938e+01 1.494661348131906919e+01 1.494525158034682022e+01 1.560869428764397782e+01 1.560872496063096193e+01 1.490451157327028042e+01 1.489297011702308815e+01 1.496747051973108356e+01 1.477470078295119116e+01 1.494009916235995661e+01 1.494237209773894470e+01 1.494049152215386655e+01 1.493045279876192843e+01 1.607175189758110534e+01 1.598491042306518040e+01 1.490352881392581352e+01 1.490571235394359917e+01 1.490908777741016067e+01 1.491001211035215590e+01 1.494169846904374310e+01 1.493624376641018081e+01 1.493597751642128912e+01 1.493636531959264957e+01 1.493912921563234875e+01 1.495663526173246360e+01 1.495897759435296592e+01 1.494519962576777772e+01 1.494812565420410699e+01 1.495153715508373793e+01 1.495119985258048700e+01 1.496104138876726886e+01 1.495896263683779637e+01 1.496278646081071173e+01
1.689907798238263581e+01 1.684196649839068627e+01 1.618133761017188377e+01 1.592467368396590821e+01 1.595541636299158839e+01 1.604696900504519874e+01 1.620265335294381615e+01 1.678635050179158483e+01 1.665624097133738957e+01 1.632535031423193317e+01 1.628215029872324848e+01 1.643707413743018009e+01 1.654574062744395491e+01 1.672288399106864532e+01 1.678678901258032496e+01 1.695329429411337685e+01 1.704440843940885841e+01 1.714352150645325068e+01 1.726255996234389301e+01 1.745755380369591592e+01 1.764663582148444831e+01 1.784745489818077857e+01 1.822152689864881125e+01 1.824120841363312451e+01 1.832444402021885566e+01 1.875739542982776342e+01 1.901357187458821585e+01 1.960458327090954711e+01 1.954984130553454236e+01 2.000389397195669616e+01 2.023302819237378003e+01 1.995931711163966327e+01 2.069192153407826851e+01 2.081899069472176578e+01 2.109361951670113555e+01 2.149343244156148813e+01 2.176838441109498135e+01 2.216907395374509449e+01 1.603838640276446270e+01 1.603830685591747240e+01 1.603817921445688199e+01 1.595289298666301114e+01 1.595978932011419005e+01 1.588892155093676273e+01 1.603124738821277262e+01 1.805971041918970954e+01 1.800014429142536798e+01 1.576423628803106425e+01 1.578531797079517673e+01 1.578417887862505964e+01 1.575212633625932490e+01 1.600436697495048222e+01 1.600280314916701130e+01 1.600054582057597585e+01 1.599371867249616130e+01 1.710836488245645626e+01 1.701424702798871635e+01 1.588273871038788343e+01 1.588447075271631803e+01 1.586665873169476448e+01 1.586877166153533203e+01 1.598715969763712330e+01 1.598368478937351256e+01 1.598495600152784313e+01 1.598412588300691262e+01 1.598396359193011840e+01 1.598572304260688171e+01 1.598531566417805472e+01 1.598301835693219175e+01 1.598321952579173200e+01 1.598262623329230792e+01 1.590902170219735012e+01 1.591832791284825710e+01 1.598239755804431184e+01 1.598240634177342478e+01
1.798898925858076225e+01 1.786641107498349612e+01 1.716402084725949351e+01 1.690061457615186313e+01 1.695388282444947237e+01 1.706751144276421783e+01 1.722592550943469192e+01 1.782710786465705155e+01 1.769415445121135733e+01 1.737195263061029138e+01 1.739704103374186062e+01 1.758184240639599949e+01 1.772428233490489902e+01 1.797429717713894348e+01 1.807054199945702777e+01 1.830158033108019566e+01 1.842546458204694559e+01 1.855266980554751655e+01 1.870728478287805530e+01 1.895197063370696711e+01 1.917954378273115168e+01 1.942222605379733125e+01 1.986187902930054960e+01 1.988374940635780419e+01 1.998346516402754602e+01 2.048557103219839703e+01 2.077702050432823100e+01 2.144522120974440327e+01 2.138144155031179494e+01 2.188832446861860603e+01 2.213908204660708634e+01 2.183841645804273313e+01 2.264234849641299263e+01 2.278235076270835791e+01 2.308056090422990181e+01 2.351148175981839827e+01 2.380560260334579681e+01 1.688483465717859389e+01 1.688405713005704811e+01 1.687801201718225741e+01 1.687988077773001194e+01 1.687328102499667537e+01 1.687624783373115989e+01 1.686907064084708807e+01 1.686558430633463601e+01 1.911852523113853053e+01 1.906057201185331351e+01 1.668848334385844012e+01 1.668914245506572414e+01 1.669100506140337004e+01 1.674654008144585049e+01 1.673023947030797132e+01 1.675033654547772244e+01 1.675556985923357090e+01 1.676026856397959719e+01 1.815374874735159594e+01 1.805500852941586842e+01 1.692484276746898075e+01 1.692543126735352033e+01 1.691687947601499431e+01 1.691748718222878622e+01 1.685858324119971030e+01 1.686024312395991842e+01 1.685535261656915296e+01 1.685847601230485182e+01 1.686208068432232920e+01 1.688018117699060738e+01 1.688404381421476330e+01 1.687461944985568252e+01 1.687596228967459666e+01 1.688300102680318915e+01 1.688196366142003768e+01 1.688526200718832371e+01 1.688565780541715355e+01 1.688925609905791347e+01
1.911169675882764807e+01 1.889211428148864869e+01 1.814834302396837273e+01 1.789350779669538838e+01 1.797980249644645312e+01 1.812114833287086313e+01 1.827865078081259753e+01 1.888643408497836162e+01 1.875408019890536337e+01 1.845304300307807210e+01 1.856326102687442869e+01 1.878053729321861809e+01 1.896007448579157639e+01 1.928891997625243704e+01 1.941958541220572343e+01 1.971773990596016901e+01 1.987514757298763968e+01 2.003065496412708058e+01 2.022087227095703099e+01 2.051456015005807743e+01 2.077938703124023689e+01 2.106232348181348968e+01 2.156387124381806686e+01 2.158770994504218876e+01 2.170298186865959877e+01 2.226910278156499601e+01 2.259262242963163203e+01 2.333015398437321863e+01 2.325818557703298239e+01 2.381166246920514595e+01 2.408104224765808610e+01 2.375709911130078211e+01 2.462248179966268324e+01 2.477366125080109782e+01 2.509175624458588416e+01 2.554850430310246878e+01 2.585825491745932680e+01 1.780018784718934555e+01 1.779977814593675589e+01 1.779149786093822527e+01 1.779688346605647453e+01 1.764128883083002464e+01 1.765034164020534391e+01 1.762675528361013733e+01 1.777489169170039673e+01 2.020337925389761935e+01 1.827195403109148231e+01 1.765118107074946607e+01 1.788386388060049015e+01 1.785187787658873049e+01 1.784398267851942066e+01 1.776816121735298992e+01 1.777827867922518124e+01 1.777954867983152099e+01 1.778258268987351443e+01 1.921204743549144922e+01 1.911156792197004251e+01 1.803656620437027769e+01 1.804670069982758207e+01 1.799386439980068531e+01 1.799910285503693430e+01 1.780421248144489965e+01 1.782082169292047524e+01 1.781024461738186560e+01 1.781750077245375152e+01 1.782228379252175898e+01 1.784239542168666404e+01 1.784888290967957758e+01 1.784830568600239786e+01 1.783867884035500140e+01 1.785028958743077254e+01 1.784928380706913131e+01 1.785368816941623393e+01 1.785415185794044746e+01 1.785856842867573846e+01
2.026965363935009989e+01 1.991420719899794278e+01 1.913392397964425484e+01 1.890709757580108885e+01 1.903667172085703996e+01 1.921086650304821575e+01 1.936419207800839715e+01 1.996820609383063783e+01 1.983977522951984085e+01 1.957140044449803895e+01 1.978041672556927466e+01 2.003186610454661931e+01 2.025069203121888251e+01 2.066179534082431601e+01 2.082785064736614800e+01 2.119366933460295499e+01 2.138438395078150478e+01 2.156764500448133859e+01 2.179254608802579440e+01 2.213335673609408261e+01 2.243339864453280441e+01 2.275415831034584002e+01 2.331283436136139642e+01 2.333839996329354705e+01 2.346803930400588456e+01 2.409214976062756719e+01 2.444419921500317372e+01 2.524266272171824355e+01 2.516342532919434305e+01 2.575707349293525894e+01 2.604208556960101006e+01 2.569854228190358825e+01 2.661556157817738821e+01 2.677618546178054615e+01 2.711059013057370848e+01 2.758813184802544072e+01 2.791018630773255182e+01 1.873234744279268682e+01 1.873184406468723040e+01 1.871918079578073701e+01 1.872790996382224549e+01 1.871305652669811792e+01 1.872234476933407521e+01 1.870277938743563340e+01 1.869741925538642846e+01 1.889461610865190977e+01 1.889378256751907159e+01 1.883249519426586005e+01 1.883009983854655189e+01 1.888618736380149699e+01 1.862522498316785047e+01 1.877003857791263997e+01 1.879621802829909072e+01 1.869784460036455087e+01 1.870358426384997586e+01 2.028720416313220554e+01 2.018783765730734459e+01 1.894211765006052772e+01 1.894703839550683355e+01 1.891691377765230087e+01 1.892039004341889807e+01 1.877479496608768983e+01 1.879141986654536112e+01 1.878120953711634300e+01 1.878831636451505105e+01 1.879305128156703120e+01 1.881244475402727190e+01 1.881888552850180218e+01 1.881786823963220456e+01 1.882044518325148630e+01 1.881968038849403513e+01 1.881867163776362872e+01 1.882347614747986952e+01 1.882370223900103667e+01 1.882778791453763390e+01
2.146374941493673560e+01 2.093343188272000077e+01 2.012237542702526483e+01 1.994452614348418251e+01 2.012671961235757578e+01 2.033812960224727462e+01 2.048451594843218615e+01 2.107534868277333828e+01 2.095387539550819866e+01 2.072820547251219025e+01 2.104625471519745616e+01 2.133271140922341047e+01 2.159195050100150937e+01 2.208645486220872556e+01 2.228790248761759329e+01 2.272022501184889265e+01 2.294324115712457157e+01 2.315310608398294434e+01 2.341103686445464405e+01 2.379619525921342316e+01 2.412883918196290978e+01 2.448441755945567522e+01 2.509475907579233223e+01 2.512180171094811243e+01 2.526445098777837828e+01 2.594003089061564182e+01 2.631692335191388565e+01 2.716777595501950060e+01 2.708221375380261264e+01 2.770967554853024950e+01 2.800743467396943842e+01 2.764785012970418876e+01 2.860705427321103755e+01 2.877546195378266702e+01 2.912280621379746393e+01 2.961645322482059939e+01 2.994775038419980007e+01 1.966754561383583422e+01 1.966746171171387658e+01 1.965451122602195255e+01 1.966709139430358988e+01 1.965500132546650391e+01 1.966549475954457549e+01 1.964626324723145956e+01 1.964866073891472098e+01 2.237031688795300965e+01 2.230423211712611220e+01 1.977402683071374412e+01 1.982433123337599312e+01 1.960438300949024537e+01 1.964349558938512885e+01 1.964190088307253035e+01 1.966116774921303900e+01 1.966841412077717166e+01 1.967467575353323284e+01 2.138243501778064726e+01 2.128682533330695037e+01 1.974388850372754334e+01 1.974610072190693444e+01 1.973440166913953675e+01 1.973645491089453685e+01 1.974399934352978292e+01 1.976059805509516565e+01 1.975075843386951036e+01 1.975756240697385024e+01 1.976195155215638621e+01 1.978093842129785429e+01 1.978733934221795110e+01 1.977611745363886087e+01 1.977777572956942365e+01 1.978484333376069770e+01 1.978423374937484169e+01 1.979114638856487574e+01 1.979117387792790694e+01 1.979590410946327239e+01
2.269343757365068726e+01 2.195181124298083475e+01 2.111610939956388577e+01 2.100802019904088525e+01 2.125084576379713752e+01 2.150293938630519719e+01 2.164018803703354266e+01 2.220965766685077725e+01 2.209778230370909569e+01 2.192314402067831836e+01 2.235704811937365477e+01 2.267856261713847488e+01 2.297838367217887878e+01 2.355546162597116577e+01 2.379149701293980712e+01 2.428778687504128442e+01 2.454148424449986621e+01 2.477634847169606758e+01 2.506510961843060770e+01 2.549120397870082400e+01 2.585345628690897257e+01 2.624048327299836814e+01 2.689664163004614750e+01 2.692491242736847212e+01 2.707912222027329108e+01 2.779946002425885254e+01 2.819750514610332814e+01 2.909234724753720869e+01 2.900139515875141782e+01 2.965655210174494982e+01 2.996433872992906444e+01 2.959207506746904315e+01 3.058456851569300738e+01 3.075920245680743292e+01 3.111637085470865927e+01 3.162183342236807349e+01 2.061424027759229105e+01 2.061303128375169891e+01 2.061564969356805932e+01 2.061431444269472379e+01 2.063246824963835735e+01 2.063886877442527279e+01 2.064706369369068995e+01 2.063812502717683728e+01 2.066085472235159770e+01 2.343627863299005654e+01 2.336698434522743995e+01 2.065055416858904636e+01 2.067427702093539210e+01 2.056891032305454203e+01 2.061809278674356705e+01 2.060897163373642016e+01 2.076784437670944072e+01 2.074162631951818980e+01 2.064252006450860932e+01 2.249998375075984569e+01 2.241045274848905677e+01 2.065870054037838699e+01 2.066250916564250772e+01 2.065521669544326500e+01 2.065839690343400648e+01 2.070970614497062101e+01 2.073843261491936119e+01 2.071764590336980305e+01 2.073750112013537361e+01 2.073962369833553154e+01 2.074584968836125043e+01 2.075880452768691242e+01 2.074565317221750149e+01 2.074724956175509050e+01 2.075039301803185765e+01 2.075005851365260412e+01 2.075613926797548814e+01 2.075596939358954529e+01 2.076020852922652793e+01
2.395694540535835060e+01 2.297190125631403390e+01 2.211772326132320288e+01 2.209877997819391027e+01 2.240870092221561194e+01 2.270400586634618278e+01 2.283049568570645960e+01 2.337179032962143665e+01 2.327170257583309620e+01 2.315460716647412553e+01 2.370798093273414153e+01 2.406392406434130748e+01 2.440367423829654214e+01 2.506086245913243715e+01 2.533003300146435421e+01 2.588669127623073862e+01 2.616899282976253360e+01 2.642692677140943758e+01 2.674393943069087598e+01 2.720714092434948483e+01 2.759578678710386512e+01 2.801069496760082700e+01 2.870667900151408602e+01 2.873593697401498304e+01 2.890022553644458370e+01 2.965864569791143879e+01 3.007425274030467577e+01 3.100502794262877515e+01 3.090958340227278356e+01 3.158667518270430818e+01 3.190197234494836920e+01 3.152014718259657400e+01 3.253770618112810808e+01 3.271712977044950321e+01 3.308128654894895249e+01 3.359469582123446685e+01 2.157485196417869133e+01 2.158517691389504733e+01 2.159442209015420744e+01 2.162226181756414078e+01 2.164844053424281256e+01 2.169189557903256826e+01 2.169401317937196438e+01 2.170549424804277194e+01 2.176053916590070969e+01 2.449098611178254004e+01 2.441918250006679258e+01 2.153189695265400161e+01 2.154179370193043752e+01 2.152169033004754439e+01 2.154993569201443293e+01 2.167284062016535628e+01 2.167969460677254645e+01 2.168126621392897846e+01 2.169181612063283637e+01 2.364105605945379907e+01 2.355953938238059919e+01 2.167065550669689245e+01 2.167294367538586641e+01 2.178906221250169040e+01 2.178928299732666574e+01 2.167047113235616607e+01 2.170332121144227244e+01 2.169675976379436122e+01 2.169939863072071518e+01 2.170238774321985886e+01 2.171670765284502380e+01 2.171737587753698762e+01 2.170793020251062444e+01 2.170273724620795974e+01 2.170800292022260081e+01 2.171428287877493446e+01 2.171753469909450729e+01 2.171528239312912945e+01 2.171899862521722824e+01
2.525151430231596450e+01 2.399631879621484742e+01 2.312961094701701015e+01 2.321699564085094281e+01 2.359884498133621022e+01 2.393896742399796906e+01 2.405368933178840152e+01 2.456135400711976402e+01 2.447477281937839422e+01 2.441993065718846623e+01 2.509349870725648302e+01 2.548267468372280575e+01 2.586102016478749377e+01 2.659454792113128363e+01 2.689490166144293326e+01 2.750754921918576557e+01 2.781605919247806114e+01 2.809491906585037668e+01 2.843736433218857940e+01 2.893360762468639891e+01 2.934533832068323633e+01 2.978449528478105890e+01 3.051435607828731378e+01 3.054437290377670777e+01 3.071727108453682575e+01 3.150729898585259647e+01 3.193704813584885827e+01 3.289617533146086714e+01 3.279709019182251239e+01 3.349077635559662980e+01 3.381128879956736455e+01 3.342274986308665063e+01 3.445788102649177631e+01 3.464078699542849904e+01 3.500938399708395821e+01 3.552729295152653322e+01 2.257171391915942493e+01 2.260361435946431996e+01 2.262409634943715631e+01 2.269952277631795212e+01 2.273607346643905558e+01 2.283261015128332261e+01 2.282558505538815652e+01 2.286526965861667904e+01 2.296100522169730240e+01 2.553663788727281769e+01 2.546310890078557421e+01 2.256820250168640385e+01 2.259186774183743296e+01 2.249019289012779410e+01 2.266934062737848876e+01 2.269493496670705923e+01 2.272381132309720897e+01 2.271277348591727829e+01 2.272972220338345650e+01 2.480586324637507190e+01 2.473388276166080502e+01 2.258000499671137007e+01 2.258374356521311199e+01 2.264951222112185647e+01 2.265059984821176187e+01 2.283006443584835310e+01 2.285593416187123594e+01 2.283627670360566952e+01 2.284748074170204646e+01 2.285853166303251172e+01 2.288727423354843893e+01 2.289671645375101150e+01 2.287803444862490210e+01 2.288448384838206806e+01 2.289770979172398313e+01 2.289249846259272303e+01 2.290912031091713885e+01 2.291035526221022067e+01 2.292022729159677397e+01
2.657363948385657082e+01 2.502744337173195177e+01 2.415373558494765405e+01 2.436193856521381562e+01 2.481893919691556505e+01 2.520462383191684097e+01 2.530706847710061780e+01 2.577704646172517755e+01 2.570522620886364606e+01 2.571563967136232520e+01 2.650761110910449858e+01 2.692836979587434243e+01 2.734343285169037685e+01 2.814852732187927131e+01 2.847774629190715245e+01 2.914146889250232775e+01 2.947358949770209335e+01 2.977110920692998519e+01 3.013604226875421332e+01 3.066116988663968002e+01 3.109268156611153344e+01 3.155249098972571176e+01 3.231045766507084238e+01 3.234102076721653418e+01 3.252110483551641096e+01 3.333658138880050359e+01 3.377727027174888974e+01 3.475772391079517831e+01 3.465579376780097931e+01 3.536119071105428446e+01 3.568485135780161244e+01 3.529216719248349676e+01 3.633812556174217434e+01 3.652333780695023080e+01 3.689411070516757718e+01 3.741348105051664419e+01 2.362195965313405566e+01 2.368525605097342890e+01 2.372116438868916077e+01 2.385924432129446160e+01 2.390781327274581969e+01 2.406802055442886612e+01 2.404992609311081608e+01 2.412234424344267580e+01 2.426279003391675815e+01 2.657582635121598003e+01 2.650138595605186254e+01 2.343912791915831306e+01 2.344861380676942630e+01 2.343634680023664885e+01 2.346093983563085317e+01 2.364977699049862281e+01 2.367494410817651840e+01 2.366961028531433797e+01 2.367109283814280118e+01 2.599372762601446141e+01 2.593239046899021361e+01 2.360265220246633078e+01 2.360329005307874795e+01 2.359685764588444101e+01 2.359777759852434542e+01 2.384748744987953017e+01 2.358365670168086936e+01 2.385269353044025564e+01 2.386295138715672692e+01 2.386805700507263595e+01 2.389997232486000200e+01 2.382857505650486729e+01 2.386553366986197844e+01 2.387361342018946075e+01 2.360364659232304874e+01 2.360362786631036158e+01 2.360970100808155436e+01 2.360977371305711969e+01 2.388321047750813264e+01
2.791929161062216735e+01 2.606724315940473957e+01 2.519151497562218722e+01 2.553209180505042752e+01 2.606594527301437481e+01 2.649716005299020694e+01 2.658723829809558481e+01 2.701681771756140193e+01 2.696057243346539778e+01 2.703767881627671699e+01 2.794414197202791428e+01 2.839448437046465656e+01 2.884397053517842480e+01 2.971513011832627882e+01 3.007064616482362496e+01 3.078020134758581605e+01 3.113322891874218001e+01 3.144709423927934111e+01 3.183153535642696497e+01 3.238141007169625141e+01 3.282947810824803980e+01 3.330645452486178471e+01 3.408703006186829043e+01 3.411794443974661561e+01 3.430385904342448811e+01 3.513901578620569666e+01 3.558768697073068665e+01 3.658303875553079365e+01 3.647899523805713784e+01 3.719169065708859989e+01 3.751665822995010302e+01 3.712212009903974064e+01 3.817289916038458841e+01 3.835937008055677921e+01 3.873032695954630356e+01 2.466817429444347454e+01 2.473821956207873995e+01 2.484064773759999056e+01 2.489500998822599342e+01 2.510533403010818532e+01 2.479629984692383360e+01 2.539520249242380601e+01 2.536523459627113652e+01 2.547188200986705198e+01 2.565730288621854172e+01 2.761120593800733403e+01 2.753665679100966557e+01 2.438728463507129973e+01 2.439601323297809543e+01 2.437050859412399717e+01 2.450149529550002114e+01 2.440939465859894497e+01 2.442496242591663247e+01 2.445354370560076163e+01 2.444992708886987032e+01 2.720321796649331247e+01 2.715323411882002347e+01 2.469452224301699772e+01 2.485718000147470619e+01 2.465170347003369855e+01 2.464499610541589547e+01 2.450345593401247157e+01 2.451810186045840823e+01 2.451064374041072114e+01 2.451583037870142334e+01 2.451872218027107664e+01 2.453412504823753082e+01 2.454006221921613928e+01 2.453194326342234532e+01 2.453271863498064320e+01 2.453700269848817328e+01 2.453694841374025870e+01 2.454259674670704072e+01 2.454251434673031795e+01 2.454616092606982036e+01
2.928411162829487679e+01 2.711718827382200558e+01 2.624378393919530339e+01 2.672529592210948479e+01 2.733631486551088940e+01 2.781234857472668054e+01 2.789037295293349317e+01 2.827803417293382182e+01 2.823777357956608114e+01 2.838161676968261560e+01 2.939692848131512193e+01 2.987460202423921984e+01 3.035591405705380552e+01 3.128714586596139924e+01 3.166623870385717154e+01 3.241622612660740543e+01 3.278742839684122856e+01 3.311533538545760535e+01 3.351634057003568756e+01 3.408693038014869359e+01 3.454846342600850306e+01 3.503928542368658583e+01 3.583731060388114997e+01 3.586839961981766578e+01 3.605887305436487367e+01 3.690837671573788725e+01 3.736233095983773467e+01 3.836676331186172462e+01 3.826127194940388421e+01 3.897732004887384250e+01 3.930197077069573908e+01 3.890760217949120658e+01 3.995790516290620786e+01 4.014471005513654944e+01 4.051411523076000520e+01 2.582813522459980149e+01 2.592672898601452403e+01 2.607303650976748699e+01 2.614745397273901872e+01 2.643389424992195202e+01 2.650782219410293905e+01 2.680441014122411048e+01 2.676265808237971555e+01 2.690270574571111695e+01 2.713067621176418953e+01 2.864527384851768232e+01 2.857137637252255757e+01 2.531167232699192127e+01 2.531622667772078472e+01 2.537184141406306992e+01 2.531339632635711467e+01 2.533422986703832436e+01 2.534948139950470036e+01 2.536101639229056204e+01 2.537134875066419326e+01 2.843229437545922167e+01 2.839400653126145002e+01 2.557696604403684049e+01 2.558271300840649687e+01 2.560890427968430316e+01 2.555778705156738795e+01 2.542500809685369845e+01 2.544114187019272677e+01 2.543389072483178381e+01 2.544000366226021725e+01 2.544133630977921356e+01 2.547164434517027587e+01 2.547163442616825790e+01 2.545430294883923139e+01 2.545490452834452810e+01 2.545866169486647479e+01 2.545950969645321393e+01 2.546396964784818806e+01 2.546491032494309081e+01 2.547117634462857083e+01
3.066357551002194270e+01 2.817822380102707669e+01 2.731080714286783717e+01 2.793889501874448911e+01 2.862616041007736811e+01 2.914572458492296292e+01 2.921234656913949834e+01 2.955763347606565361e+01 2.953340592835216682e+01 2.974282115426384010e+01 3.085997411883552388e+01 3.136255618670072920e+01 3.187289342115043311e+01 3.285791464813375029e+01 3.325779294074363435e+01 3.404279141990257074e+01 3.442946810961280590e+01 3.476916785728712966e+01 3.518388221113915648e+01 3.577132246911966007e+01 3.624339988602234541e+01 3.674494599093706881e+01 3.755563836721958637e+01 3.758674385685551300e+01 3.778059722810517940e+01 3.863957126922695551e+01 3.909637034978354819e+01 4.010466971145704207e+01 3.999833015020571736e+01 4.071423536496230611e+01 4.103715086184990923e+01 4.064472191517744903e+01 4.168992129045948758e+01 4.187625091181764958e+01 4.224260610813600181e+01 2.705853441530845060e+01 2.718739535012031894e+01 2.737928669984000152e+01 2.747402531239104206e+01 2.633941354197929385e+01 2.634179987326832872e+01 2.778836912231613354e+01 2.778281497665209798e+01 2.779214165341509712e+01 2.779330479366596052e+01 2.968023311308103729e+01 2.960768322889703441e+01 2.627681343951324067e+01 2.628762985354196857e+01 2.631366120321403201e+01 2.622907348711544273e+01 2.644664426633322662e+01 2.649482538520139840e+01 2.633429157004829690e+01 2.632854171496035178e+01 2.967844988345124335e+01 2.965187074881232476e+01 2.647893298699907660e+01 2.648716969634759266e+01 2.651292571711931956e+01 2.652270091817014830e+01 2.649675972315271721e+01 2.652063344128514899e+01 2.650304521483311149e+01 2.651331418100969017e+01 2.652284486290533039e+01 2.654678311403274193e+01 2.655643389703528001e+01 2.654025624058002464e+01 2.654491041453897182e+01 2.655777596099125404e+01 2.655304895024855938e+01 2.637274068735659682e+01 2.656795393361227298e+01 2.657679639983077635e+01
3.205312920072044847e+01 2.925078239437895533e+01 2.839232331099880469e+01 2.916987376528560105e+01 2.993140300177064006e+01 3.049273238916111950e+01 3.054888087631003657e+01 3.085226387202007459e+01 3.084380260387224126e+01 3.111660298018358262e+01 3.232756145716248142e+01 3.285253072220716319e+01 3.338897362611398023e+01 3.442137853225136013e+01 3.483924547017871021e+01 3.565392057468580589e+01 3.605344962473883186e+01 3.640278144791572856e+01 3.682847800607900268e+01 3.742911482750741925e+01 3.790901092274306450e+01 3.841838179353050009e+01 3.923735548887020030e+01 3.926833732802720789e+01 3.946448915664048940e+01 4.032851819678131022e+01 4.078598027472767740e+01 4.179351656768800183e+01 4.168686439348815753e+01 4.239955761723308569e+01 4.271951059771591019e+01 4.233055528272291212e+01 4.336664537359751392e+01 4.355179751249069398e+01 4.391382181169913679e+01 2.721283389379529893e+01 2.890963773068423137e+01 2.823829840491805143e+01 2.825123894023100846e+01 2.827847161985786784e+01 2.827989479082282642e+01 2.827357861343813639e+01 2.827647721127372904e+01 2.825994549511367993e+01 2.823907257328282228e+01 3.071791519974345874e+01 3.064732918904392633e+01 2.717270520653220700e+01 2.725946986853112719e+01 2.712032468428511933e+01 2.717034835237421575e+01 2.746540356163422913e+01 2.754378275912200991e+01 2.759676427923984576e+01 2.785603600674171076e+01 3.093884119821398571e+01 3.092369465264848927e+01 2.736732748379768054e+01 2.737284620196438212e+01 2.738001066592260813e+01 2.739468976470016770e+01 2.723237715376901136e+01 2.724721898539813125e+01 2.724188154173195642e+01 2.724601134972827055e+01 2.724790682056139346e+01 2.726073283520250357e+01 2.726625757665636485e+01 2.726033081319100759e+01 2.726049939935077404e+01 2.726349949676918172e+01 2.726380383786418093e+01 2.726799928413782226e+01 2.726797602483875949e+01 2.727124127578609958e+01
3.344829562663536393e+01 3.033482177641809585e+01 2.948760721944788443e+01 3.041498031084380216e+01 3.124789625558783968e+01 3.184884397144042723e+01 3.189566716703284044e+01 3.215840511254207712e+01 3.216517511360770953e+01 3.249833225166479878e+01 3.379433106403865139e+01 3.433912712599294537e+01 3.489870780012690687e+01 3.597210321574235792e+01 3.640520833234854337e+01 3.724439456228358836e+01 3.765426629174404383e+01 3.801118136703676242e+01 3.844528807858147701e+01 3.905570666730377383e+01 3.954090455413874139e+01 4.005543453284576572e+01 4.087870565769247122e+01 4.090944097354653053e+01 4.110690830560280773e+01 4.197203026021951899e+01 4.242822009018876628e+01 4.343091697324389600e+01 4.332442662920234966e+01 4.403123696664771103e+01 4.434717582107276002e+01 4.396301073635060419e+01 4.498655708508901085e+01 4.516992768165513183e+01 4.552653727371588843e+01 2.923858648139774630e+01 2.928345943410248964e+01 2.887771935022136205e+01 2.887879102663818998e+01 2.886572323409254182e+01 2.886447923892920642e+01 2.883091506810445992e+01 2.883909123735680424e+01 2.880645104504509035e+01 2.877527649408768795e+01 3.175974503831331930e+01 3.169165020291951507e+01 2.811856372321054209e+01 2.813256145660019314e+01 2.800946720462405892e+01 2.805023251206631230e+01 2.853970743591347414e+01 2.853050910808039475e+01 2.850992243426664885e+01 2.809270459639224882e+01 3.221040478396226092e+01 3.220616825903789504e+01 2.828156003771194449e+01 2.828166170357923193e+01 2.826742187774057413e+01 2.822520216082516242e+01 2.811484722523179869e+01 2.812943192439438533e+01 2.812472333543371406e+01 2.812847239224779017e+01 2.813003440695002411e+01 2.814190753597244665e+01 2.814733296446694411e+01 2.814216294630895376e+01 2.814210500810187199e+01 2.814472799158800598e+01 2.814514868578375584e+01 2.814910650026594396e+01 2.814892296186468812e+01 2.815181709333524296e+01
3.484475687670138910e+01 3.142987659520853327e+01 3.059553999922201228e+01 3.167083279746806923e+01 3.257152689873732498e+01 3.320965194684750088e+01 3.324846394172185171e+01 3.347247029928194451e+01 3.349371397141884898e+01 3.388352753752145219e+01 3.525533276393690585e+01 3.581740486286862080e+01 3.639716456320095972e+01 3.750527735278938479e+01 3.795095643699444565e+01 3.880971796869449264e+01 3.922755917783747748e+01 3.959013638679684988e+01 4.003025353344173709e+01 4.064729465158787747e+01 4.113549206873270947e+01 4.165275270422203135e+01 4.247673412997677644e+01 4.250711628746744708e+01 4.270501332139582473e+01 4.356770286082923604e+01 4.402091863244706360e+01 4.501521814679591671e+01 4.490930654798644639e+01 4.560793070604970723e+01 4.591896378334962492e+01 4.554070735178652285e+01 4.654879531043654595e+01 4.672986954316856867e+01 4.708015796163880395e+01 2.980908273829107458e+01 2.983330915446017073e+01 2.953551678072518882e+01 2.952955102364996165e+01 2.949455623604156784e+01 2.949337899058534873e+01 2.944844584650581609e+01 2.945916547000264529e+01 2.941871968164353390e+01 2.938633807531632058e+01 3.280673557574501586e+01 3.274156557181881055e+01 2.898101878207159032e+01 2.899407240606209157e+01 2.895789636538204093e+01 2.892401134576546440e+01 2.921091138557988032e+01 2.920997567957206797e+01 2.919337121633768817e+01 2.905265973135377067e+01 3.348995671352563619e+01 3.349590287974244518e+01 2.902447472464195144e+01 2.902575695241791465e+01 2.903956550212028986e+01 2.904017840405452233e+01 2.898258107242013182e+01 2.899691758112649964e+01 2.899292732597843880e+01 2.899631183916169874e+01 2.899760837814866576e+01 2.900798643392986875e+01 2.901326436625185679e+01 2.900886231537325699e+01 2.900859340218589111e+01 2.901086837467114776e+01 2.901191303874337279e+01 2.901453913554653852e+01 2.901513193537115143e+01 2.901768181721523732e+01
3.623841488350313966e+01 3.253511728904897637e+01 3.171468128233069450e+01 3.293400897657316762e+01 3.389829403315437162e+01 3.457093995160873590e+01 3.460317274372228979e+01 3.479088929941244146e+01 3.482566963764436707e+01 3.526792275071651517e+01 3.670605466451100085e+01 3.728290060929490579e+01 3.787993568896892072e+01 3.901669586572876369e+01 3.947240072676098066e+01 4.034607429861156902e+01 4.076966422662114553e+01 4.113611976580285301e+01 4.158002978031997543e+01 4.220079693496953865e+01 4.268990606202736871e+01 4.320770359608617639e+01 4.402919220803676836e+01 4.405912964709494872e+01 4.425666450292012399e+01 4.511381079847249964e+01 4.556256890793589065e+01 4.654539307976620677e+01 4.644042360585476814e+01 4.712889455667173166e+01 4.743427467880770365e+01 4.706286611619534455e+01 4.805305038663369999e+01 4.823139397423002350e+01 4.857461325223935233e+01 3.042614529579784488e+01 3.043199380170826984e+01 3.021191158538628585e+01 3.020304821655905769e+01 3.016080958424375424e+01 3.016165943667903448e+01 3.011667818641576488e+01 3.012804839473501062e+01 3.008560295716858590e+01 3.005773062538708729e+01 3.385950232026983997e+01 3.379759617217847278e+01 2.979117987852227856e+01 2.980135416420058547e+01 2.980002097771928860e+01 2.980949986725492806e+01 2.995103411754166700e+01 2.995650810713378931e+01 2.994170594230767790e+01 2.986360720035139948e+01 3.477427627008656685e+01 3.478951278043441420e+01 2.985091066986679564e+01 2.985206394867720192e+01 2.984819894742946289e+01 2.984944731346077162e+01 2.983391008357088481e+01 2.984786418397204599e+01 2.984447220859689764e+01 2.984742493432764121e+01 2.984832168540698305e+01 2.985833430968206414e+01 2.986348377865241233e+01 2.985981071747242765e+01 2.985934749540024313e+01 2.986117812760935664e+01 2.986176838328564642e+01 2.986541031191092443e+01 2.986452219504438332e+01 2.986723266119949116e+01
3.762543396887885905e+01 3.364941085983683422e+01 3.284333904503888135e+01 3.420111956240566542e+01 3.522436940459144239e+01 3.592873359560216073e+01 3.595589481056932613e+01 3.611017525394248651e+01 3.615741572781148960e+01 3.664751463270972920e+01 3.814243491381408546e+01 3.873163138464894217e+01 3.934312908729780389e+01 4.050273203478779038e+01 4.096605177113021057e+01 4.185027498923968636e+01 4.227755473992817059e+01 4.264624681196934119e+01 4.309191819073466689e+01 4.371377777274145160e+01 4.420192057555251353e+01 4.471828908791491131e+01 4.553444780911635803e+01 4.556386283826694950e+01 4.576033316439012566e+01 4.660921398946675254e+01 4.705223273205356094e+01 4.802094405043273895e+01 4.791723075718372371e+01 4.859388663523682084e+01 4.889299624148176804e+01 4.852921384115992254e+01 4.949947006962718632e+01 4.967472098087017685e+01 3.106507893272749499e+01 3.106290661676255382e+01 3.105712260792032708e+01 3.090753057506461587e+01 3.089877009641122996e+01 3.085914896334472601e+01 3.086315609294448592e+01 3.082451537234357630e+01 3.083554098254054310e+01 3.079433380801182452e+01 3.077332604218322132e+01 3.491829077875342335e+01 3.485989476613763571e+01 3.058597621592834059e+01 3.059439804980757316e+01 3.059484689526838253e+01 3.062837420764173757e+01 3.071224382904951611e+01 3.072121646567464737e+01 3.071005012194326511e+01 3.070366273195575246e+01 3.606017415135806203e+01 3.608368061599484378e+01 3.070165212778492503e+01 3.070178028084738031e+01 3.070079648422982288e+01 3.070094794900115076e+01 3.066927029694232587e+01 3.068294979934628230e+01 3.068017216753961307e+01 3.068275627734863420e+01 3.068325319194532241e+01 3.069240417715229086e+01 3.069767762221498941e+01 3.069450864471832574e+01 3.069383298891807854e+01 3.069601071664653347e+01 3.069640091994443409e+01 3.069841543928577110e+01 3.069833838919407754e+01 3.070052336179469421e+01
3.900226841990235727e+01 3.477138015150501360e+01 3.397963448336560077e+01 3.546886661022068665e+01 3.654614140063846861e+01 3.727933514575348539e+01 3.730297144569020418e+01 3.742697600286824411e+01 3.748549672361906460e+01 3.801859412869269761e+01 3.956086014913170601e+01 4.016008560657290616e+01 4.078335112667745932e+01 4.196030227142957614e+01 4.242897755440056784e+01 4.331970543809527641e+01 4.374878221989999361e+01 4.411821191089207161e+01 4.456379860212697963e+01 4.518437478890596282e+01 4.566987519144259977e+01 4.618306669924962904e+01 4.699140319459475990e+01 4.702023074718701423e+01 4.721501846909296063e+01 4.805327238725320882e+01 4.848945529593485304e+01 4.944181741646725214e+01 4.933962919837579619e+01 5.000308330235128551e+01 5.029542040876786047e+01 4.993989882096126820e+01 5.088857799920093328e+01 5.106043865575069418e+01 3.172958608351563115e+01 3.171640671385520349e+01 3.170528379641034533e+01 3.162047104218241245e+01 3.161359991299402949e+01 3.158159462300407938e+01 3.158909440484154274e+01 3.155847007686938710e+01 3.156901151501546821e+01 3.152993320969488877e+01 3.151503530981709389e+01 3.598301164764676230e+01 3.592828333822143350e+01 3.146174492704303560e+01 3.151734525640863893e+01 3.145988958971491201e+01 3.146131446891166306e+01 3.147328990714709462e+01 3.147411465390234397e+01 3.147796570471249566e+01 3.145723388913998519e+01 3.734454674636235438e+01 3.737520840818032042e+01 3.161160443264219211e+01 3.161167507384530495e+01 3.157377364342713477e+01 3.157253524453114579e+01 3.149404556775051844e+01 3.153670447221002604e+01 3.151750208757025007e+01 3.152970346619045472e+01 3.153265603842610432e+01 3.152259488433513113e+01 3.153018246479115305e+01 3.156360587538318541e+01 3.155724858976578062e+01 3.157761725544565579e+01 3.158195773803403839e+01 3.159904010293007914e+01 3.159487294582957162e+01 3.159523947969574920e+01
4.036567798383374850e+01 3.589945955116282050e+01 3.512156052950221152e+01 3.673408855824465036e+01 3.786024525416621600e+01 3.861934488729663428e+01 3.864101084725071189e+01 3.873811241984164155e+01 3.880666236699449456e+01 3.937776472031588071e+01 4.095815420366474768e+01 4.156520547977581970e+01 4.219768161885536983e+01 4.338682658415924465e+01 4.385875821083450887e+01 4.475227041004106354e+01 4.518141776376774743e+01 4.555022704731910466e+01 4.599406445971968793e+01 4.661123026920687806e+01 4.709260416227213142e+01 4.760107669645203998e+01 4.839942010685959417e+01 4.842760650677742262e+01 4.862017218663909546e+01 4.944576995538704978e+01 4.987418930886995838e+01 5.080832886673814386e+01 5.070789359567356769e+01 5.135700586122541011e+01 5.164217096889416325e+01 5.129541734454513602e+01 5.222120335989065865e+01 5.238943340225266354e+01 3.240354808952334764e+01 3.238713504374655372e+01 3.235890601373253617e+01 3.234588812832023308e+01 3.234153986238354861e+01 3.230829365840946821e+01 3.230811213643531232e+01 3.227961644860963020e+01 3.228920114116763784e+01 3.227595151979775778e+01 3.226406156000606984e+01 3.705327999320059007e+01 3.700229388080049375e+01 3.225600820648183742e+01 3.222709422469697671e+01 3.224181096001208147e+01 3.223693360500329419e+01 3.222081169696833314e+01 3.224269038228253237e+01 3.225516512561355142e+01 3.228157262804580085e+01 3.862441792915682726e+01 3.866105584822427232e+01 3.229561192974374251e+01 3.230041031398648244e+01 3.229867796098397292e+01 3.230105060993567179e+01 3.239463997053347555e+01 3.239144196075340432e+01 3.237950388200453489e+01 3.238628479650223113e+01 3.239309995448855517e+01 3.241057419233072778e+01 3.241878465918852470e+01 3.240749359131938689e+01 3.241075733785309154e+01 3.242006355430284259e+01 3.241577804381537220e+01 3.242574039636171079e+01 3.242695869687019439e+01 3.243345441928969564e+01
4.171273376292212731e+01 3.703194583813445462e+01 3.626703332532166968e+01 3.799379364839334983e+01 3.916358187486779485e+01 3.994567168707738603e+01 3.996690374214799846e+01 4.004060559583669487e+01 4.011789093812772933e+01 4.072195029197908411e+01 4.233155977213304055e+01 4.294436340612377023e+01 4.358364402455365649e+01 4.478018682857207011e+01 4.525343977236634885e+01 4.614634046652759025e+01 4.657399545926750761e+01 4.694096304860141800e+01 4.738156158067333479e+01 4.799342731713451826e+01 4.846937113783782536e+01 4.897177560753039671e+01 4.975825238600764067e+01 4.978575421271931845e+01 4.997563114099414605e+01 5.078684725976690117e+01 5.120672808662006759e+01 5.212109827770170511e+01 5.202260675295624281e+01 5.265645704047479825e+01 5.293414109334675999e+01 5.259654996519498837e+01 5.349842050898804757e+01 5.366283015458983385e+01 3.308834044505087491e+01 3.307406323631002465e+01 3.306492684470588728e+01 3.304538438920827303e+01 3.304149599095282497e+01 3.301418323070264904e+01 3.301717683049376006e+01 3.298869288034821068e+01 3.300804817485202136e+01 3.300767750906512532e+01 3.300482592090816070e+01 3.812845580849118221e+01 3.808121005032876383e+01 3.303753986017341759e+01 3.304631313823297489e+01 3.303053599060593370e+01 3.303263114557905311e+01 3.303556747642967650e+01 3.305482643802798748e+01 3.308871369606175961e+01 3.313707387474926946e+01 3.989697021133833488e+01 3.993836790883982246e+01 3.310949913280707335e+01 3.311058649750248151e+01 3.312102171663821792e+01 3.312177412148919586e+01 3.314564735599134337e+01 3.316780675119846222e+01 3.315378126766087519e+01 3.316542335260530194e+01 3.317058815481056655e+01 3.318311671473877311e+01 3.319200953806668508e+01 3.318161820874715318e+01 3.318471611862948123e+01 3.319454093921210358e+01 3.318810431826229745e+01 3.319731796953306002e+01 3.319845282590608804e+01 3.320463261605707572e+01
4.304081662321939916e+01 3.816704355301276053e+01 3.741393657000583772e+01 3.924518348590191863e+01 4.045332750264761046e+01 4.125553511751734703e+01 4.127783020273155756e+01 4.133169478047990708e+01 4.141640337373185332e+01 4.204839490256412660e+01 4.367871529246126983e+01 4.429533451508216757e+01 4.493917292894754212e+01 4.613868457779452825e+01 4.661148838896317415e+01 4.750070065249188644e+01 4.792545880542110837e+01 4.828949448101387532e+01 4.872553133090885780e+01 4.933043124332656504e+01 4.979980980462950413e+01 5.029497621619927372e+01 5.106798585657924860e+01 5.109476880738221638e+01 5.128155710573513915e+01 5.207694212017580782e+01 5.248764695765362376e+01 5.338099327310449382e+01 5.328460294931385732e+01 5.390246628126381268e+01 5.417243963829363196e+01 5.384430654877610323e+01 5.472149740433614085e+01 5.488194136644257526e+01 3.378275572659561732e+01 3.377352608235744214e+01 3.376829707629828192e+01 3.375376022407643717e+01 3.375302946143046512e+01 3.373480817228156070e+01 3.374047993869855588e+01 3.372924862944571345e+01 3.373826720899683806e+01 3.374379041423424042e+01 3.374536205105543019e+01 3.920768412077659093e+01 3.916410795579685811e+01 3.380880973003049661e+01 3.380922987939513291e+01 3.378677808943105987e+01 3.380215070948849387e+01 3.387589309987863118e+01 3.388941872309978720e+01 3.388303069252731348e+01 3.383775910348359872e+01 4.115956677197345925e+01 4.120449337435482562e+01 3.386001530194845799e+01 3.386073236821710708e+01 3.385970794234592773e+01 3.386051395848137702e+01 3.384178477699796872e+01 3.385412203337007497e+01 3.385385140897035683e+01 3.385487233458710676e+01 3.385406338265955384e+01 3.385959861894103540e+01 3.386394207379924381e+01 3.386411510386183465e+01 3.386262583609972410e+01 3.386252918464848705e+01 3.386362307719412712e+01 3.386481914287835338e+01 3.386415010182091123e+01 3.386578241353669227e+01
4.434761004608041901e+01 3.930290473869278145e+01 3.856015895772974744e+01 4.048566834011403159e+01 4.172693605854733789e+01 4.254646108154892659e+01 4.257125944467973255e+01 4.260884765484652803e+01 4.269966997297966316e+01 4.335465628553404827e+01 4.499762879050658171e+01 4.561626702324310401e+01 4.626258018765420843e+01 4.746099966642560020e+01 4.793174610702156713e+01 4.881450207930883067e+01 4.923511066847383688e+01 4.959524854520031312e+01 5.002555840350675709e+01 5.062203631831478390e+01 5.108387029452148909e+01 5.157079381099182314e+01 5.232898499547135884e+01 5.235502287382307429e+01 5.253838370674172609e+01 5.331673764576036234e+01 5.371775219606648477e+01 5.458908047884845871e+01 5.449491898504297893e+01 5.509624277223062450e+01 5.535834520799820524e+01 5.503987908829957831e+01 5.589185172585431616e+01 5.604822371380267043e+01 3.448291407546307852e+01 3.447934815750997473e+01 3.447786371500581026e+01 3.446731347689507174e+01 3.446898720536977123e+01 3.445538496118503957e+01 3.446267345304287488e+01 3.445253455632603590e+01 3.446261587530909054e+01 3.447230794679566657e+01 3.447856766555798202e+01 4.028993338531780211e+01 4.024989499621455025e+01 3.453798019870738045e+01 3.454491258720396019e+01 3.453343642151723003e+01 3.454448048316803010e+01 3.456029400359498993e+01 3.457396811100889522e+01 3.458179894312915792e+01 3.459780026540342135e+01 4.240976587433235068e+01 4.245699596258673836e+01 3.461193416644118770e+01 3.461218694074502622e+01 3.460892461182936586e+01 3.461178135042603543e+01 3.459164666639795627e+01 3.460367930830098970e+01 3.460395641831971147e+01 3.460462037304144189e+01 3.460348989955053867e+01 3.460817356585518922e+01 3.461361861593902489e+01 3.461333586818154373e+01 3.461171026606859868e+01 3.461239888775637041e+01 3.461412587612164771e+01 3.461716984791076612e+01 3.461635378308457689e+01 3.461734553549379001e+01
4.563108871886336715e+01 4.043766313147904157e+01 3.970362515445793150e+01 4.171287563122910313e+01 4.298213577932734353e+01 4.381627249604888164e+01 4.384494422780192480e+01 4.386976451047291903e+01 4.396541119677502962e+01 4.463859481290049303e+01 4.628665014260610633e+01 4.690565160408912959e+01 4.755252102386521074e+01 4.874615028408113915e+01 4.921338883423928934e+01 5.008721691547343369e+01 5.050256714614830855e+01 5.085795830741018619e+01 5.128152333935183549e+01 5.186831780786679502e+01 5.232177121686613219e+01 5.279959837534890710e+01 5.354184598997217392e+01 5.356711972100243457e+01 5.374676971869123321e+01 5.450711699286456735e+01 5.489803675707695874e+01 5.574658372310648247e+01 5.565475210485855229e+01 5.623913535690263643e+01 5.649326703542612194e+01 5.618460138899906298e+01 5.701101371678355889e+01 5.716324146473674972e+01 3.518279378275386193e+01 3.518358478262995703e+01 3.518447810852164537e+01 3.517527994837521277e+01 3.517803871361039114e+01 3.516484009176276260e+01 3.517360556058634558e+01 3.517631031497908367e+01 3.518321116982741614e+01 3.520828989360680339e+01 3.524083251370502978e+01 4.137403143674712425e+01 4.133734591151424809e+01 3.527542848448998569e+01 3.531269785461263666e+01 3.526279463833262184e+01 3.527096532511010452e+01 3.530144235281432685e+01 3.530596838858693332e+01 3.531326391691148814e+01 3.530697760213056569e+01 4.364532904997245311e+01 4.369365942341162423e+01 3.534172746746850891e+01 3.534233678019118940e+01 3.534237138474064466e+01 3.534304780997774742e+01 3.533421358046558680e+01 3.533579124561487816e+01 3.536586900065431394e+01 3.533696770156144851e+01 3.533551009984802249e+01 3.536142766733746612e+01 3.536950679711330281e+01 3.534462634310370532e+01 3.534312857193854995e+01 3.534231108433993285e+01 3.534359129119459908e+01 3.534378258082751501e+01 3.534329801617581523e+01 3.534450100731774569e+01


==> NGC1433/k2_age_ak_disk.txt <==
8.146217834510936484e+01 2.228508566864895215e+02 2.207022131686917703e+02 1.401533942737815437e+02 1.134552799655090496e+02 9.944192343287249969e+01 1.034020159759279522e+02 1.098349207779179153e+02 1.057628002386795600e+02 9.185015859312549935e+01 6.880851604543481415e+01 6.278899624753695718e+01 5.759148411418267699e+01 4.883401859788530430e+01 4.582132957844674337e+01 4.071501859985458083e+01 3.850277898099317753e+01 3.673139738266063148e+01 3.468984448226525785e+01 3.211747439400332382e+01 3.023195286743892751e+01 2.843542020762391687e+01 2.577968171040441447e+01 2.567633530677956699e+01 2.512663652868381448e+01 2.278059898236650938e+01 2.163604827923545670e+01 1.939012575766759383e+01 1.959419495615823337e+01 1.812475325276838234e+01 1.749468563786370368e+01 1.829323640244987104e+01 1.635927640623388157e+01 1.607417097034708320e+01 1.547595180924943392e+01 1.468417703701028465e+01 1.418281633064760605e+01 1.349948548817836169e+01 1.322198959072516899e+01 1.227403985103390482e+01 1.208798825727809501e+01 1.137530750400023649e+01 1.147700178733391851e+01 1.122641769701753489e+01 1.081180346962944050e+01 2.469816084100914395e+02 2.432688518726462235e+02 6.584321657515221915e+00 6.524364818153037149e+00 6.996773742569973642e+00 6.857591093338695210e+00 8.342376551625001468e+00 8.204251105124580334e+00 8.098661827938132163e+00 7.753716910978486254e+00 1.081936942403265078e+02 1.031249163674631006e+02 6.246270314259807499e+00 6.243805370632510510e+00 6.325075724627993168e+00 6.318771519843235041e+00 7.260548402222709363e+00 7.032359520389764640e+00 7.134538806026968771e+00 7.068947630611431165e+00 7.050056375032257350e+00 7.147372922329617850e+00 7.121256317870865438e+00 6.963609449349219105e+00 6.980241891355198014e+00 6.912454387855844651e+00 6.903182966870516246e+00 6.857222322019686622e+00 6.867933972465399606e+00 6.869661187201955954e+00
6.086952455808157936e+01 1.760934436011163200e+02 1.738860287835640577e+02 1.078840805464880361e+02 8.626690880790293647e+01 7.504531408002816306e+01 7.831985891984751902e+01 8.372892394985420594e+01 8.039506474875598485e+01 6.907108861099081309e+01 5.057727153068723425e+01 4.583351933650952503e+01 4.173556010059691346e+01 3.484290104731351079e+01 3.247788958175294738e+01 2.848961056826004778e+01 2.676837635083639100e+01 2.539762892530832872e+01 2.381704517613642835e+01 2.183640713028425395e+01 2.039351441808761223e+01 1.902045770946658720e+01 1.700799037159057647e+01 1.692953946005598809e+01 1.651310826489069328e+01 1.474780277708533838e+01 1.389182928923872851e+01 1.222257494793381127e+01 1.237566742617132043e+01 1.129465396186378889e+01 1.083401388568887036e+01 1.142089166368038811e+01 1.000553463711656121e+01 9.799806718228966318e+00 9.365388230724336793e+00 8.792780484251892403e+00 8.432703186770071468e+00 7.943399203355102856e+00 7.744383725712002509e+00 7.069527834065677752e+00 6.938695339195005474e+00 6.433919136787116244e+00 6.505597751219575287e+00 6.321310109560182688e+00 6.029289722029144372e+00 1.968227186443239134e+02 1.937216096005504369e+02 3.129180782875582878e+00 3.088040807652037145e+00 3.409104832592928069e+00 3.314533394275548606e+00 4.325273426034009105e+00 4.232000862642936845e+00 4.157930408067633365e+00 3.922688948186941360e+00 8.253203834077129386e+01 7.838936020232203816e+01 2.893892662768670299e+00 2.892064403062819533e+00 2.949449048184660693e+00 2.945013943663000067e+00 3.592427795252659095e+00 3.438022968982600513e+00 3.506634851541749143e+00 3.462467038261643815e+00 3.450165671333557782e+00 3.517090159977483310e+00 3.499620762239589844e+00 3.391687959743461267e+00 3.403332752782758597e+00 3.357792938827411700e+00 3.351117944485635824e+00 3.320374564072140267e+00 3.327803135938636636e+00 3.329289457001175734e+00
4.476711528234449844e+01 1.382081249996472536e+02 1.360017489037346650e+02 8.213095288141346373e+01 6.473180336427445525e+01 5.581795518368194564e+01 5.851601467131811063e+01 6.304995126037086095e+01 6.033346958976108709e+01 5.117078794686747756e+01 3.645001313281897382e+01 3.275689326478050845e+01 2.956678653890863373e+01 2.421502598081333701e+01 2.238565518274045019e+01 1.932112848153034790e+01 1.800545955529396380e+01 1.696524173556076676e+01 1.576518125366904144e+01 1.427269464784265907e+01 1.319445782613995100e+01 1.217069878307683872e+01 1.068844029791185513e+01 1.063045092737075592e+01 1.032416395306107759e+01 9.038075034321012780e+00 8.420186369620978439e+00 7.227502488948147175e+00 7.338225035267079477e+00 6.578589177322518466e+00 6.258056975416248946e+00 6.670163228614389261e+00 5.684195372730500573e+00 5.544621002648039365e+00 5.246214264332653698e+00 4.855795140608407223e+00 4.613304839724033712e+00 4.285812391881111516e+00 4.152391880877405406e+00 3.706474395387378884e+00 3.621867681372074710e+00 3.292400896449197312e+00 3.338569104292891332e+00 3.210226039021373712e+00 3.021945068717890148e+00 1.559997663368315841e+02 1.534133568046777043e+02 1.307584717541540043e+00 1.285785472788678607e+00 1.456202815286175234e+00 1.404693380590563700e+00 1.978192074144655033e+00 1.924660862285495266e+00 1.878319644831516477e+00 1.741816554660811978e+00 6.219937326404993883e+01 5.882836541540166309e+01 1.182128704564580080e+00 1.181029654847808308e+00 1.210826635351524461e+00 1.208411919903763954e+00 1.561815271381875592e+00 1.477494649010461458e+00 1.513989229485153576e+00 1.490213887725086783e+00 1.484317573699528880e+00 1.522180229548411479e+00 1.512972874951295399e+00 1.452738060427523070e+00 1.459626605938429744e+00 1.435801189148660839e+00 1.431485349979804145e+00 1.415716335490988520e+00 1.419978317624475572e+00 1.421213891945772634e+00
3.233121327432684211e+01 1.076612675450027581e+02 1.054981065198129784e+02 6.173284186431698828e+01 4.782976606423652299e+01 4.082008182641403238e+01 4.303464293742745639e+01 4.682268908204157754e+01 4.462153559241875200e+01 3.725967757797858582e+01 2.566133150155800990e+01 2.283103948372965064e+01 2.038826460732309798e+01 1.630533424144154253e+01 1.491718772245984859e+01 1.261260098755175107e+01 1.163033994844531094e+01 1.086149929696537342e+01 9.973895190911122199e+00 8.881888032968996427e+00 8.102332318278982370e+00 7.364877161423216023e+00 6.316780487872052596e+00 6.275478546868165530e+00 6.059573050674471162e+00 5.165984888529351338e+00 4.742955399917743620e+00 3.940754000484317121e+00 4.016625487668908256e+00 3.520549378592534140e+00 3.314819371774011536e+00 3.584047942967527156e+00 2.950140151560277868e+00 2.865236654227229618e+00 2.678582222006074431e+00 2.437953994278032610e+00 2.292260247352017277e+00 2.098178665802898024e+00 2.018898585547809876e+00 1.762558495475402331e+00 1.716177141026045128e+00 1.532565368850996590e+00 1.557302267386044825e+00 1.475075142960032837e+00 1.373326257088995028e+00 1.229187529949484770e+02 1.207652616281134783e+02 7.274318569280588953e-01 7.281846414544859147e-01 7.359776969195666041e-01 7.279635091336734698e-01 8.921233442839635597e-01 8.734956084269677179e-01 8.510352363139590537e-01 8.030355892322873501e-01 4.624020719223135956e+01 4.351095902856074815e+01 7.518918332480988287e-01 7.523583502368844655e-01 7.337289661034076538e-01 7.342353515579738144e-01 7.625239449810271575e-01 7.463254063927438064e-01 7.512282187511920561e-01 7.472973180350011013e-01 7.479107779347282658e-01 7.572177355377243124e-01 7.561438734000494044e-01 7.430186284537652064e-01 7.452955196782030667e-01 7.436545317145182299e-01 7.413328663257174878e-01 7.410820348153787096e-01 7.422574361397373810e-01 7.432130782469437147e-01
2.287785023776214999e+01 8.317563288205268179e+01 8.108405563967247076e+01 4.572504977003116977e+01 3.471372458847682907e+01 2.927147477286629851e+01 3.108195803738523466e+01 3.423668420788536793e+01 3.246458596920990658e+01 2.659906021132543685e+01 1.757591531422335507e+01 1.545155816576184904e+01 1.362140305207674551e+01 1.057803136777025799e+01 9.551181443479887179e+00 7.867664202836111897e+00 7.157467221852366279e+00 6.609741383450431940e+00 5.976520891281727366e+00 5.210088222815192793e+00 4.672806975276869501e+00 4.167489751787561758e+00 3.470781392829979772e+00 3.442904352262235346e+00 3.300184484169976340e+00 2.723550574017810977e+00 2.457508654959974947e+00 1.969600921623020806e+00 2.017436867074889228e+00 1.733311194432757496e+00 1.619679722846910641e+00 1.774689374556500887e+00 1.422869869985606606e+00 1.382152097483917430e+00 1.284866296134499652e+00 1.163807685369204981e+00 1.095351054679029046e+00 1.007563267236509796e+00 9.712695956206869319e-01 8.655373506955306162e-01 8.493961219430123943e-01 7.810157479129075098e-01 7.886397531978271980e-01 7.414498324655270922e-01 7.075497034232707261e-01 9.625017591568294506e+01 9.446057028119454912e+01 8.190867519720830270e-01 8.225620503272450534e-01 7.720233748065031820e-01 7.897179740453563745e-01 6.609542348063639494e-01 6.681876093142755657e-01 6.619427371195824028e-01 6.784527059073652833e-01 3.386021754018702978e+01 3.166332325441403839e+01 8.522945344030086190e-01 8.508213514552974699e-01 8.149492996620647522e-01 8.119830706953230504e-01 7.324906803914177367e-01 7.564831850282689452e-01 7.436088448517856886e-01 7.504495219994079536e-01 7.553122090323598492e-01 7.478941071223179637e-01 7.519151650908779683e-01 7.636580898631112335e-01 7.643501575504427770e-01 7.741078406267591916e-01 7.705948286869943598e-01 7.769221674971589220e-01 7.781450699745413591e-01 7.788239236095921836e-01
1.583907758359137219e+01 6.368769862147098593e+01 6.168531448460206690e+01 3.330625620803772335e+01 2.468040232531639688e+01 2.052439751715501615e+01 2.199880702387798692e+01 2.461858088154404101e+01 2.320246002829635046e+01 1.857552791569746020e+01 1.166619100124961150e+01 1.011638531950434050e+01 8.785394207261330024e+00 6.587364336108961993e+00 5.853654681303702034e+00 4.672438258463206928e+00 4.181582273683113193e+00 3.811759003341253838e+00 3.382682649394653573e+00 2.876801746824638961e+00 2.532696163426483071e+00 2.211927621836012214e+00 1.793442022424888149e+00 1.776091748600125086e+00 1.691114863635450716e+00 1.363254117322999726e+00 1.219592569445507202e+00 9.748995979863861461e-01 1.001300840887438204e+00 8.799661271582346345e-01 8.365032746301755973e-01 9.050041040556972005e-01 7.665621994697784380e-01 7.594625602608153780e-01 7.285729005555805493e-01 6.952636453693452623e-01 6.829561990039223485e-01 6.712102028372994855e-01 6.649634470679920417e-01 6.625581556753501467e-01 6.666679498488760069e-01 6.720036999206302486e-01 6.686641317901915738e-01 6.398936747209613696e-01 6.458751068714614352e-01 7.488528819973419104e+01 7.340125553320565643e+01 7.965486444623219864e-01 7.981962868519687504e-01 7.954835419452335188e-01 7.955894445379007029e-01 7.953863325677551499e-01 7.953650340242537364e-01 7.960945552180744844e-01 7.956673743693121192e-01 2.439917628916698078e+01 2.264235769004854149e+01 7.956272221156983626e-01 7.943733445364467016e-01 7.848252266411821498e-01 7.842915673426189560e-01 7.674637906836033752e-01 7.956439595516364705e-01 7.972337292824611676e-01 7.968900045215894234e-01 7.971853652542877366e-01 7.959026733657786901e-01 7.959008005800121133e-01 7.962033226908136196e-01 7.956206747623986164e-01 7.967787174152913821e-01 7.957542308243980012e-01 7.847245086187336627e-01 7.959480894865578193e-01 7.863632265073996486e-01
1.074313825907086617e+01 4.831207968542962305e+01 4.640815598871405712e+01 2.381094462838522929e+01 1.714590731185803563e+01 1.404102423915234965e+01 1.523779938875846085e+01 1.740896656390214758e+01 1.628675415823573047e+01 1.267960406484557190e+01 7.493611980335292522e+00 6.407909556303542864e+00 5.479987735652128933e+00 3.961408110388321635e+00 3.462042116041422091e+00 2.680095674170107412e+00 2.362457254574248378e+00 2.132663820380679809e+00 1.863269424482598025e+00 1.559995281526054933e+00 1.365030978824565366e+00 1.185476762791543237e+00 9.777306033576025346e-01 9.682133757757330761e-01 9.263644469789060754e-01 7.820006584266099292e-01 7.267933442276368616e-01 6.529569089361138001e-01 6.650198262959996498e-01 6.543785154321122288e-01 6.571929937424120238e-01 6.693467161547165256e-01 6.673557617326584257e-01 6.814110864641998999e-01 6.891464085895353531e-01 7.034232389430521426e-01 7.195205713797980795e-01 7.418379343389884806e-01 7.466887432439043293e-01 7.734922226064786521e-01 7.815140814131102953e-01 7.857698416568412725e-01 7.832858527593800080e-01 7.403743283519690355e-01 8.364444906276102820e-01 5.789960310162155110e+01 5.667184593035547380e+01 8.374427906516945797e-01 8.365111517357609605e-01 8.373697746856907376e-01 8.412177235585522883e-01 8.170802789635605023e-01 8.364865553200216963e-01 8.366014174071707554e-01 8.364868866159929084e-01 1.730836295384044377e+01 1.591362107855375285e+01 8.091964037290306777e-01 8.090639486012147774e-01 8.186697319719175026e-01 8.174098501604925016e-01 8.365175484340434675e-01 8.070932616058812403e-01 8.366962743431523020e-01 8.055799752239478639e-01 8.077756633583981216e-01 8.106183038872056823e-01 8.115726642828229309e-01 8.071708295060053828e-01 8.091590145805392931e-01 8.114038733307078477e-01 8.082473043053286510e-01 8.103512283990295106e-01 8.119654992109210934e-01 8.130207320962019590e-01
7.197889911753407866e+00 3.631186026252500909e+01 3.450922748648548577e+01 1.668641619120723973e+01 1.162536706459700042e+01 9.374592445173778543e+00 1.034421440662650582e+01 1.214304759253567134e+01 1.126182379964252966e+01 8.487896949767264942e+00 4.692958295720172757e+00 3.977936705401679873e+00 3.370970633197803767e+00 2.388298230146068679e+00 2.071630273898202645e+00 1.597568917275825839e+00 1.411668570596889882e+00 1.287695864410422386e+00 1.137221284707313318e+00 9.827717999314187214e-01 8.955867504626165987e-01 8.155778567349060149e-01 7.522094229214411065e-01 7.478492318639062830e-01 7.341963835485217915e-01 7.053004061470735664e-01 7.018859286193246394e-01 7.163447550697972233e-01 7.227182755014736060e-01 7.599371491996949057e-01 7.792046950408558770e-01 7.725319852744831906e-01 8.079387004414648743e-01 8.260545562020202848e-01 8.337522079756829463e-01 8.378586563923121622e-01 9.325558068993549110e-01 8.514689690247357889e-01 8.494316598889629644e-01 8.613201978442243112e-01 8.706278776830105315e-01 8.779510195046297261e-01 8.738389312940031406e-01 8.239168651168733426e-01 8.316279489162787808e-01 4.452243527030047687e+01 4.350923864942197383e+01 7.837605159682555778e-01 7.829965938208005571e-01 7.956721270300374238e-01 7.888255944915174567e-01 9.115026354671373898e-01 9.008101452268526543e-01 8.816556993448212420e-01 8.520605460369752304e-01 1.213170931139772257e+01 1.103291417730932089e+01 6.621127753953188755e-01 6.636312744613492853e-01 7.619952132338854156e-01 7.571542445564465318e-01 8.266133519827534304e-01 8.133148920008372862e-01 8.173621124038260577e-01 8.143437826651387379e-01 8.147230984099842477e-01 8.234554211594796724e-01 8.225347818280550616e-01 8.106029458810924959e-01 8.124939689322953074e-01 8.104139077960685889e-01 8.089341707745896226e-01 8.082242749849630759e-01 8.091459481964168310e-01 8.101736874877693007e-01
4.876924740501923594e+00 2.707384687376777777e+01 2.537038764451924422e+01 1.147361480276681966e+01 7.715920512555180188e+00 6.153643888922569971e+00 6.940043117369075532e+00 8.434507688742694853e+00 7.748909833467537034e+00 5.648164964530101528e+00 2.959118667272736314e+00 2.535000040231801144e+00 2.177872033313156486e+00 1.604465171713318483e+00 1.423906581557087048e+00 1.174002274344028152e+00 1.081030408768786311e+00 1.030622296669130966e+00 9.598204203090390241e-01 9.014422753336923666e-01 8.807444391128442795e-01 8.573792754421967199e-01 8.680388266755505455e-01 8.659806887676129161e-01 8.639595954578627168e-01 8.735430053083599322e-01 8.790844342066028716e-01 8.818081952438259208e-01 8.934801068830958704e-01 9.078102787951869423e-01 9.191856636644955003e-01 9.251842979462624461e-01 9.351189847951311140e-01 9.530372439825320896e-01 9.601262170342681479e-01 9.734125168464186073e-01 9.927797392392158082e-01 1.020910338048083066e+00 1.022646644244906700e+00 9.717042693901942751e-01 9.670875655922042125e-01 9.326765172045798913e-01 9.371011909256604655e-01 9.007435889600927670e-01 8.841333222209981635e-01 3.411147267336533417e+01 3.327749865976035437e+01 1.004399500446349514e+00 1.000446925101030837e+00 9.335270841687757226e-01 1.011047762431071639e+00 8.896394222183624523e-01 8.974946505382137563e-01 8.907613720997761275e-01 8.992440251595523737e-01 8.490047605357917249e+00 7.630867356600197660e+00 9.610021162415568474e-01 9.632154676916617753e-01 9.497025515798186435e-01 9.478308804320337844e-01 9.416849568546419302e-01 9.507480368821518146e-01 9.442031439411924243e-01 9.471735603359836553e-01 9.514807896368238094e-01 9.547922626733504892e-01 9.576341298739200480e-01 9.531608981950262516e-01 9.563853527006023203e-01 9.600452507106245204e-01 9.551478844583481953e-01 9.587263359803021023e-01 9.614824264739683102e-01 9.642873439791445067e-01
3.507934804459003963e+00 2.008791977342468016e+01 1.847771907607262065e+01 7.791119223485532430e+00 5.082497089694675729e+00 4.068828671285739773e+00 4.710633525333023819e+00 5.962013770701895865e+00 5.432862917600995267e+00 3.866800142549386088e+00 2.035938749994273600e+00 1.833633482525637515e+00 1.663545658406305083e+00 1.384625346293924641e+00 1.296640491210136581e+00 1.190962316605781668e+00 1.152854857682437117e+00 1.144068802464846435e+00 1.113129593890022306e+00 1.096275197844481575e+00 1.098774568350949554e+00 1.085957228589195189e+00 1.094615557444974741e+00 1.091874545671066343e+00 1.083272450372274154e+00 1.062140156511357070e+00 1.056463626896650521e+00 1.055001806990443214e+00 1.068038946259972199e+00 1.101212795844389580e+00 1.102130409608237605e+00 1.117506089727044571e+00 1.082591805233740878e+00 1.084376873609482095e+00 1.076971171044550202e+00 1.071828300272916312e+00 1.075420588699197433e+00 1.081633125791484851e+00 1.081259795033638671e+00 1.092004993016387759e+00 1.100060249792190081e+00 1.105619121014417061e+00 1.104382662437335405e+00 1.070240573436043618e+00 1.071667923452876758e+00 2.613154283172055159e+01 2.544681517693390305e+01 1.132393617437391198e+00 1.127158059721840466e+00 1.156175235220872288e+00 1.124605202395136949e+00 1.090266758779290246e+00 1.099242363543497802e+00 1.083085627724597044e+00 1.088363577967927487e+00 6.067942466627962439e+00 5.399452430621074939e+00 1.091045343093298925e+00 1.097052195652297168e+00 1.098798248647079312e+00 1.176519745078458801e+00 1.050543769695434726e+00 1.084541043798532778e+00 1.082653624411607618e+00 1.081679823720781197e+00 1.043677936867731582e+00 1.067309920156449543e+00 1.070645487364251469e+00 1.085723241928362004e+00 1.050194310481663784e+00 1.056284547551959996e+00 1.047320033687650476e+00 1.056285109994012483e+00 1.061668193798271265e+00 1.070069489998333401e+00
2.862976311027006560e+00 1.492979851925586665e+01 1.340401738779003793e+01 5.321769885010047219e+00 3.445916950413030921e+00 2.861850005126867380e+00 3.393508368752764071e+00 4.457931295436157626e+00 4.051037106128500653e+00 2.898338101049528603e+00 1.706866427970399780e+00 1.665408270503432320e+00 1.625525065276364867e+00 1.533780741364224820e+00 1.496212003033002391e+00 1.455806550141162781e+00 1.434177709021823954e+00 1.434804248705970675e+00 1.403193555064798481e+00 1.373126788706499291e+00 1.360047506593853095e+00 1.330329447380793839e+00 1.331179356029158045e+00 1.328895368035072799e+00 1.319807108505604676e+00 1.289216877013858564e+00 1.275790921339913675e+00 1.263137586209494900e+00 1.272433334428367369e+00 1.288984492717823782e+00 1.302375293708497139e+00 1.299010020563708290e+00 1.319247684296464884e+00 1.330645819093556836e+00 1.337208032842557515e+00 1.345350336686383041e+00 1.354928653011948203e+00 1.361956906170747938e+00 1.357556106192299605e+00 1.354238072199717369e+00 1.362498121985015853e+00 1.353202624739890503e+00 1.354322194794628009e+00 1.297368082232210007e+00 1.291628453207467553e+00 2.013687662634297482e+01 1.957592467588946761e+01 1.285189201442017870e+00 1.275118129678267209e+00 1.282447469594198974e+00 1.266185397545688929e+00 1.414855932031289676e+00 1.320026472086941016e+00 1.297579108545765525e+00 1.273832159016564436e+00 4.602681699057613152e+00 4.083124063634338441e+00 1.317067107046854035e+00 1.317424822794788675e+00 1.244801912295254276e+00 1.244890731766419067e+00 1.297189428283026524e+00 1.286922510425273503e+00 1.283113370935808462e+00 1.283022371197767741e+00 1.290963459765079868e+00 1.316769506949292401e+00 1.320340630019621431e+00 1.290022272870966491e+00 1.298519947687110321e+00 1.304960175286431490e+00 1.296334679328807749e+00 1.305947562120411964e+00 1.311055749964372907e+00 1.320294294814623015e+00
2.750421071838225373e+00 1.124665345295820273e+01 9.794176262243613706e+00 3.801496261662483001e+00 2.572946142196325336e+00 2.316236121887752297e+00 2.769027106772824709e+00 3.698903684986554641e+00 3.384019486692436907e+00 2.536718277871523597e+00 1.787401089953080557e+00 1.851930801834226425e+00 1.889647676723342107e+00 1.883016988616689869e+00 1.855029842507274429e+00 1.804891410753118208e+00 1.766182995889117091e+00 1.755900178807021206e+00 1.702066022119853805e+00 1.646514287867950177e+00 1.625146679939019068e+00 1.597400168255148190e+00 1.595950320677646861e+00 1.594622756227769056e+00 1.587948812235667750e+00 1.582999718040486004e+00 1.583663088965666876e+00 1.577356151196281253e+00 1.590273570059335118e+00 1.597735574203770437e+00 1.606980648757501573e+00 1.612070514584519110e+00 1.612198678437282817e+00 1.622392406301406798e+00 1.623835017051517227e+00 1.629153717485877673e+00 1.642483627165533644e+00 1.659884333059328032e+00 1.660744320458153789e+00 1.684521894631942018e+00 1.702774831364591179e+00 1.720622295315568984e+00 1.717707731875812049e+00 1.659284089030854892e+00 1.712111974052844987e+00 1.575629046099671449e+01 1.529742616892146501e+01 1.472535431545251017e+00 1.457534396906692065e+00 1.510179907487346984e+00 1.522269963884530064e+00 1.707842264125730480e+00 1.589495583279727953e+00 1.563518045123062805e+00 1.535446408762219273e+00 3.875090304244777961e+00 3.467967959187647775e+00 1.567522908339000320e+00 1.564399011906010717e+00 1.673963769050002881e+00 1.493594903791616524e+00 1.569098458123252549e+00 1.558289894048153545e+00 1.552509802342263212e+00 1.553478630453916320e+00 1.563152176607612631e+00 1.567803156597170844e+00 1.575101743851080593e+00 1.563357105942762892e+00 1.573380548995202854e+00 1.581654238550301628e+00 1.572181816537609800e+00 1.584717843803809423e+00 1.590187111207507664e+00 1.601836323168645881e+00
3.008616231998801904e+00 8.745092085142442073e+00 7.352988301335774857e+00 3.010003641042127143e+00 2.268055610842448555e+00 2.249776178318561026e+00 2.652693685333079809e+00 3.498053569711957245e+00 3.247974842631813353e+00 2.608193451168807186e+00 2.120029803596623186e+00 2.241072740448329270e+00 2.308220218220327080e+00 2.249372555561317988e+00 2.180831061711721919e+00 2.094557679756179791e+00 2.059656566658812693e+00 2.050168262931879593e+00 2.018466773744889142e+00 1.995353233478895705e+00 1.992856901408629700e+00 1.973132286542729652e+00 1.971464643769949232e+00 1.969718793173343308e+00 1.957192716629411411e+00 1.930143984248085864e+00 1.922137266548681112e+00 1.907407834511446243e+00 1.923343004503060172e+00 1.943422333673191504e+00 1.963431962471274828e+00 1.957612215467696259e+00 1.987231986708309250e+00 2.004004010379451195e+00 2.018539613263311328e+00 2.045798892345191522e+00 2.077752372683058901e+00 2.124086481706701335e+00 2.137218486912569659e+00 2.097022847994558514e+00 2.100712533037858876e+00 2.094344105731791306e+00 2.095623945542218092e+00 2.068905311738961306e+00 2.063739932882155959e+00 1.268080460757115979e+01 1.230551130577545749e+01 1.776087770450815118e+00 1.754951771313858044e+00 1.726679389305264323e+00 1.770571842655201289e+00 2.067297051267455998e+00 2.071859464117270733e+00 2.060626662384933194e+00 2.051984288029148118e+00 3.701930316917839470e+00 3.374912345602387731e+00 1.771093716800435702e+00 1.772670374118971992e+00 1.777606517898553840e+00 1.779657900901205458e+00 1.867926505328947551e+00 1.896787549435802411e+00 1.889196823283788351e+00 1.891197274443295440e+00 1.882386573443416644e+00 1.915744102312509467e+00 1.924487933973501486e+00 1.903666836948675112e+00 1.914963273670905908e+00 1.924933561488869183e+00 1.914881813602936411e+00 1.930385941862159838e+00 1.935869385459806580e+00 1.949546138986911537e+00
3.501785416464347378e+00 7.181132429521241534e+00 5.834967350719138857e+00 2.763081955425553904e+00 2.366805727771117418e+00 2.508732308786857157e+00 2.889131153150835019e+00 3.698709560055275070e+00 3.488556219337629383e+00 2.966136552198052279e+00 2.574262503606978392e+00 2.673040200911098285e+00 2.666048531422455792e+00 2.609722902632491071e+00 2.575725075262208286e+00 2.531400110013538374e+00 2.504434176686517688e+00 2.498809301719833176e+00 2.460770436635401293e+00 2.421632988242513385e+00 2.409379027841799470e+00 2.378109906817821972e+00 2.375432912657168494e+00 2.374369882098270601e+00 2.361670129783843386e+00 2.346206598873387783e+00 2.348089539933547076e+00 2.360029608758573705e+00 2.375562597994892222e+00 2.424889887672621480e+00 2.462848950977261975e+00 2.436664782325865364e+00 2.510580881180695556e+00 2.500099286369538376e+00 2.475752862264467336e+00 2.446694250288600436e+00 2.432769648731396117e+00 2.413756861418660637e+00 2.404274530937148935e+00 2.354386262473436631e+00 2.378612528588691877e+00 2.358896053628840139e+00 2.362353011497332123e+00 2.334286239849028277e+00 2.324597122525425164e+00 1.065329818968406883e+01 1.034571312567529588e+01 2.070793261552333675e+00 2.028482367748042137e+00 2.210316692160367857e+00 2.061967825719686953e+00 2.331266286243227182e+00 2.337250837229711831e+00 2.329192736229364513e+00 2.323507240955270614e+00 3.929784685547781820e+00 3.653853189810724711e+00 1.902054281384870205e+00 1.901986785257039347e+00 1.934741853696801517e+00 1.932208616745439311e+00 2.239214915359754698e+00 2.272057296973627238e+00 2.232944794824059276e+00 2.256355759953829754e+00 2.275016714507105853e+00 2.299501260304798400e+00 2.310066546823402511e+00 2.296770371913242847e+00 2.306403683609551170e+00 2.325816253270859058e+00 2.319864325301140617e+00 2.327789496717254103e+00 2.331706808436146083e+00 2.339660946476717740e+00
3.826759588092864650e+00 6.351848298912420532e+00 5.035875304015140941e+00 2.906445102516349799e+00 2.731113460175338847e+00 2.964564506942397593e+00 3.348209999657767000e+00 4.169828981047630556e+00 3.976667845533713219e+00 3.488830814558564697e+00 3.007479612213221909e+00 3.097526617145925254e+00 3.141971979160998352e+00 3.132043497524883868e+00 3.096315009888111813e+00 3.031467625926176357e+00 2.992102634624772328e+00 2.981143226203442964e+00 2.935573531254406010e+00 2.897411682114914733e+00 2.892230720149961520e+00 2.866552273123612160e+00 2.883960131411765104e+00 2.884269055893248002e+00 2.874731854325238700e+00 2.854826744436814945e+00 2.829568320642486867e+00 2.785947975872884008e+00 2.796904423833850739e+00 2.785853359976541377e+00 2.787916400893446500e+00 2.793146605354004386e+00 2.784273893382018805e+00 2.786377897698284034e+00 2.757168292796658093e+00 2.710330286203638472e+00 2.683028573599417044e+00 2.645594735024515920e+00 2.629901312767101373e+00 2.578576732064141730e+00 2.571833493928970427e+00 2.534051786365155046e+00 2.540386963909999185e+00 2.518911253647800663e+00 2.499004738364684286e+00 9.459870601299098070e+00 9.206346948385268902e+00 2.301379363690513991e+00 2.313241628019940155e+00 2.387579560157335301e+00 2.377776282729503254e+00 2.414575815008799697e+00 2.412410633484347144e+00 2.408479881212824303e+00 2.399786126424567900e+00 4.430563879001197414e+00 4.179564954877775129e+00 2.370461961703794085e+00 2.371438083869038760e+00 2.354591511340261345e+00 2.355677791701320078e+00 2.395938523166917911e+00 2.393968995451595472e+00 2.394355295407437634e+00 2.394058573274891355e+00 2.394156747295508314e+00 2.395922314009814702e+00 2.395776228714182832e+00 2.393902861601686638e+00 2.394083101323889018e+00 2.393945646167320085e+00 2.393895508910228287e+00 2.393925846924623180e+00 2.393949421553838164e+00 2.394004950929054854e+00
4.359524343988746331e+00 6.088439859839689383e+00 4.785711512769340814e+00 3.311271295542193016e+00 3.247437429496538019e+00 3.515525726880429414e+00 3.870194801503358928e+00 4.602894429977270718e+00 4.409617494614696653e+00 3.910735672401687957e+00 3.545880304649076109e+00 3.669495391138831941e+00 3.725529222159769116e+00 3.700360892312270167e+00 3.655261270606278146e+00 3.587400370433260655e+00 3.543666150439725548e+00 3.504706371460150294e+00 3.448014548387363210e+00 3.392267860940738178e+00 3.367314811800659502e+00 3.297856914087184510e+00 3.189233491782195173e+00 3.185775345486212551e+00 3.159916474113734886e+00 3.069313279531586502e+00 3.031361300612858134e+00 2.960038648480124213e+00 2.970692962191711306e+00 2.933171143316998020e+00 2.923110234336320445e+00 2.938813562546512159e+00 2.900594914904553789e+00 2.894864373957265702e+00 2.885297055019568457e+00 2.875699005304889866e+00 2.872626674383701673e+00 2.868291065667967654e+00 2.866137329382146604e+00 2.861391042461218781e+00 2.864720083460265077e+00 2.861940528442016962e+00 2.863755387831827814e+00 2.850613633240877132e+00 2.850979186518134867e+00 8.922639999963411839e+00 8.711377244702079636e+00 3.077240166267634081e+00 3.021052034724942992e+00 2.889839942126505523e+00 2.966273875726817444e+00 2.869381169572199131e+00 2.873238857325697726e+00 2.871148732886868782e+00 2.900294706643807174e+00 4.844057361071088863e+00 4.599495885223019442e+00 3.096238004812485123e+00 3.100317565262691755e+00 3.024192025815329643e+00 3.060985306551569085e+00 2.859385780523845622e+00 2.884053901828185218e+00 2.907191854020492183e+00 2.896533157609267217e+00 2.869031347791971331e+00 2.886959149783028700e+00 2.891611419419629403e+00 2.907057607626822637e+00 2.897544092407297711e+00 2.893825220793979192e+00 2.897313124274088381e+00 2.896715761405854295e+00 2.899763712577209329e+00 2.905214078461295202e+00
5.063629767423448946e+00 6.250554717380941483e+00 4.943008258787156883e+00 3.872179390858332848e+00 3.830944997740058700e+00 4.068692853949867683e+00 4.397752663924572758e+00 5.131610344117150113e+00 4.376560453669302575e+00 4.510988599568030111e+00 4.154441162289884026e+00 4.290501091404532730e+00 4.305002335731615837e+00 4.112960553804902553e+00 3.996462252750720534e+00 3.819674542502752512e+00 3.747296502634486881e+00 3.699018066971384133e+00 3.639178131205609734e+00 3.574943153139616747e+00 3.540603710462948417e+00 3.504081591472541835e+00 3.469898903659342615e+00 3.469280399874982379e+00 3.458307568979641644e+00 3.431847814953104869e+00 3.424931900720037170e+00 3.410986084775953664e+00 3.418001187286856091e+00 3.416085635203400361e+00 3.421874675381638919e+00 3.418934600135372204e+00 3.422821277044111099e+00 3.422014986112211776e+00 3.421848123189727087e+00 3.422093203465960354e+00 3.424195952380720165e+00 3.424209993485514136e+00 3.422725361642796393e+00 3.418614290142175438e+00 3.426127017487938797e+00 3.420040805247643423e+00 3.424231108529072642e+00 3.395529034628082865e+00 3.394887999300829406e+00 8.893764444149685033e+00 8.714500044695032699e+00 3.934272802884265730e+00 3.529750634809771803e+00 3.383268246422618475e+00 3.586951294593616169e+00 3.346768145685048879e+00 3.356785157471125380e+00 3.374365961437163719e+00 3.420391120739362911e+00 5.396089578900560291e+00 5.180079134796130802e+00 3.685479739432690582e+00 3.698331302568037771e+00 3.586569295519655753e+00 3.590171065324967881e+00 3.405368177947758923e+00 3.438910711496083739e+00 3.439849765522755121e+00 3.439408097181668733e+00 3.440118882663370847e+00 3.439686728017687045e+00 3.444905169468514217e+00 3.444998024916417378e+00 3.445825534820527114e+00 3.445448410969405462e+00 3.446533711719351523e+00 3.451048907010453526e+00 3.453282743944101174e+00 3.460406292857203248e+00
4.922840882732418599e+00 6.721775055959471779e+00 5.390393850371603790e+00 4.509747414151867417e+00 4.457669123956324420e+00 4.718397365109386676e+00 5.068979410201952085e+00 5.849540573025198142e+00 5.676808106463651526e+00 5.210817203707328815e+00 4.662688877389543407e+00 4.586637643560307787e+00 4.497718342737945463e+00 4.335128366767831309e+00 4.275305718291642521e+00 4.192720085162026322e+00 4.159479798310061760e+00 4.142581879290320401e+00 4.116337131290843665e+00 4.092723141002174714e+00 4.087381627195135536e+00 4.074356104162865755e+00 4.071469421632546215e+00 4.072096275198435755e+00 4.064498252467006800e+00 4.049542592161385457e+00 4.044063267502653325e+00 4.023376592081235437e+00 4.034631484976837434e+00 4.028198921144682920e+00 4.035714808197316650e+00 4.032765863816366370e+00 4.035030017099306754e+00 4.033809395405452136e+00 4.035037900574215186e+00 4.041862764563312282e+00 4.053067643869362691e+00 4.066669153552941118e+00 4.070629480092604169e+00 4.055965185524343042e+00 4.057862583098020615e+00 3.986073891842992545e+00 3.995405362616379463e+00 3.939856996000395295e+00 3.920849597664728847e+00 9.250526068508087008e+00 9.094286314007870686e+00 4.179778745677166896e+00 4.199726394656148720e+00 3.899731435266820423e+00 4.134164491334463953e+00 3.942689212534066900e+00 3.960314396263679537e+00 3.952013822631609052e+00 3.978679698448346347e+00 6.143501442747681729e+00 5.933091034527820717e+00 4.259295518189978758e+00 4.266003318869302063e+00 4.247566396002712352e+00 4.282200972548592333e+00 4.012354469080557706e+00 4.046643965288469147e+00 4.046321531396724680e+00 4.046614480524942437e+00 4.026748993003165467e+00 4.050290607903169970e+00 4.055833052987619425e+00 4.052921377202402198e+00 4.055219044537343720e+00 4.055926001070622178e+00 4.055853527400191005e+00 4.062695561304294323e+00 4.064608463634330704e+00 4.072691065629004292e+00
5.582988382108479364e+00 7.312914777952585155e+00 6.031585375318334385e+00 5.189882509874498950e+00 5.148258900300493046e+00 5.389891479846317779e+00 5.606063259262105802e+00 6.175885106978442174e+00 5.989812319974503474e+00 5.459746692728285389e+00 4.991038595841851055e+00 4.998127243526671037e+00 4.979343260053664011e+00 4.923601047367100136e+00 4.894591949897353800e+00 4.856191256811170476e+00 4.836497113906640166e+00 4.829563728914534337e+00 4.808282137098967901e+00 4.785500674305177782e+00 4.780074092336183966e+00 4.761477369890160460e+00 4.754416825666211821e+00 4.755501570793856381e+00 4.744140886759494080e+00 4.725310356527412381e+00 4.723434978002853946e+00 4.712696991775715105e+00 4.725726112684387914e+00 4.733831337826214458e+00 4.752926065703815262e+00 4.737436070202255323e+00 4.773459194117226190e+00 4.662605592075190764e+00 4.656169232089479415e+00 4.651685653334272530e+00 4.672463687897243645e+00 4.671753839886690685e+00 4.667467381272372151e+00 4.718586094121552499e+00 4.721439222926996138e+00 4.622594536158778133e+00 4.635476449314105629e+00 4.557389216417772282e+00 4.545472458922217740e+00 9.630977387556914238e+00 9.478086547498076442e+00 4.778095204720482769e+00 4.782648740486626693e+00 4.527455867970535230e+00 4.648979781307059689e+00 4.598366208231462693e+00 4.612118931007710643e+00 4.602263457473704911e+00 4.593690247106589908e+00 6.413003655427894856e+00 6.213258124558580953e+00 4.810121485285514531e+00 4.810819725664440938e+00 4.798554460865105398e+00 4.799217493671861234e+00 4.675434891237335577e+00 4.688854524090262821e+00 4.673281029479658955e+00 4.682539837341965772e+00 4.691280205215586641e+00 4.717711793679900012e+00 4.722829835368314022e+00 4.718903080381579684e+00 4.709326500090080359e+00 4.723367178232953378e+00 4.722506281951067919e+00 4.730598651868661797e+00 4.732391155044127551e+00 4.741108665567805858e+00
6.152797434657248488e+00 7.907660215505055490e+00 6.726460822273114815e+00 5.927785749087850498e+00 5.788581594400533881e+00 5.748695916050442278e+00 5.933101875003876202e+00 6.446685925245050797e+00 6.300974313165990104e+00 5.905049834593768310e+00 5.632997049913982757e+00 5.693591192832717418e+00 5.713458033825679294e+00 5.697739211620225674e+00 5.670742576865492879e+00 5.626040225261703220e+00 5.599447186744062499e+00 5.589486434387252345e+00 5.561011350832383293e+00 5.534103296414445872e+00 5.531786852265192955e+00 5.514284985792475169e+00 5.518992433152861921e+00 5.521278223786508121e+00 5.510816517065079800e+00 5.509169770957677237e+00 5.521652745793123707e+00 5.442922238163286686e+00 5.447106540675055619e+00 5.443543079753794700e+00 5.445599568225159892e+00 5.445144058513037066e+00 5.443325433971303973e+00 5.441654500756508916e+00 5.440491602242148339e+00 5.370981079827817695e+00 5.375565708320001690e+00 5.375122563452054969e+00 5.369598853406991168e+00 5.350142336125637499e+00 5.368569770658102591e+00 5.436027434050326512e+00 5.438631505888982254e+00 5.424207138006678086e+00 5.229666493605050981e+00 1.012873485714457900e+01 9.995568162856294236e+00 5.214746089450915889e+00 5.222545240462597604e+00 5.222062317679313281e+00 5.205854038572573117e+00 5.302152030421500406e+00 5.324418502728387459e+00 5.312368686153249087e+00 5.302800442429468575e+00 6.340459135274970848e+00 6.544459000662450343e+00 5.277043306417610324e+00 5.285868336372523402e+00 5.274951688243220360e+00 5.276441607914313714e+00 5.393229191371177400e+00 5.407843861434280086e+00 5.390927711042547976e+00 5.403176698632182529e+00 5.410557403003288357e+00 5.438111050501486687e+00 5.444654293105941179e+00 5.424072254720554653e+00 5.429742255567051146e+00 5.441770565801121506e+00 5.444296585471659178e+00 5.452943953392424881e+00 5.454743582760376519e+00 5.466806386798034545e+00
6.979579457932140407e+00 8.678297558988573357e+00 7.475853897077834098e+00 6.520795021394237168e+00 6.348556129845019491e+00 6.405943695586405973e+00 6.579396649957159227e+00 7.076541338878690190e+00 6.954256218929305788e+00 6.630216160823227511e+00 6.438103699797098400e+00 6.524771302991662303e+00 6.555358287439635667e+00 6.537086541618934987e+00 6.503685166577380272e+00 6.453039607084173568e+00 6.424109626985301524e+00 6.416210268130115857e+00 6.388149776534309154e+00 6.367728703726463380e+00 6.377104721650097119e+00 6.371756303806347610e+00 6.238797181225488764e+00 6.239196886747966353e+00 6.234805392375168509e+00 6.226029893291475048e+00 6.223701574039769646e+00 6.214544248726048714e+00 6.219277335700475362e+00 6.215535882035941206e+00 6.217981115997719854e+00 6.217191685645472532e+00 6.215658687842616992e+00 6.213815609434314879e+00 6.212729044450697735e+00 6.212529334584792728e+00 6.214161345467989150e+00 6.214591678592949364e+00 6.213943165365703791e+00 6.211130752742570316e+00 6.214934022527216051e+00 6.074093997543743129e+00 6.109824518412991345e+00 5.996758386224701809e+00 5.983744033807412599e+00 1.065275785104235950e+01 1.049879721292111867e+01 5.974001718317731857e+00 5.980746851925893282e+00 5.973771382935153973e+00 5.983654700015246242e+00 6.064468732244369775e+00 6.089114237546347397e+00 6.075962167783456103e+00 6.065488357944214037e+00 7.338715860269936719e+00 7.221278715464867659e+00 6.039164656470735970e+00 6.042411834055737785e+00 6.028327253448713563e+00 6.029757468480946514e+00 6.163807348483288706e+00 6.179408610351598163e+00 6.161146071373879707e+00 6.174808232117408480e+00 6.182703708994186975e+00 6.211575327241466660e+00 6.218460769802559795e+00 6.196304615071245081e+00 6.202479689622129477e+00 6.220850526253387969e+00 6.218850801865752231e+00 6.227559317712261233e+00 6.229452547775378157e+00 6.237730678645279525e+00
7.756840027714488883e+00 8.860401001861148984e+00 8.081751206697200374e+00 7.179370331606802047e+00 7.120472066324491145e+00 7.232930946294112928e+00 7.416883338370361400e+00 7.939930061004381479e+00 7.824153769439744721e+00 7.510362060187047994e+00 7.306110730170193079e+00 7.410714904466630948e+00 7.448814039077838345e+00 7.434592641125043144e+00 7.400642665461796277e+00 7.357194018438018013e+00 7.333985007267016520e+00 7.335317667080482273e+00 7.317823420575008342e+00 7.318688000376523561e+00 7.076195896236136207e+00 7.067792387207390448e+00 7.063120249220372848e+00 7.063650999967419075e+00 7.058739876942969005e+00 7.049188190157090972e+00 7.046790491616173213e+00 7.037364632211638771e+00 7.042300910536408054e+00 7.038693697122287318e+00 7.041383088442105809e+00 7.040292748008298851e+00 7.039264807324136619e+00 7.037400856797276560e+00 7.036520266017769920e+00 7.036668208581466466e+00 7.038523033106153015e+00 7.039254737181710020e+00 7.038749631796953565e+00 7.036518746230191468e+00 7.040300452311748280e+00 7.036053192607535145e+00 7.038435024982506505e+00 7.025069885211264520e+00 7.023131972541163393e+00 1.064081200196140209e+01 1.051429655497337379e+01 6.781370637367088783e+00 6.789916476307166882e+00 6.772995948808109290e+00 6.768984659357946576e+00 6.877558647934450597e+00 6.904280763363797035e+00 6.889991828961050224e+00 6.878568048422956771e+00 8.206346697782434418e+00 8.120641942242780686e+00 6.852155764300328578e+00 6.855589954666881702e+00 6.840231969395080824e+00 6.841730891161801331e+00 6.984656633106878232e+00 7.036491612043414001e+00 6.981454586950203378e+00 7.036662763362229178e+00 7.003524535335564849e+00 7.034803467333280658e+00 7.042160609072625199e+00 7.040430660504223503e+00 7.045532547051212013e+00 7.046009103161683385e+00 7.043562633041748455e+00 7.051979476556669901e+00 7.054022764840413906e+00 7.061888859678796315e+00
7.933004342626356120e+00 9.412816717563773139e+00 8.629836189684667147e+00 8.013902953104379279e+00 7.998471016245703780e+00 8.135625809974959211e+00 8.031534742857070697e+00 8.647061845818733161e+00 8.810578422005528765e+00 8.459626424426634372e+00 8.223796341756534289e+00 8.349340424923024528e+00 8.400155837494304834e+00 8.406872078541629989e+00 8.381507974961659002e+00 8.364265266353825723e+00 7.982028759249085503e+00 7.976144878777875036e+00 7.964027027756705124e+00 7.951481729536149956e+00 7.948032832989749608e+00 7.939049576273738751e+00 7.934142338856241317e+00 7.934774421499122710e+00 7.929628580223577750e+00 7.919915537107974579e+00 7.917635887827832342e+00 7.908660722375686625e+00 7.913461751593833249e+00 7.910291722190081920e+00 7.913076386722896594e+00 7.911740321751766558e+00 7.911386599384220730e+00 7.909655438379203041e+00 7.909079886821356098e+00 7.909605471875321925e+00 7.911563284917415118e+00 7.912559760025187572e+00 7.912250521176616758e+00 7.910788075153905474e+00 7.914254071335559360e+00 7.910984946513762495e+00 7.912977174985829976e+00 7.901681675336912569e+00 7.900364759626543609e+00 9.109945408357210894e+00 9.110873869078154996e+00 7.639303177722661431e+00 7.649011461755508279e+00 7.615123167382082947e+00 7.648455889422009157e+00 7.910138634744338759e+00 7.913582526665464911e+00 7.910666966844797088e+00 7.904098204023857654e+00 8.647067511995079059e+00 8.647065694726020268e+00 7.713332003242947543e+00 7.717037532962097934e+00 7.725398761449987717e+00 7.701875551626459426e+00 7.852534743062360434e+00 7.909977055821824976e+00 7.911015130101266557e+00 7.910388411834132327e+00 7.913395795714250447e+00 7.905097739750923225e+00 7.929702488488295842e+00 7.913094971811525546e+00 7.918472094864698718e+00 7.918427413932375813e+00 7.915598886855092609e+00 7.922649778145711252e+00 7.925706274757843062e+00 7.932986509862872460e+00
1.004858628580951319e+01 1.022901997961423959e+01 9.420930713475774709e+00 8.936903168673996589e+00 8.925492622223710981e+00 9.082010090870939578e+00 9.322865212990317119e+00 8.848226289368883002e+00 8.848224811391824929e+00 9.450689319827926482e+00 9.200953295208201155e+00 9.353509435473069900e+00 9.425808967751088119e+00 9.475342216413148222e+00 8.938408441759044365e+00 8.912477666152566869e+00 8.898999456084277782e+00 8.892541066877999612e+00 8.879672623674656151e+00 8.866475952421408735e+00 8.862834072843302380e+00 8.853719071989164746e+00 8.848834703743596819e+00 8.849526672180971332e+00 8.844442850228309894e+00 8.835184659506703397e+00 8.833195905933605374e+00 8.825320456199786889e+00 8.829679380503032249e+00 8.827193775656276387e+00 8.829920391953770320e+00 8.828419353486046006e+00 8.828819751779965586e+00 8.827356921828348746e+00 8.827139497058945850e+00 8.828015175658986635e+00 8.829943473855916380e+00 8.828172113327836357e+00 8.828904224102251064e+00 8.833453212840083779e+00 8.836695879154090605e+00 8.842254633530426844e+00 8.841155498743283658e+00 8.566693111113611536e+00 8.828954057954346624e+00 1.005374685563743498e+01 1.005367180556420514e+01 8.543966396782519013e+00 8.568290795323582287e+00 8.516111470803570782e+00 8.524660489658421270e+00 8.645881678420025196e+00 8.689889926870225878e+00 8.668530324537940146e+00 8.647472332173569143e+00 8.848223692955553332e+00 8.848222183953309283e+00 8.619793833236975900e+00 8.623584481059056728e+00 8.605726377966147922e+00 8.607454844631796220e+00 8.821854064559055075e+00 8.816231732904974194e+00 8.821033617979493258e+00 8.810727702721095511e+00 8.817364531778045134e+00 8.820519133840559078e+00 8.828846677207083715e+00 8.820528370816349550e+00 8.809153243405448919e+00 8.824812388224842152e+00 8.820277663567573256e+00 8.838219270806375150e+00 8.840758087126470599e+00 8.848220514187545405e+00
1.116457740911661212e+01 1.122117928997051273e+01 1.036659333054411825e+01 9.904661520013075204e+00 9.894361608053733548e+00 1.007347219046067899e+01 1.033914130772554607e+01 1.108845344086136642e+01 1.092871148083881927e+01 1.048671634332801972e+01 1.025306107658096089e+01 1.043996626869576438e+01 1.054344865203517401e+01 9.914155453023342446e+00 9.895995033951166420e+00 9.868311782619116457e+00 9.854239628411029628e+00 9.847418350780934304e+00 9.834330503565070103e+00 9.821057814942637521e+00 9.817376677621069803e+00 9.809966338295085464e+00 9.804100080923099370e+00 9.804823796877153441e+00 9.799869041145534254e+00 9.793234007505951411e+00 9.793534045747152916e+00 9.796847939650310977e+00 9.797216287001935697e+00 9.672295406755536007e+00 9.672777286862968893e+00 9.692542390897354920e+00 9.689331332651722306e+00 9.621764565561333526e+00 9.797938721669156692e+00 9.659512933084840824e+00 9.646768668387061041e+00 9.790147036752635756e+00 9.793385344511278845e+00 9.790808817091285476e+00 9.792856757558570990e+00 9.788749643886706764e+00 9.790607774934979801e+00 9.780684235142839356e+00 9.777390238016334223e+00 1.081262155462181873e+01 1.081303921764776099e+01 9.498945759226142371e+00 9.530889501518458928e+00 9.464683390532689700e+00 9.503383522230620883e+00 9.767672977237644716e+00 9.771732118616533569e+00 9.765147768234090364e+00 9.747401961621813271e+00 9.804437917015734527e+00 1.134055125742332670e+01 9.701198942096855404e+00 9.703387075324123145e+00 9.646853470146353970e+00 9.650305536903889703e+00 9.768652835172776605e+00 9.761229825250007153e+00 9.757224086131286001e+00 9.759200021803847491e+00 9.765438059248527480e+00 9.775179651628146615e+00 9.783561624090397757e+00 9.757433242198882084e+00 9.765167784024180619e+00 9.788272677860627269e+00 9.784702366191584844e+00 9.795775508610764959e+00 9.796877912198310057e+00 9.804426563929933280e+00
1.233668658769821391e+01 1.155111642165358887e+01 1.139967748658813562e+01 1.090914966397732755e+01 1.091040246024163984e+01 1.111928593780509367e+01 1.140349361951072105e+01 1.221583329130057471e+01 1.204281202378987992e+01 1.157832912775118217e+01 1.139450753584306852e+01 1.092969799944043707e+01 1.093215855983160445e+01 1.090613513966067671e+01 1.089346024520996892e+01 1.085814843986652534e+01 1.084161969407069748e+01 1.083308806455839246e+01 1.081968679772671749e+01 1.080771803733256320e+01 1.080430527743293645e+01 1.079990930796610016e+01 1.079925663924949042e+01 1.079931623639584259e+01 1.079133231401457316e+01 1.074364164330974347e+01 1.077796075645049889e+01 1.076252923920628923e+01 1.076964731722677726e+01 1.076220943656399598e+01 1.076523582516985122e+01 1.076460898671486355e+01 1.075953847017943765e+01 1.075533699882902106e+01 1.075217177876787922e+01 1.075009527963223910e+01 1.075204247363006438e+01 1.075088554819418185e+01 1.074861054510903990e+01 1.073805752970416449e+01 1.074640070153843219e+01 1.072979979285889485e+01 1.073710978301513741e+01 1.069931392513694313e+01 1.068723813126932143e+01 1.182330926693037476e+01 1.182346559598669344e+01 1.057255093977382820e+01 1.060246243893073270e+01 1.044271278990643559e+01 1.046878286413547343e+01 1.065039624601696922e+01 1.066433543764680003e+01 1.064083803824698826e+01 1.058449018355897664e+01 1.263744698762421592e+01 1.248465821749578097e+01 1.055602335648109857e+01 1.055994053488701923e+01 1.053972188311611191e+01 1.054183245819827164e+01 1.071042854053828997e+01 1.075155117934844107e+01 1.075306690019542266e+01 1.075172080708246547e+01 1.075817816779774105e+01 1.078917545078043538e+01 1.079176236291392321e+01 1.075917602403178819e+01 1.076856251121970587e+01 1.077351665025783944e+01 1.076915983318450465e+01 1.078774194460593883e+01 1.078764794401708826e+01 1.079835911231189449e+01
1.222297115604283846e+01 1.189414132080818831e+01 1.247972275816772125e+01 1.195463716296300838e+01 1.198306858397437757e+01 1.223048249879612470e+01 1.252637465073931722e+01 1.338516188320849309e+01 1.320403484876617917e+01 1.273688153387236532e+01 1.192634519018669792e+01 1.195488128296236141e+01 1.195017052077927389e+01 1.190891165278617336e+01 1.188610096924804616e+01 1.185339875151077216e+01 1.184247579112768634e+01 1.184139692550329848e+01 1.183799964861781184e+01 1.184020142618795823e+01 1.183422116206162755e+01 1.183373651988103248e+01 1.183792782263121346e+01 1.183866032078099373e+01 1.183732841912740419e+01 1.183715768074184282e+01 1.183779270966278752e+01 1.183320295472493910e+01 1.183697140683580784e+01 1.183457525505579255e+01 1.183657175903950254e+01 1.183574394344882208e+01 1.183283217863490044e+01 1.183009163203382030e+01 1.182746252407754639e+01 1.182479852539915832e+01 1.182483851715846690e+01 1.182230669607627682e+01 1.182000381148441726e+01 1.181037649864528660e+01 1.181458013671306517e+01 1.180213306273244811e+01 1.180667253668614869e+01 1.178393874302770605e+01 1.149972425875690973e+01 1.258807137699155021e+01 1.258860340160733671e+01 1.148816957316477350e+01 1.150134296245285448e+01 1.152716463244908063e+01 1.160950347714379127e+01 1.160422195283757318e+01 1.176038993379007991e+01 1.174732094484299694e+01 1.171556577252951215e+01 1.382952665703206563e+01 1.366774616072454585e+01 1.189086799995436294e+01 1.189153339688295929e+01 1.188095157004792668e+01 1.188154034278447035e+01 1.176253452978715686e+01 1.175641652166548567e+01 1.173402376794510893e+01 1.174755544105792282e+01 1.176015529022922124e+01 1.179796529422234030e+01 1.180693510738452900e+01 1.177822039412881772e+01 1.178538682146385774e+01 1.180109238310051545e+01 1.179721667587453560e+01 1.181963585842660436e+01 1.182179388714354751e+01 1.182595592181680466e+01
1.327917577172832964e+01 1.295999786835669809e+01 1.358309562466581433e+01 1.304873072195624850e+01 1.312177307352238032e+01 1.341639224324509172e+01 1.371726218815344289e+01 1.460522182224372223e+01 1.416190962081468463e+01 1.378690955548809427e+01 1.296056674152337429e+01 1.297624403771536628e+01 1.296530095726284948e+01 1.296312488986775513e+01 1.295484203581231597e+01 1.294026604364045596e+01 1.293078184383486295e+01 1.288882941533622883e+01 1.291612259743137336e+01 1.290563635184673430e+01 1.290397618262759849e+01 1.289545042294121657e+01 1.289154350223849654e+01 1.289287598031434534e+01 1.288593693846070032e+01 1.287120512177236265e+01 1.286651952093112072e+01 1.284627246855070659e+01 1.285533584825036790e+01 1.284489293997033243e+01 1.284814234091562746e+01 1.284799982677092167e+01 1.283986670205979230e+01 1.283415647916171132e+01 1.282962450057949688e+01 1.282645735461218628e+01 1.282858865085192868e+01 1.269024845723822637e+01 1.268405916422008772e+01 1.266110742755440199e+01 1.282106132427812639e+01 1.279960097574636357e+01 1.280888767316716859e+01 1.276229822132635583e+01 1.274687266470277969e+01 1.288625770118188285e+01 1.288587108651149293e+01 1.302618531267062707e+01 1.302896248007045621e+01 1.291312952496035926e+01 1.252187340717152964e+01 1.273659896611251874e+01 1.275983560641980574e+01 1.275008961286059872e+01 1.266489845878129827e+01 1.353536773159107121e+01 1.416126013928853489e+01 1.315474522703408233e+01 1.316250283090595197e+01 1.307527409313406253e+01 1.307980089011304869e+01 1.279492316916602768e+01 1.281454628059307232e+01 1.279207688440537360e+01 1.280548406961614738e+01 1.281835196659901577e+01 1.285609412219264946e+01 1.286553593038498455e+01 1.283669479303420147e+01 1.284425627012774029e+01 1.285982492009914502e+01 1.287353974538663159e+01 1.287913494092416400e+01 1.288186908147222809e+01 1.288533193714198610e+01
1.429044870452200655e+01 1.501979656837307964e+01 1.470863935232529407e+01 1.419910595117171681e+01 1.433367787210146815e+01 1.468305478758115967e+01 1.484946925260126704e+01 1.442024135023445375e+01 1.434153680824907084e+01 1.413292718218414734e+01 1.405968356188015633e+01 1.409812883145090723e+01 1.411021080988247078e+01 1.410225976463476805e+01 1.398557830650304545e+01 1.398132329938380813e+01 1.404516669014283003e+01 1.403836234968438745e+01 1.402131226082568638e+01 1.400218987277653149e+01 1.399742464517280816e+01 1.398150662169761560e+01 1.397200390714976770e+01 1.397411521274066537e+01 1.396248740019727741e+01 1.393746100412989719e+01 1.392986514695550859e+01 1.377763569762385920e+01 1.391312146700784602e+01 1.376934620168310630e+01 1.390401665529527797e+01 1.379762493444356863e+01 1.389265974427440220e+01 1.388411275136163603e+01 1.387750427822093613e+01 1.387284663138232865e+01 1.387610995400626024e+01 1.387241382758832842e+01 1.386740923529686498e+01 1.384465353634846529e+01 1.386084158857784310e+01 1.382879226727130195e+01 1.384258148442157932e+01 1.377561342742450812e+01 1.375822118884976497e+01 1.397345347513555680e+01 1.397080460633336330e+01 1.401295044019009595e+01 1.404195182268126629e+01 1.403846352655513030e+01 1.360200294084482486e+01 1.377781070919455786e+01 1.379611189844170305e+01 1.376837303425007697e+01 1.375020176795138305e+01 1.462623328557957869e+01 1.455133995711686090e+01 1.387525574986118571e+01 1.387797271589632508e+01 1.416273317565278056e+01 1.416849172991207695e+01 1.388446196514142983e+01 1.390020304784857963e+01 1.387837859599770951e+01 1.389277977469077996e+01 1.390583309688340385e+01 1.394252971580297462e+01 1.395167300702004809e+01 1.392281180788816108e+01 1.393023017099197780e+01 1.394612861236123003e+01 1.394210176653601607e+01 1.396979479220395781e+01 1.396228423691218801e+01 1.397170465479240598e+01
1.549509206776602177e+01 1.707381282324812943e+01 1.586020600134561498e+01 1.541174121870869129e+01 1.510318634827129358e+01 1.516058427537740094e+01 1.522786238310679785e+01 1.546321530693642288e+01 1.540705243005815106e+01 1.527641232552593564e+01 1.520764777996858363e+01 1.525995429853434615e+01 1.527551393405437175e+01 1.508171872854229534e+01 1.508172441308654932e+01 1.520416895249941369e+01 1.518196675533784479e+01 1.517198749220285237e+01 1.514741095676917837e+01 1.511987998159998625e+01 1.511263735280647680e+01 1.509062609348789508e+01 1.507793265268733762e+01 1.508143103717907607e+01 1.505876344489726470e+01 1.503203993533927196e+01 1.502197046878158559e+01 1.497978870529419737e+01 1.499865378146687611e+01 1.497652069954924769e+01 1.498341424051211135e+01 1.498312747683963231e+01 1.496641544781091504e+01 1.495456390902889865e+01 1.494502185935402849e+01 1.493862212310292570e+01 1.494346259868489035e+01 1.494036867664356194e+01 1.493531419062493093e+01 1.491607993706903379e+01 1.493983686584971693e+01 1.491818544222117282e+01 1.493175590183018109e+01 1.486122532001923879e+01 1.486137585625739277e+01 1.508301642111191576e+01 1.508265272735137330e+01 1.483229668504229437e+01 1.486459546956596434e+01 1.510167731032844962e+01 1.483136849966241400e+01 1.503793759379543182e+01 1.488193528933198628e+01 1.486560153814704677e+01 1.503134432391134823e+01 1.565962976354730074e+01 1.557873064561809429e+01 1.482580326869538645e+01 1.482977652952721925e+01 1.480738318114728003e+01 1.480873129074243444e+01 1.498893776581830473e+01 1.500978368516872763e+01 1.498893567898004342e+01 1.500058137925503843e+01 1.502363444555196814e+01 1.507907668250368083e+01 1.507877092848000800e+01 1.503256068003605961e+01 1.506821321237171851e+01 1.506481006720458637e+01 1.506012106065841571e+01 1.507562915113311774e+01 1.507210353080107978e+01 1.508149764524706349e+01
1.675526303484000579e+01 1.830624055073348799e+01 1.704266184949134910e+01 1.623919848833343238e+01 1.624581422695732869e+01 1.631940375553366351e+01 1.640924237033364363e+01 1.670095021998919549e+01 1.664395742479816320e+01 1.646936065370718438e+01 1.637234041309124066e+01 1.621169462067785005e+01 1.621170770503218961e+01 1.621170287455289838e+01 1.641126850160800998e+01 1.636487522876109324e+01 1.633618880994766442e+01 1.632327029081963232e+01 1.629186812800877959e+01 1.625718208258994935e+01 1.624816305354482893e+01 1.622066496890350962e+01 1.620395067542592571e+01 1.620786588612548940e+01 1.618788916748661322e+01 1.614415147979896048e+01 1.613030106779297057e+01 1.607504310239833956e+01 1.609864201458552913e+01 1.606963535121245101e+01 1.607800243679660923e+01 1.607797218490348357e+01 1.605890463843362070e+01 1.604554030467923909e+01 1.603695084706710006e+01 1.603611253859715546e+01 1.604839292922393668e+01 1.605716356343916473e+01 1.605817115316708055e+01 1.606991434586139889e+01 1.610529399000187922e+01 1.612517611124354033e+01 1.613237751627102412e+01 1.607766980415705049e+01 1.611694658129979629e+01 1.621310203136900085e+01 1.621249215222136186e+01 1.585654229499118095e+01 1.586959463036818718e+01 1.582603109467202351e+01 1.583068068821919283e+01 1.597449190354905291e+01 1.600998226326672125e+01 1.599758176775384300e+01 1.615510513164063866e+01 1.688673743478893385e+01 1.684692851036889039e+01 1.620959012098292007e+01 1.620984072414062993e+01 1.620649039377208211e+01 1.620670931779126178e+01 1.611852256733727273e+01 1.614042894578981091e+01 1.617759608635153512e+01 1.613044834750209944e+01 1.614399044481531220e+01 1.618251654590301314e+01 1.621465293225915971e+01 1.616266908449611250e+01 1.617050126497375118e+01 1.618616525274948614e+01 1.618264452233865924e+01 1.620268676447914658e+01 1.620779094124840469e+01 1.621162607378503040e+01
1.748838544376294024e+01 1.891914617793198516e+01 1.826049887456522924e+01 1.739893844334154238e+01 1.740535716617459272e+01 1.749242443388241952e+01 1.760496423244179098e+01 1.796672311627125040e+01 1.789426744859790475e+01 1.767489917840934410e+01 1.735775187024264454e+01 1.736545591291384127e+01 1.736605489968254190e+01 1.736554629139430972e+01 1.735778429755575658e+01 1.736758446656453003e+01 1.750517210587438299e+01 1.748958496748151248e+01 1.745145700237037190e+01 1.740896181750967031e+01 1.739719159926501746e+01 1.736328693312988847e+01 1.734096580000714027e+01 1.734571662166205996e+01 1.732131947138701022e+01 1.726683884474016395e+01 1.724965164932637762e+01 1.718593862091738700e+01 1.721303046143936655e+01 1.718334182075572869e+01 1.719661406380378565e+01 1.719252180269193175e+01 1.718641423704993798e+01 1.717573590837216813e+01 1.717676283585546670e+01 1.719537465913776586e+01 1.722499730424241804e+01 1.726221136445459337e+01 1.727728123509975333e+01 1.735118417736575580e+01 1.740233140994640593e+01 1.749154199327780290e+01 1.748725900618075002e+01 1.746372878202030066e+01 1.755728218676344810e+01 1.736020369098827842e+01 1.735933829848666576e+01 1.699906395428848782e+01 1.701315554652411066e+01 1.697109091359716260e+01 1.696483374825864487e+01 1.711959542771527154e+01 1.715784902252069344e+01 1.715492299241421392e+01 1.759926548166711768e+01 1.819005390955612356e+01 1.813691513922075060e+01 1.709995483045619835e+01 1.710331227186032876e+01 1.707915617147666154e+01 1.707990138266281832e+01 1.778565821940551572e+01 1.781500519996901843e+01 1.778113032118192649e+01 1.779810706963477784e+01 1.781979705309000295e+01 1.787267894297432491e+01 1.735176019212238785e+01 1.785282561834531023e+01 1.785967125006849088e+01 1.789061360645023058e+01 1.787921467125347519e+01 1.791126065449137883e+01 1.791237602296068587e+01 1.735813328567431313e+01
1.851696731909976279e+01 1.920968001202744802e+01 1.876992142969443833e+01 1.857186323333046118e+01 1.857585299086355590e+01 1.867513641947949310e+01 1.880969641953947402e+01 1.923873765342180420e+01 1.915100907178630152e+01 1.851706012537440671e+01 1.851747875237160912e+01 1.851753074585447933e+01 1.851769602576544926e+01 1.851740076859242023e+01 1.854107748605602879e+01 1.872450164133303119e+01 1.868362935159977312e+01 1.866483672086598844e+01 1.861940534662216962e+01 1.856832314435347442e+01 1.855301782484801976e+01 1.851240001364987720e+01 1.848438229730441762e+01 1.848995096361653623e+01 1.846170540294849616e+01 1.840007007204150824e+01 1.838284381170592496e+01 1.832389935233972977e+01 1.835205945186839926e+01 1.833513384568946591e+01 1.835987091745558075e+01 1.834345167126168619e+01 1.837577229024326186e+01 1.837359979316676473e+01 1.839561855353591469e+01 1.845009738720837689e+01 1.850769966017730894e+01 1.858953112607634850e+01 1.862581547300226958e+01 1.878649789166967565e+01 1.885601857461323760e+01 1.890927879989124349e+01 1.894273435782405102e+01 1.873252521955243566e+01 1.862515292640558684e+01 1.851636035414372827e+01 1.851591238683116458e+01 1.814590443225847594e+01 1.817351784749674337e+01 1.813078376248419232e+01 1.812752338837198707e+01 1.871758769916602105e+01 1.876889664973968408e+01 1.873361247416982067e+01 1.871817182677598623e+01 1.873829336284602931e+01 1.872565714707122808e+01 1.826267404416281792e+01 1.826726441402364287e+01 1.824356218753518988e+01 1.824523956129156232e+01 1.841902393920272374e+01 1.844639751873710765e+01 1.842237817245596432e+01 1.844585380969071764e+01 1.845024735854729414e+01 1.846730382410562044e+01 1.847464205384707370e+01 1.846950206748660506e+01 1.847695524903743092e+01 1.849628360726491749e+01 1.849003144011794220e+01 1.851338430062182994e+01 1.850833030960994563e+01 1.851354670157599358e+01
1.968850838008639670e+01 2.049200288187686425e+01 1.998638791787423230e+01 1.975220998610556578e+01 1.975357838707110858e+01 1.986431158095586014e+01 2.001986437419810017e+01 1.968829179786373018e+01 1.968816751116359853e+01 1.968668837878588462e+01 1.971981206452879931e+01 1.968667994927643150e+01 1.968664433885296816e+01 2.003517841084028817e+01 1.998980304941770569e+01 1.991333391422549326e+01 1.986571451335750638e+01 1.984317860945077427e+01 1.979004016116168785e+01 1.973008997693689182e+01 1.971123831727905795e+01 1.966501030073308343e+01 1.963466989809743879e+01 1.964115104483582996e+01 1.961082675039069301e+01 1.955165596777508341e+01 1.954129507537068022e+01 1.950866828387640695e+01 1.953451776067360868e+01 1.954898765382401393e+01 1.959336457366794448e+01 1.955422350411433641e+01 1.965446649585797445e+01 1.966672681221907837e+01 1.972066653268249681e+01 1.982532015757689337e+01 1.991927076934342367e+01 2.005729316943639517e+01 2.011762786294949379e+01 2.004741125579625916e+01 2.009468482961241520e+01 1.999377644956040712e+01 2.002807079151585867e+01 1.981252986105918268e+01 1.974216576149774838e+01 2.130599288718237005e+01 2.127235907617924227e+01 1.933238866924102695e+01 1.934755913453547294e+01 1.945247375079710039e+01 1.929830869865914167e+01 1.949853159919302925e+01 1.951152824256264040e+01 1.947349214153097208e+01 1.946133795346739603e+01 1.996140233363064453e+01 1.994584414129981553e+01 1.950772217645561568e+01 1.951043416723836899e+01 1.941623110636485450e+01 1.941623886113477226e+01 1.959451993644747958e+01 1.961669906478815761e+01 1.959263602127919057e+01 1.960718490084088828e+01 1.962292414003605145e+01 1.965946423592451353e+01 1.966948919808406515e+01 1.963938329256170690e+01 1.964671577127079161e+01 1.966247845708075559e+01 1.967170134309989749e+01 1.969951219272270748e+01 1.967775198458133801e+01 1.968675331446947396e+01
2.086298239665905641e+01 2.178338277927997524e+01 2.120987365601414965e+01 2.093622574670296288e+01 2.093558794484324181e+01 2.093777179019655321e+01 2.091427894151946631e+01 2.086271052743276044e+01 2.090163632384852832e+01 2.086517286811793070e+01 2.086179109633065565e+01 2.086238719114371420e+01 2.086238569588845948e+01 2.124076133641703734e+01 2.118903760742302111e+01 2.110085647933283681e+01 2.104621113985003689e+01 2.101972861872766885e+01 2.095925217395156182e+01 2.089186231279292372e+01 2.087128823334503025e+01 2.082312190281581366e+01 2.079882274751102500e+01 2.080645952918202823e+01 2.077726290382326724e+01 2.073627925175993170e+01 2.074256346451618782e+01 2.076227491857565610e+01 2.078211194104062187e+01 2.084762923222596953e+01 2.091939939323371433e+01 2.084755087356019487e+01 2.104218509355296618e+01 2.097703656604271316e+01 2.100767175771508732e+01 2.098677329897455124e+01 2.101655077083613321e+01 2.123039402345441218e+01 2.121063124122803245e+01 2.097884418816086338e+01 2.104961938054426085e+01 2.060435582965587287e+01 2.111934253717591758e+01 2.053017600945410948e+01 2.065806357641475444e+01 2.268873450808997561e+01 2.209045099467790507e+01 2.051864887119858238e+01 2.051187793880225030e+01 2.078199839215423594e+01 2.046421627857522196e+01 2.059503921422466988e+01 2.063197618441229508e+01 2.062116981142376204e+01 2.063733640635114597e+01 2.086441974863421578e+01 2.086418967058994056e+01 2.061341797482127092e+01 2.061790153034315409e+01 2.063724958859760505e+01 2.059734140613049291e+01 2.077099890341188626e+01 2.085575479712000302e+01 2.076941629370646680e+01 2.078382218698077111e+01 2.079676292044538144e+01 2.082747942752848758e+01 2.083951680017223751e+01 2.085443507219206793e+01 2.086271827951871316e+01 2.085827609972177399e+01 2.085192629282953192e+01 2.085436801228043890e+01 2.085837996309789233e+01 2.085830458909686769e+01
2.210305233080730858e+01 2.303802991730563221e+01 2.243294404766593431e+01 2.212116420084685586e+01 2.211508012457893457e+01 2.211899218164793268e+01 2.211144501102653592e+01 2.204150382031236077e+01 2.209179047219999958e+01 2.204655163440849819e+01 2.232854858816200050e+01 2.244820213296983269e+01 2.248370045879017098e+01 2.244148936659235360e+01 2.238295843832781884e+01 2.228278157953358729e+01 2.222168652260274513e+01 2.219202117496041282e+01 2.212620629082971391e+01 2.205567415731808723e+01 2.203778209431295920e+01 2.199443172817524683e+01 2.198943150805530422e+01 2.199859095455191849e+01 2.197489512555623392e+01 2.197170225705544411e+01 2.200547369808450782e+01 2.210279965864665996e+01 2.211327001763294930e+01 2.224648692667853211e+01 2.235142622827910230e+01 2.223929493147614167e+01 2.239554971056597310e+01 2.237688550863439829e+01 2.235062807256576178e+01 2.233069391827257988e+01 2.234423612453002406e+01 2.200783532546749299e+01 2.200642928922058061e+01 2.199947133567417268e+01 2.200343018639588166e+01 2.199345628154121002e+01 2.199745269415056370e+01 2.197838128635898869e+01 2.197078832686487715e+01 2.327221161844284225e+01 2.327232641740523178e+01 2.168484968860299134e+01 2.168754409214121992e+01 2.177566237365751434e+01 2.166986094512031258e+01 2.210726030750779358e+01 2.210643135326776587e+01 2.210269467281559130e+01 2.209400481243172720e+01 2.204501866137396959e+01 2.204467750742810139e+01 2.194098227278409396e+01 2.194336902066115513e+01 2.177100338487732145e+01 2.177976052260834550e+01 2.192904419936996163e+01 2.199300256987502067e+01 2.194959841136257950e+01 2.196467853130379666e+01 2.197670477192786720e+01 2.208463625511020112e+01 2.208362754715874843e+01 2.201157624253558964e+01 2.200301090974376095e+01 2.203163124464699862e+01 2.201731115625453938e+01 2.203221339866290762e+01 2.204351412167621760e+01 2.207788591835199554e+01
2.329602602489317675e+01 2.420146064000755359e+01 2.365116925751416588e+01 2.330469450636263318e+01 2.329841428346234977e+01 2.336612561014709044e+01 2.330611508652771491e+01 2.329050312915004284e+01 2.322684375824083958e+01 2.322882990226136002e+01 2.352231938639990005e+01 2.364823690058112149e+01 2.368420338468898834e+01 2.363288642088216562e+01 2.356765312854882666e+01 2.345727788598209074e+01 2.339187441108270704e+01 2.336132440557116396e+01 2.329441613423382051e+01 2.322841112038395650e+01 2.322019331772565209e+01 2.319103136000257237e+01 2.322172332743607370e+01 2.323282365508622505e+01 2.321950708603165126e+01 2.327415938853447130e+01 2.334530958365970577e+01 2.352449308777365999e+01 2.353902092005693092e+01 2.352399307511011273e+01 2.354022146298717288e+01 2.355301579300721215e+01 2.323959161145330299e+01 2.324120874951062277e+01 2.324182202664067276e+01 2.344283408930396817e+01 2.332231744811304353e+01 2.344372143005085718e+01 2.341717344034148951e+01 2.332978416550327694e+01 2.338703074593533415e+01 2.357697893164247560e+01 2.360542242810501889e+01 2.343352193143086026e+01 2.318722886828472696e+01 2.423580937793466461e+01 2.423552721362057838e+01 2.285974791557482533e+01 2.291391785793735636e+01 2.288194469914505191e+01 2.283942746628268594e+01 2.315068120370722227e+01 2.315684443383400293e+01 2.314092313582408522e+01 2.309577995980696485e+01 2.321522926493252470e+01 2.322598585633873824e+01 2.348568125487215141e+01 2.348905729775866646e+01 2.310676846944999241e+01 2.310764968299596234e+01 2.311937888067622993e+01 2.310730432473382479e+01 2.309864342521840186e+01 2.310308769231359349e+01 2.311280209015825449e+01 2.320171066595604614e+01 2.320373805569260739e+01 2.329990487202974947e+01 2.317997566686183575e+01 2.319809925896408842e+01 2.314247853777273534e+01 2.316319239367289384e+01 2.321231978028043841e+01 2.321619330130167214e+01
2.439877693891037325e+01 2.440895966218128521e+01 2.486167897101277191e+01 2.448031550039437221e+01 2.446539463576403151e+01 2.463089492424744265e+01 2.439784168838381717e+01 2.447838789879248012e+01 2.440947634917557707e+01 2.452202669848936978e+01 2.470759727379074633e+01 2.483764693180613392e+01 2.487281179038923540e+01 2.481207682071627119e+01 2.474146067289290940e+01 2.462597145531276865e+01 2.456041700006345607e+01 2.453305095175741002e+01 2.447159421074710295e+01 2.442070081472943599e+01 2.443095274410794104e+01 2.442669460680426141e+01 2.450994901528217440e+01 2.452337257834048501e+01 2.452504782389978999e+01 2.465480584856328150e+01 2.476245586995623427e+01 2.462856701917361235e+01 2.440053797367485799e+01 2.462877434638854268e+01 2.464728418496403606e+01 2.465835007074478469e+01 2.461172258938982438e+01 2.459464061302503524e+01 2.443674783242683901e+01 2.454969592573901238e+01 2.455320483935621922e+01 2.452898588510455369e+01 2.450748938684984779e+01 2.471393566020769583e+01 2.475295964848301367e+01 2.466229551499528228e+01 2.455922134599060058e+01 2.450423794758326324e+01 2.443068515062749668e+01 2.510039765042533944e+01 2.504281512469109572e+01 2.410023974054232099e+01 2.412531492632859909e+01 2.423866974484317183e+01 2.401397273011394873e+01 2.420661318626954994e+01 2.421890655625590938e+01 2.419468348776068822e+01 2.413940526952599441e+01 2.439318649277181095e+01 2.439232136069110979e+01 2.445856634011315123e+01 2.446014937897203723e+01 2.425524555789390391e+01 2.448683288688891579e+01 2.461393492990175247e+01 2.433825025384484775e+01 2.430940509656972282e+01 2.432423574157134993e+01 2.433534106452201584e+01 2.460428724004241374e+01 2.460164406903979994e+01 2.436123476930357512e+01 2.436159555956496447e+01 2.438687157244925530e+01 2.439082862141627217e+01 2.439051881771237973e+01 2.439810398150652659e+01 2.458196109310184951e+01
2.558614479708777623e+01 2.558967240498055773e+01 2.557643962741968480e+01 2.565447346543569296e+01 2.565558371046164510e+01 2.581037210510794111e+01 2.605363494751065900e+01 2.558881057659360891e+01 2.558755265392460032e+01 2.617381594045238558e+01 2.588036783124189100e+01 2.601264361807264081e+01 2.604639129527558694e+01 2.597871015948355478e+01 2.590578327017250615e+01 2.579414700041994735e+01 2.573458469596078046e+01 2.571601386243847642e+01 2.566827656310008976e+01 2.564471519015014778e+01 2.568275854384751611e+01 2.571386921810067605e+01 2.586445659887406379e+01 2.588047986800538069e+01 2.557940257762587422e+01 2.591041795847684170e+01 2.586782348788561947e+01 2.573429165843844402e+01 2.578898087119944194e+01 2.573770603220803821e+01 2.575965749308976882e+01 2.576743620371136956e+01 2.572532315072870901e+01 2.570251988200822169e+01 2.566568957455015720e+01 2.563128877467195821e+01 2.564159575329941987e+01 2.588092321995218370e+01 2.586555788097804864e+01 2.579891103290641396e+01 2.583617385344111739e+01 2.571594488183426463e+01 2.575178593852666253e+01 2.555830669521827403e+01 2.546927801932920588e+01 2.624458593812595808e+01 2.557021998887869074e+01 2.539161662689086185e+01 2.540591315994629440e+01 2.520909185976013944e+01 2.516613403881767042e+01 2.528116131426056512e+01 2.560304051004507642e+01 2.536349421353257227e+01 2.536849897864541958e+01 2.556476104974925789e+01 2.556375247223358826e+01 2.549861400206848216e+01 2.550135315962108251e+01 2.548157757070818263e+01 2.548386458689006062e+01 2.548486279490662554e+01 2.551185528768419886e+01 2.548355449675809226e+01 2.551375964302050292e+01 2.551938808892425214e+01 2.554471521301644543e+01 2.555433311661569817e+01 2.554099605991898869e+01 2.552021456815374378e+01 2.556452955132900229e+01 2.556413094101127825e+01 2.558155693767125527e+01 2.557461675575466487e+01 2.552994484564942468e+01
2.788035735406914029e+01 2.676411731499421265e+01 2.681079028643021189e+01 2.682407648608882056e+01 2.681970044544885212e+01 2.697836239041991035e+01 2.723630118720202375e+01 2.676056488747304840e+01 2.675806938046925509e+01 2.735829016354153964e+01 2.703736020453870381e+01 2.717077024758113524e+01 2.720375320539662667e+01 2.713546216161278934e+01 2.706525485227891892e+01 2.697001135867544264e+01 2.692403182035970133e+01 2.692077962891265130e+01 2.689573431340810927e+01 2.691170604112184606e+01 2.673549841761466439e+01 2.681934427854021052e+01 2.700658190525360425e+01 2.701264605570122868e+01 2.706323410236865357e+01 2.701196142567368597e+01 2.697015998293310446e+01 2.684197565175626465e+01 2.689615913229247468e+01 2.675383668602290754e+01 2.686547747988729284e+01 2.687996257656327614e+01 2.680515483844090951e+01 2.677827719576295706e+01 2.674345903700794125e+01 2.697217725399482191e+01 2.684288559855476919e+01 2.696967024679076275e+01 2.694561191073455575e+01 2.685019452389967043e+01 2.689125731878998238e+01 2.681395058036298451e+01 2.683888725087372507e+01 2.668272278467619429e+01 2.663111710981864988e+01 2.673299692028726682e+01 2.673247127933774792e+01 2.640823534598921540e+01 2.640502191635239271e+01 2.638089240624555742e+01 2.639574497307476975e+01 2.650934713442657653e+01 2.654262487143189730e+01 2.653125295824974117e+01 2.652230063091991852e+01 2.673667253054862769e+01 2.673620011877319413e+01 2.668097087834229342e+01 2.668166258286353454e+01 2.649325510721780574e+01 2.649604715146384137e+01 2.665011192021796660e+01 2.667191108235344288e+01 2.664999806965973761e+01 2.667300793184040941e+01 2.667978711755980825e+01 2.671113678340832465e+01 2.672582951549733110e+01 2.671185816278777025e+01 2.669952640224173024e+01 2.671218592537487879e+01 2.670388767376746841e+01 2.670395046915797721e+01 2.670842143718665085e+01 2.673400810475739320e+01
2.901005906276599333e+01 2.792908014951400020e+01 2.797743078027854935e+01 2.797870279881893296e+01 2.797123327643063107e+01 2.813134595992358200e+01 2.840329846983951967e+01 2.792205997841508491e+01 2.903898608741398135e+01 2.852505451517113144e+01 2.817684392595201359e+01 2.831157495123342827e+01 2.834620565780669921e+01 2.828788876867188762e+01 2.822715639669386078e+01 2.816325201601700101e+01 2.813901167416013749e+01 2.815768267086297882e+01 2.789791675406691240e+01 2.791708454302936104e+01 2.798900734687520853e+01 2.808365022726165350e+01 2.824582832484732720e+01 2.825156824366086639e+01 2.823208667183302722e+01 2.810903065776819432e+01 2.807012688520016397e+01 2.794537371829251882e+01 2.800206084616040059e+01 2.792782091528240684e+01 2.793430192846290794e+01 2.796371252762188320e+01 2.810804365299779306e+01 2.809373782884087589e+01 2.793940201487865949e+01 2.805243561268378372e+01 2.804991204389126125e+01 2.801681866840155877e+01 2.799286942043343274e+01 2.794393880700225097e+01 2.800018359131654577e+01 2.796528377969366019e+01 2.799455428294981374e+01 2.781192191706634631e+01 2.791212188801708294e+01 2.788518738310522949e+01 2.788566887554479834e+01 2.781418234386408983e+01 2.781557600630940286e+01 2.756004822593339654e+01 2.758128384284345458e+01 2.768109785658028343e+01 2.771375862064187956e+01 2.769113753321918381e+01 2.768220001974651368e+01 2.789286942811198600e+01 2.789220400991017357e+01 2.781756913899465999e+01 2.781762126081013520e+01 2.781707243997793455e+01 2.781710875948015982e+01 2.775073276526315169e+01 2.774487005721635668e+01 2.773121552844371607e+01 2.773865379777707574e+01 2.774879372315265869e+01 2.779191915653538203e+01 2.779815354015716977e+01 2.776647971249521518e+01 2.777193407046886620e+01 2.778884303812733592e+01 2.778584325384845144e+01 2.780710824264069458e+01 2.780578500925403063e+01 2.781679150018155511e+01
2.990721955605381410e+01 2.908269437359543375e+01 2.908256282310728125e+01 2.911962081094116783e+01 2.910688847912861377e+01 2.926606479896218715e+01 2.955139346671073142e+01 3.012770841790277387e+01 3.012760502349986069e+01 2.967116983857789236e+01 2.929913119694914059e+01 2.943700648007675724e+01 2.947765584923506665e+01 2.944364329966430205e+01 2.940024299926941609e+01 2.904993544529336802e+01 2.905572938294220009e+01 2.905584300198487924e+01 2.907632279937782016e+01 2.915556465874738734e+01 2.923237040666322528e+01 2.931100626353135752e+01 2.936280806309745017e+01 2.937329020447668881e+01 2.932001196162209311e+01 2.920236705929421817e+01 2.916808155633248489e+01 2.901031312879340973e+01 2.907194233910649572e+01 2.898378208721365823e+01 2.921703370381884568e+01 2.901957721763831444e+01 2.918799430252950700e+01 2.916691808918961826e+01 2.912996390630381782e+01 2.909018626532692764e+01 2.909132544525636987e+01 2.908459843367274900e+01 2.920249924167085354e+01 2.909483616053535115e+01 2.915804636907663649e+01 2.911239732231123511e+01 2.913235971278483660e+01 2.904406272434846414e+01 2.892814676921368289e+01 2.901532865325276944e+01 2.903182405533456034e+01 2.870713029921144255e+01 2.872227403447090666e+01 2.869612882727639658e+01 2.863264142666471201e+01 2.884065759730296108e+01 2.884442383731754234e+01 2.881250285451956117e+01 2.875405700323991098e+01 2.903133465406683555e+01 3.012803466200940150e+01 2.892772055441497514e+01 2.893481971083291526e+01 2.880481184576017029e+01 2.880103607877249416e+01 2.888695608842975560e+01 2.897286432252678523e+01 2.892004464185829349e+01 2.895245688444028076e+01 2.896836373252062558e+01 2.896390691936890960e+01 2.897964343372770202e+01 2.902098962839251683e+01 2.901770123778525701e+01 2.906216841122497740e+01 2.906377334662663259e+01 2.910257659758647009e+01 2.909641731571862167e+01 2.910415987238653202e+01
3.099849416257139723e+01 3.016027726760081151e+01 3.022330862545982910e+01 3.024395548914103315e+01 3.022360715511647555e+01 3.037994173130729791e+01 3.067792935957204747e+01 3.123290558009141904e+01 3.122740124807208417e+01 3.079469744687869692e+01 3.040681798323091556e+01 3.055138102296423241e+01 3.060419626597291298e+01 3.018862517117340616e+01 3.020350833804666024e+01 3.020942683135284312e+01 3.021312974575251076e+01 3.024434746820532993e+01 3.029327304730470871e+01 3.036964877559078246e+01 3.043204532392583417e+01 3.048369085050980232e+01 3.044163758074641635e+01 3.045264101599112649e+01 3.040091593273665893e+01 3.028693253357756277e+01 3.023476202581798233e+01 3.026761946169529338e+01 3.031208487630477677e+01 3.027109908509003589e+01 3.028021386858996067e+01 3.018897957183829917e+01 3.021997493799105783e+01 3.019418065192549605e+01 3.015874985554863130e+01 3.014522967458930580e+01 3.028658382640002600e+01 3.024417587728010659e+01 3.022512097098213246e+01 3.015050962502926524e+01 3.015728800879212912e+01 3.009108162143842691e+01 3.010979847982237700e+01 3.004092925560336980e+01 3.000606507160823000e+01 3.014496486082671112e+01 3.014431389006240991e+01 2.981273379018104563e+01 2.995794690631740309e+01 2.983506938866521097e+01 2.980082624153298454e+01 2.986211731438354988e+01 2.988897729386406610e+01 2.988375091312289200e+01 2.992378685015944839e+01 3.122631731005608557e+01 3.123448299132319406e+01 3.023673457898587813e+01 3.023844613517740143e+01 3.026177444608035216e+01 3.026144387804060187e+01 3.019538898458532472e+01 3.035986440473014980e+01 3.027431305718159749e+01 3.032765812860186116e+01 3.034824905541338325e+01 3.030234223311593666e+01 3.032611690356183587e+01 3.042980599572105405e+01 3.041915470169400493e+01 3.014252478562148241e+01 3.017388714053126009e+01 3.016736604278041156e+01 3.017289262592305477e+01 3.053962779753628709e+01
3.210010817728250743e+01 3.127968005014193764e+01 3.135955173103345928e+01 3.134886115359812209e+01 3.131893188006814555e+01 3.147153771699534985e+01 3.178129298542062031e+01 3.231718369850477046e+01 3.210125167432673265e+01 3.189514037620232756e+01 3.150461986274942561e+01 3.166089986627807562e+01 3.173327090306673881e+01 3.135897408185750024e+01 3.135763043488565316e+01 3.136985490250112818e+01 3.140323080123168964e+01 3.144088891321623436e+01 3.148348691727904125e+01 3.153715073248880785e+01 3.157755992068129558e+01 3.156131211078266219e+01 3.151343746397602175e+01 3.152503890127958286e+01 3.147459462994621759e+01 3.132882126658802946e+01 3.126413089527438061e+01 3.132221836793142700e+01 3.137162818303900380e+01 3.129485953372424234e+01 3.129490794694333289e+01 3.133094659306144791e+01 3.124384574672009052e+01 3.122860971175533962e+01 3.131154482532031835e+01 3.127545766888382062e+01 3.125946098303567666e+01 3.122704543047330716e+01 3.121284090549311330e+01 3.115676044760932939e+01 3.117053213197917927e+01 3.112258130866253580e+01 3.113943185500874122e+01 3.097254333649061664e+01 3.104296538362864410e+01 3.127108572891132354e+01 3.127530330463464381e+01 3.112108565482351352e+01 3.113556643015938263e+01 3.095921881020287714e+01 3.095441318850029688e+01 3.103080754134768071e+01 3.108628245261729006e+01 3.111134687809849098e+01 3.124756812641615866e+01 3.230358972483653446e+01 3.231989561144232681e+01 3.122435400723498233e+01 3.122691801424376479e+01 3.121091854486702033e+01 3.121318699425309973e+01 3.117252099912237284e+01 3.121961613961662607e+01 3.122375446319249548e+01 3.121294889374182802e+01 3.122291437225007371e+01 3.119590157357354343e+01 3.119795583645340287e+01 3.123989903592096340e+01 3.124574437682157679e+01 3.125754623551197042e+01 3.125362774381186881e+01 3.127193728210658819e+01 3.126878512267791166e+01 3.132704078840742667e+01
3.383305663025146259e+01 3.238077363283541388e+01 3.244609204828132221e+01 3.243175778023158529e+01 3.239141172017669845e+01 3.254093940808407126e+01 3.286091765230660400e+01 3.317888254327785091e+01 3.317524697178005511e+01 3.297373873638198916e+01 3.259882324174434132e+01 3.242337734360877022e+01 3.246639480209081796e+01 3.249010187409734129e+01 3.248618238044426931e+01 3.254205339077557824e+01 3.257312857577019116e+01 3.260322512153514651e+01 3.262844606541935377e+01 3.265235392963314354e+01 3.266986952409660461e+01 3.261657044005508510e+01 3.256045967536975638e+01 3.257099614188145154e+01 3.250997224602920710e+01 3.251350351907223768e+01 3.248120807743637783e+01 3.232607295417141557e+01 3.237996481872210097e+01 3.229626239428203149e+01 3.239394473715437073e+01 3.233137842453977129e+01 3.234508114205267759e+01 3.232277692136070613e+01 3.229658474228288156e+01 3.227105783686728557e+01 3.226367053262592322e+01 3.224328817870608077e+01 3.223477001697612110e+01 3.214478775015796685e+01 3.216192196806422743e+01 3.213815060974216209e+01 3.216565904993352376e+01 3.207030134555395051e+01 3.201919869684398634e+01 3.237027024598410918e+01 3.236846885409935481e+01 3.204259024023406965e+01 3.209767154590108618e+01 3.209813020380546078e+01 3.204838343235265086e+01 3.217438883044179931e+01 3.220268776052171233e+01 3.219388949400471489e+01 3.218908996621488683e+01 3.317983869898633742e+01 3.318056177992856703e+01 3.231912061740749920e+01 3.231953298343247383e+01 3.231277562301044526e+01 3.231449260285113922e+01 3.229922385626801429e+01 3.231919773828771270e+01 3.230580958205153053e+01 3.233073884382761776e+01 3.233520232459508748e+01 3.235206113662743377e+01 3.236101856549513656e+01 3.234921871279211558e+01 3.234399126545993397e+01 3.234359425514676190e+01 3.233488129679807344e+01 3.232974080649571391e+01 3.233485442925474729e+01 3.237186816785112597e+01
3.399209409563606243e+01 3.346373282301534857e+01 3.405951800307555288e+01 3.349063975973453466e+01 3.344095690096198581e+01 3.358997023156797468e+01 3.391793192912587784e+01 3.422758150450834336e+01 3.423121082234555956e+01 3.403352663098883824e+01 3.348903573394108690e+01 3.355914006494701596e+01 3.359348065670125294e+01 3.360972318732786590e+01 3.363046880526015059e+01 3.368471592456719321e+01 3.370255225271192501e+01 3.371947998546748693e+01 3.372374875713006759e+01 3.371820222889633811e+01 3.371582725752685405e+01 3.365291526318401338e+01 3.356003862737291854e+01 3.356991098179437216e+01 3.363371836627823086e+01 3.353640699118634672e+01 3.347944795424334075e+01 3.331707147049161932e+01 3.336681331075079271e+01 3.338415408167774956e+01 3.337795090437447243e+01 3.339995374390266392e+01 3.334021885966078713e+01 3.332099954950525955e+01 3.330232830115397036e+01 3.328964786553829214e+01 3.329270778954242616e+01 3.328021817300351159e+01 3.326652414494524379e+01 3.317999985914203620e+01 3.319499620828098330e+01 3.311495984658928649e+01 3.313919580433979206e+01 3.305895587636896238e+01 3.304532377686939526e+01 3.345205855529891181e+01 3.345187655003704918e+01 3.331713440331587606e+01 3.334211935345163624e+01 3.320238263578617932e+01 3.312758212942561187e+01 3.325715937329232474e+01 3.328551347097904056e+01 3.327879115393394471e+01 3.327479892030485331e+01 3.424355822509443925e+01 3.422728523675245782e+01 3.342370950001868124e+01 3.342622378562422369e+01 3.341663065724662118e+01 3.341866045209528835e+01 3.331291554022275392e+01 3.340031952677145455e+01 3.338330066164984800e+01 3.339467471087618833e+01 3.340333668633819286e+01 3.333962961231437561e+01 3.334293054433733516e+01 3.341965504319951918e+01 3.342926670723539218e+01 3.343611320683884713e+01 3.343261042838021524e+01 3.344579149724943079e+01 3.345314367121702759e+01 3.345093714930850837e+01
3.454331256596199751e+01 3.452732109928555815e+01 3.512390446290115875e+01 3.452440863545655247e+01 3.446905219943037935e+01 3.462215521582407973e+01 3.495545966836360918e+01 3.591139827874934554e+01 3.526252458985754146e+01 3.507911600652712991e+01 3.459520131262544140e+01 3.465921277147435120e+01 3.467829596234343370e+01 3.473306021982469360e+01 3.475298468018971931e+01 3.478493201422678283e+01 3.478551256931690006e+01 3.478809748712558303e+01 3.477229177008113226e+01 3.473814638924358889e+01 3.472432198930859926e+01 3.464027613987914833e+01 3.463448473804613315e+01 3.463845008279744775e+01 3.461035940972694647e+01 3.450638632130490180e+01 3.444516789682541713e+01 3.440107358415119876e+01 3.442627913117816973e+01 3.437254125215342526e+01 3.437312436550119799e+01 3.438849111976488615e+01 3.434978718865421143e+01 3.433497127677281924e+01 3.426002392518479667e+01 3.430345106916256270e+01 3.428836821221484854e+01 3.424316965097001031e+01 3.422332812906952171e+01 3.415702080000298224e+01 3.418229603314502896e+01 3.416805846715828920e+01 3.417937500311752075e+01 3.413745678938995098e+01 3.457048882204091456e+01 3.450768049320345909e+01 3.450752939177726120e+01 3.425059991362096667e+01 3.426117815814850331e+01 3.423587500181506726e+01 3.422804524225256984e+01 3.432475228860195671e+01 3.437478644849919363e+01 3.433565683471185537e+01 3.434303970795811267e+01 3.526576271491101267e+01 3.607550433340150420e+01 3.433934616939313145e+01 3.434337549927944622e+01 3.432992250798443479e+01 3.433173803940579205e+01 3.444348250616705087e+01 3.447489837583876238e+01 3.445200180854531880e+01 3.445656716744873194e+01 3.446821030631038951e+01 3.449332857466684032e+01 3.450535706288199833e+01 3.448335769110594384e+01 3.448861227088710280e+01 3.450116098904746309e+01 3.449333743835779131e+01 3.451088471115805589e+01 3.451742330324699992e+01 3.451454667647673347e+01
3.594935525043415225e+01 3.726531822986839870e+01 3.616334523568624348e+01 3.553316254149547859e+01 3.547876446786928994e+01 3.574482637219285408e+01 3.600423265298258713e+01 3.605723085419957386e+01 3.604855440826891311e+01 3.580420627887806262e+01 3.566349362975647352e+01 3.571841000213677830e+01 3.575985391317984607e+01 3.582881703722598843e+01 3.583787692814762238e+01 3.583979279422622710e+01 3.582322118184045934e+01 3.581293068982730432e+01 3.578038045490784214e+01 3.573110592555804033e+01 3.570391577460904386e+01 3.565546135845363551e+01 3.560029487696594686e+01 3.560474947529169754e+01 3.557549615151298639e+01 3.549432786581027699e+01 3.546457277479770198e+01 3.538555021252017951e+01 3.540998444692846903e+01 3.536947671305583896e+01 3.531929452336566300e+01 3.538512618346492644e+01 3.534838817754804552e+01 3.532176585595039597e+01 3.528490826964736726e+01 3.524346826216910955e+01 3.523029357674710127e+01 3.520547980146827172e+01 3.520087024070355852e+01 3.521291401542040234e+01 3.560939063837223983e+01 3.555701707403532907e+01 3.557353722044764766e+01 3.551436365290803820e+01 3.547636552682738653e+01 3.553825017502033035e+01 3.553823018863104721e+01 3.530042014427727537e+01 3.530369963195970939e+01 3.527925508356683792e+01 3.523181368363883337e+01 3.537591095557579735e+01 3.540621792724221706e+01 3.539077321521303077e+01 3.539345337146122716e+01 3.628175924349485371e+01 3.605894752050377150e+01 3.538675975031396348e+01 3.539055827382127006e+01 3.537303123431136243e+01 3.538147689487235681e+01 3.549110160158380722e+01 3.550491914816226569e+01 3.548926313148209033e+01 3.550893368427887964e+01 3.551868222902142946e+01 3.553419096448968872e+01 3.554380729382774007e+01 3.552535938451610775e+01 3.552998714078275100e+01 3.554788774955881081e+01 3.553918135344763130e+01 3.554652039590999379e+01 3.554717583491041211e+01 3.554857959749487861e+01
3.705954179942042259e+01 3.746247275141035971e+01 3.717615009569031770e+01 3.651837389146906787e+01 3.661855188281145246e+01 3.656133636986084667e+01 3.678507018640302562e+01 3.657036572648696904e+01 3.690329825867031843e+01 3.672508665383361404e+01 3.669648919179569191e+01 3.677622551361385206e+01 3.683105328304694837e+01 3.688574709671667762e+01 3.688001587354846578e+01 3.685175533261722336e+01 3.682050857428659896e+01 3.680016104841073599e+01 3.675521215561595767e+01 3.669377592992381665e+01 3.666165734538886767e+01 3.660993683290408285e+01 3.655628799975637122e+01 3.656135468032494629e+01 3.653260543355592205e+01 3.645911104216457232e+01 3.643595119092898216e+01 3.631889886738792939e+01 3.634506460418928242e+01 3.634545144793388971e+01 3.633510347373120197e+01 3.636704452488107364e+01 3.627174886235497553e+01 3.624280074940838148e+01 3.621197789419109370e+01 3.619821158741731892e+01 3.621236443401363658e+01 3.658325398765794034e+01 3.657517283693348986e+01 3.652443287244580716e+01 3.653308910481487004e+01 3.647561721265098100e+01 3.649338238739068174e+01 3.643176119942540225e+01 3.640109524207657898e+01 3.657231821399501825e+01 3.657153131401892665e+01 3.632171727816439954e+01 3.633491416549569664e+01 3.631050669245272644e+01 3.627646767958960083e+01 3.639824482985122245e+01 3.641982140104257581e+01 3.641440890502656202e+01 3.641808594127334686e+01 3.705566392357293637e+01 3.657036080800801869e+01 3.693741160725771522e+01 3.694537087643425366e+01 3.643992934585228483e+01 3.644183449191046265e+01 3.650837217904053489e+01 3.652634424130658175e+01 3.651130255903805022e+01 3.652401156980754848e+01 3.653126333185109331e+01 3.655618539833200487e+01 3.656252289358022267e+01 3.654646255095828877e+01 3.654824791841721066e+01 3.655767162259891734e+01 3.655415315772409457e+01 3.656647645780826394e+01 3.656691606464737987e+01 3.657080988419766499e+01
3.813329819027938328e+01 3.824513287491544844e+01 3.816099338695558174e+01 3.761629999936102564e+01 3.761117465452323216e+01 3.760260878106450377e+01 3.768518610661926260e+01 3.797013730365775075e+01 3.791738404223413283e+01 3.777655754724653292e+01 3.772926546335269649e+01 3.781912204226097884e+01 3.787215811514771957e+01 3.790071467469629596e+01 3.787998502218630392e+01 3.782583344272277515e+01 3.778348894573242944e+01 3.775634931772997760e+01 3.770341865287687000e+01 3.763576092904294512e+01 3.760273670724112094e+01 3.755181438278491868e+01 3.750485499781763821e+01 3.751061532164866463e+01 3.748365554238814212e+01 3.742271686430685662e+01 3.736419025138352623e+01 3.730778031249471383e+01 3.734157915701266006e+01 3.724813192760738190e+01 3.723675240448238810e+01 3.727332759843808674e+01 3.719771295876020645e+01 3.718219467158618841e+01 3.718246557777478500e+01 3.753414475623684154e+01 3.752851654652620539e+01 3.750502164262750426e+01 3.749420871171539460e+01 3.744328111632587763e+01 3.745640207046993453e+01 3.734686538542997170e+01 3.742881937139792825e+01 3.730932710858485990e+01 3.731542405291407505e+01 3.757181529844160650e+01 3.757165164291227910e+01 3.728319247953197646e+01 3.731668896607080654e+01 3.749663516905596339e+01 3.718728507128722072e+01 3.739908126691316426e+01 3.743090783632388963e+01 3.741920097567903980e+01 3.741822439288252156e+01 3.756736197336825001e+01 3.756558970915208562e+01 3.784188228183739255e+01 3.785412708519815084e+01 3.740467033612250702e+01 3.740549667652850729e+01 3.750047721587380067e+01 3.745046791227780858e+01 3.746714587948553543e+01 3.745630131847707389e+01 3.745850047400190874e+01 3.750596303235533924e+01 3.760651605837956168e+01 3.759184982069914582e+01 3.758611048706911362e+01 3.752185669856487493e+01 3.752587596422685579e+01 3.758593124008324793e+01 3.758893872226298072e+01 3.756537863668129518e+01
3.854741617339898596e+01 3.918324837977624497e+01 3.911713419891579235e+01 3.858737851935223517e+01 3.850419941709279215e+01 3.861120129996156436e+01 3.871120551614131244e+01 3.902935492598634681e+01 3.896935432859791604e+01 3.879075581230425485e+01 3.874287257123165062e+01 3.883122309846228148e+01 3.887553515159508777e+01 3.887511324193524587e+01 3.884139962102305077e+01 3.876777288608170124e+01 3.871814411844913195e+01 3.868735917014882375e+01 3.863040717821803582e+01 3.856147603935266943e+01 3.853072359305504335e+01 3.848378056008382231e+01 3.844792354896715381e+01 3.845445810875913395e+01 3.843058318967459286e+01 3.837027559931881626e+01 3.832857035479928243e+01 3.818940344704073198e+01 3.822362190266593274e+01 3.814939980049168611e+01 3.815880149553682088e+01 3.817145399501236369e+01 3.849314329668135315e+01 3.847896177976934950e+01 3.846258699189059627e+01 3.844443486282246170e+01 3.843816208191179129e+01 3.841706884152080903e+01 3.840923475915575125e+01 3.832250316832070780e+01 3.838518894994440700e+01 3.832898080041861277e+01 3.834407574807127617e+01 3.832214261698054258e+01 3.841837857093926090e+01 3.853433054730371055e+01 3.853351296407247162e+01 3.832094767837428861e+01 3.838115777729768041e+01 3.830540730229256496e+01 3.828089373124491601e+01 3.838694956589469598e+01 3.840545952295399701e+01 3.840088985526860910e+01 3.834898549654369759e+01 3.919372159445382664e+01 3.913882437851178508e+01 3.868481377784321040e+01 3.866794142593408168e+01 3.863666789092211218e+01 3.840061643613913134e+01 3.834217574422437025e+01 3.833815157298405296e+01 3.833099848243762153e+01 3.833474026352389785e+01 3.834092769298997894e+01 3.837095869783760804e+01 3.853624766281867409e+01 3.835469429403620722e+01 3.835790929720467801e+01 3.836905918041603059e+01 3.836676608585259629e+01 3.838100761859658405e+01 3.838006389708818489e+01 3.854469912588096037e+01
4.015949453524745394e+01 4.012162293059086693e+01 4.004462897019249823e+01 3.953544905738375093e+01 3.948929504028699711e+01 3.957969008676531786e+01 3.970038314234981414e+01 4.006013989535974673e+01 3.998858750292762920e+01 3.968667667610839800e+01 3.972510956885853517e+01 3.980619472372376322e+01 3.983936919211940619e+01 3.981269068355260288e+01 3.976911800020976528e+01 3.968298577966925222e+01 3.962961497205517958e+01 3.959793433088457704e+01 3.954027972355052611e+01 3.947409677653851645e+01 3.944824974940049600e+01 3.940819389650751248e+01 3.938182569338090389e+01 3.938827965889121430e+01 3.935716119599356944e+01 3.924249325881973505e+01 3.918975079635134762e+01 3.908654392994768756e+01 3.911269844586288258e+01 3.941483368292686862e+01 3.941673415246383172e+01 3.942954394596578993e+01 3.939228560579373806e+01 3.937595112617636062e+01 3.935860339018225318e+01 3.934518687409298110e+01 3.934567894897826790e+01 3.929056041107214980e+01 3.931542915366142665e+01 3.930648362663233542e+01 3.931308268564011144e+01 3.937291217722233228e+01 3.938876867236493950e+01 3.933439154019661288e+01 3.925191249093712997e+01 4.012221125414065170e+01 4.012943210037758490e+01 3.927255457022604901e+01 3.943184551086164902e+01 3.927344444121290934e+01 3.926476923678677622e+01 3.926714296469048548e+01 3.926708969290840656e+01 3.924728531436288392e+01 3.920146838255104882e+01 4.023197010818360297e+01 4.011851988771723398e+01 3.966410674047588714e+01 3.966949148528178881e+01 3.955494439612231616e+01 3.955461204448287305e+01 3.944106994157704804e+01 3.945940614033732174e+01 3.944587162011107750e+01 3.945383685009952757e+01 3.946135204175085676e+01 3.946294834533457419e+01 3.945921197207012909e+01 3.947427853475016946e+01 3.947799575574110520e+01 3.949812454471647527e+01 3.948778200990091847e+01 3.950480308683500397e+01 3.949316384813304381e+01 3.980954881785980604e+01
4.113976547167798969e+01 4.083653897263373977e+01 4.087084242903235065e+01 4.037004695303921409e+01 4.043616042119904108e+01 4.051664998584730171e+01 4.053943234102293758e+01 4.105437578373356899e+01 4.083601057334358586e+01 4.072144812519429280e+01 4.067107939146789164e+01 4.074270675301386291e+01 4.076523486508346394e+01 4.071808896214302109e+01 4.066811808410201223e+01 4.057606964454219423e+01 4.052202098021366794e+01 4.049175640745123417e+01 4.043618246437251429e+01 4.037632059402643847e+01 4.035814135385033552e+01 4.031946575983286607e+01 4.024567207566580862e+01 4.025107940428024023e+01 4.020908187245942855e+01 4.008623945777120667e+01 4.005302197076259318e+01 4.031905004040565643e+01 4.033846992772375017e+01 4.029753923254111214e+01 4.029786329622097441e+01 4.031511133900134780e+01 4.027604601307990606e+01 4.026201138794629486e+01 4.025134422595347417e+01 4.023650664107289998e+01 4.022268128037361379e+01 4.024901644660691602e+01 4.022954296958086928e+01 4.028508907623416491e+01 4.029971128347357023e+01 4.024187097704479754e+01 4.024644689321172564e+01 4.019681422460242715e+01 4.025536571873531955e+01 4.103162822760555173e+01 4.104466996433688308e+01 4.029425359781995297e+01 4.030113080794778568e+01 4.040970565179083707e+01 4.012198301152197644e+01 4.010845851557039055e+01 4.011967657695503675e+01 4.011515173817541324e+01 4.029680788756514431e+01 4.103258740106484481e+01 4.115176157864948436e+01 4.057250819996882285e+01 4.058696074517573038e+01 4.050116608001515317e+01 4.049676227208902191e+01 4.038253636743893793e+01 4.039045422952413844e+01 4.039659626263321002e+01 4.041113046100699790e+01 4.039247812469608334e+01 4.041093071605732234e+01 4.041520503757963212e+01 4.040595123749989170e+01 4.040922981374106371e+01 4.041721338821577802e+01 4.041419795087684719e+01 4.044606758476330555e+01 4.044304818189886674e+01 4.042398553610868817e+01
4.209546126471476413e+01 4.166685641484319547e+01 4.162290895241407895e+01 4.131175517056820468e+01 4.134519593726110287e+01 4.144631705709101510e+01 4.157679718000425595e+01 4.134640318330156816e+01 4.140982484651809159e+01 4.166259142910232072e+01 4.157994377529283980e+01 4.164240263301961420e+01 4.165650075647185702e+01 4.159594452551527155e+01 4.154290435278859661e+01 4.145076854695984991e+01 4.139868029967669827e+01 4.137188132080560621e+01 4.132103357456313830e+01 4.126872299287340695e+01 4.123412260408468200e+01 4.116026708589863148e+01 4.106300497177923603e+01 4.106868855016175957e+01 4.102936779091528763e+01 4.125760044268898952e+01 4.124429641463314056e+01 4.118296889698575569e+01 4.120427725795913432e+01 4.116231676187858568e+01 4.116701937039938741e+01 4.118087745654638354e+01 4.111856894558045639e+01 4.112881654915278773e+01 4.110941314955639569e+01 4.112938272404619511e+01 4.121079456265879060e+01 4.119605718921795301e+01 4.119084298710528458e+01 4.113413733313362286e+01 4.115831289125593173e+01 4.113343662899116993e+01 4.115277018589673474e+01 4.112361111635871680e+01 4.110543071323969855e+01 4.191947180737259515e+01 4.190853293582713235e+01 4.111417953093409494e+01 4.115066532031472235e+01 4.113891539097021166e+01 4.107637590815846806e+01 4.139778320879812412e+01 4.119073092126956936e+01 4.119710169715953185e+01 4.123064128029672304e+01 4.172736747715191541e+01 4.132331526290617063e+01 4.143560227016945419e+01 4.149388341875145869e+01 4.138656310128789784e+01 4.138107936900077277e+01 4.128389062787439201e+01 4.129980628395136222e+01 4.128917016709334575e+01 4.129572430040131792e+01 4.130154995831627929e+01 4.132165081860579647e+01 4.132599426136857801e+01 4.131476402375254509e+01 4.131788518071208216e+01 4.132517259837661072e+01 4.132221215796507607e+01 4.133343495162288406e+01 4.134924298096310480e+01 4.133563677262073099e+01
4.301913445003031455e+01 4.259115173468957494e+01 4.251741520350337566e+01 4.221694064363090604e+01 4.224487020983954011e+01 4.235455206869426092e+01 4.249055745387326510e+01 4.223801207607156982e+01 4.282447323342810819e+01 4.257630145805209310e+01 4.245349291650893520e+01 4.250851491198404375e+01 4.251723611494797694e+01 4.245044060627209603e+01 4.239732957043660377e+01 4.231028562389904835e+01 4.226267614875621348e+01 4.224154598259330129e+01 4.218915720439737527e+01 4.209973362383458095e+01 4.203907479387890334e+01 4.195508777115834675e+01 4.216704446956989472e+01 4.217241786973088580e+01 4.215678986438332743e+01 4.211167933905105087e+01 4.209237851188515833e+01 4.203256787187950039e+01 4.205329300173462315e+01 4.198101571806409993e+01 4.200723637383566711e+01 4.200215230649605758e+01 4.202966456304231002e+01 4.207883552687882656e+01 4.206924060123741782e+01 4.206181280738320538e+01 4.206487257396940294e+01 4.202713853483336237e+01 4.202598665137770695e+01 4.202033753907144131e+01 4.204709723024095069e+01 4.231579190142119984e+01 4.233779351572168537e+01 4.215731911071058846e+01 4.211742871030525492e+01 4.256445604260482440e+01 4.256297288034646442e+01 4.220036779971052709e+01 4.215633738817894027e+01 4.202456551265942153e+01 4.200235178656100032e+01 4.227545822975968548e+01 4.231059291664691813e+01 4.209867514569840807e+01 4.210128744069573514e+01 4.222246029097084374e+01 4.300214521753782293e+01 4.224494395877051289e+01 4.224665417751572249e+01 4.225185886984453987e+01 4.225308698113832406e+01 4.217002364169360362e+01 4.219239401286713331e+01 4.217574419023605969e+01 4.219490287261309192e+01 4.219936052562300688e+01 4.220667768671260234e+01 4.221360427510521873e+01 4.220031527957070239e+01 4.220356979143877396e+01 4.221416465114453587e+01 4.220795355281986616e+01 4.224115169906366418e+01 4.221597450105140581e+01 4.222576640567790207e+01
4.390837505322837586e+01 4.344129604562235158e+01 4.338810078532078762e+01 4.308232563392149927e+01 4.312735118260690825e+01 4.323335294568312293e+01 4.337869480715379922e+01 4.382438131588774155e+01 4.372246361969129680e+01 4.345791377050149862e+01 4.329486991945083219e+01 4.334490526486612794e+01 4.335153294074011399e+01 4.328521872638389567e+01 4.323474776974212830e+01 4.315792879858265962e+01 4.311048366194472692e+01 4.307312701579433423e+01 4.298935482562571764e+01 4.287408756022190204e+01 4.281350954562478250e+01 4.302687090696831973e+01 4.300776318306245116e+01 4.301296261321878944e+01 4.299287468952888247e+01 4.293918781379087335e+01 4.292184749279038414e+01 4.285557745823438580e+01 4.288579384542875772e+01 4.284492038296512106e+01 4.293426731970969712e+01 4.286529012919054793e+01 4.292353700341707423e+01 4.291219814082776196e+01 4.286419115511465350e+01 4.287871131098913935e+01 4.293461961354145018e+01 4.289197164420913566e+01 4.289481891878904918e+01 4.316366043129903574e+01 4.319018660458387160e+01 4.309929715685971274e+01 4.308826396014496396e+01 4.308925649104116928e+01 4.300978444422114677e+01 4.307822535342765491e+01 4.307792726535353012e+01 4.290713578969033648e+01 4.291386339501993064e+01 4.294281924085454705e+01 4.291648407708893131e+01 4.312835532490397839e+01 4.315061984569621956e+01 4.313227619723479478e+01 4.296901193331553515e+01 4.400614436970200671e+01 4.389214387420585695e+01 4.298453103531736730e+01 4.298930284562494819e+01 4.304449326237150331e+01 4.303099780966847021e+01 4.304175281772446482e+01 4.304909485877944064e+01 4.304277367019378175e+01 4.304588116162571509e+01 4.305108530544071499e+01 4.306861823669989064e+01 4.307521284791885563e+01 4.306313861143310362e+01 4.306819371804972008e+01 4.307211785417761973e+01 4.306962780176969829e+01 4.309232507328186301e+01 4.307789978748660786e+01 4.307581287880858412e+01
4.476358248305695753e+01 4.460502101498111216e+01 4.406845236285725065e+01 4.392813030356306570e+01 4.398328559758760292e+01 4.407944648312644631e+01 4.423618490190601449e+01 4.470026980686420615e+01 4.459336328978647401e+01 4.430631997782001008e+01 4.410774208912125260e+01 4.415546586964626385e+01 4.416317482628128488e+01 4.410358808815074383e+01 4.405846555454424873e+01 4.397071098651193921e+01 4.389382080560150001e+01 4.383709064583527493e+01 4.374015641338154126e+01 4.398403488133851624e+01 4.387578941933284682e+01 4.384716583334088114e+01 4.381709861605950351e+01 4.382243553298633998e+01 4.380136760942213670e+01 4.375345980075935870e+01 4.373585582191092413e+01 4.375312943737024085e+01 4.377018014318284855e+01 4.374088682286214436e+01 4.374705460389552059e+01 4.376014372172893729e+01 4.371830678624297661e+01 4.370894760979977889e+01 4.375092278020947845e+01 4.373277396849364607e+01 4.390348826703581153e+01 4.391619089086123040e+01 4.392342559721859629e+01 4.392685284057071726e+01 4.397696160565079992e+01 4.393471862955760798e+01 4.395224966959855095e+01 4.383248042981759340e+01 4.382417847780324394e+01 4.393864565935022881e+01 4.393837680426033643e+01 4.382476848259543800e+01 4.383810357384057710e+01 4.360988896014787031e+01 4.364136600989515813e+01 4.395206182088648461e+01 4.393278976209283115e+01 4.387504830387954513e+01 4.381551261392053220e+01 4.487789984962674339e+01 4.475791748314014740e+01 4.390648436265628618e+01 4.390841269245963474e+01 4.390451279743336244e+01 4.390646387918112481e+01 4.386207517635174469e+01 4.377427876318825639e+01 4.380574985795233545e+01 4.378494845413038661e+01 4.378363451413068219e+01 4.385045888183471163e+01 4.384603605604172571e+01 4.376460947997466633e+01 4.377395794876631641e+01 4.391194231798841230e+01 4.375195571871082478e+01 4.392283430225337071e+01 4.392611198080907542e+01 4.391964406574608404e+01
4.558678167145493632e+01 4.549988002551504707e+01 4.493895666643987141e+01 4.476112659739141719e+01 4.480841701876199323e+01 4.489247299417179704e+01 4.506130286234491678e+01 4.554721663865311854e+01 4.543341953567949076e+01 4.512258655124374229e+01 4.489578627830315583e+01 4.494382811673594347e+01 4.495559315481200002e+01 4.490897780827923214e+01 4.485721158271145015e+01 4.471673952294687382e+01 4.462464046514851645e+01 4.456597081464618526e+01 4.481333803776058744e+01 4.468887101750981827e+01 4.467093667524817135e+01 4.463634247315672354e+01 4.460769776232007899e+01 4.461347511909795571e+01 4.459467686947244403e+01 4.453814680151974414e+01 4.458853778613560337e+01 4.454583605388789636e+01 4.456467005493391298e+01 4.452368463207047711e+01 4.452227355339017123e+01 4.452557858533636193e+01 4.453428179677316479e+01 4.453811098407758351e+01 4.471257826694959192e+01 4.473082771348509112e+01 4.471610712781402697e+01 4.477183177264983982e+01 4.472028296590789154e+01 4.474059158676072201e+01 4.477962999619484208e+01 4.473811026749439890e+01 4.474872847217135075e+01 4.464871997444063112e+01 4.471568345122395272e+01 4.473796923136423942e+01 4.476606999577263224e+01 4.457563236285982811e+01 4.456997036820470726e+01 4.458564494877570183e+01 4.454167734786374666e+01 4.471083557364944028e+01 4.462736160367683880e+01 4.463018147639847655e+01 4.458813349542458582e+01 4.572252943289805671e+01 4.559322129868882456e+01 4.471521905530991603e+01 4.471719915587895855e+01 4.471047499879401244e+01 4.471271443405863266e+01 4.469514429167987402e+01 4.470657841737816085e+01 4.469874776558987861e+01 4.470372238889074623e+01 4.470965911202925724e+01 4.472370084465676854e+01 4.472992653252452300e+01 4.471983650229545759e+01 4.472171521118791304e+01 4.472728477001053449e+01 4.472531150905805220e+01 4.473859457673170681e+01 4.473185380687251467e+01 4.473530140502945329e+01
4.638084509793522869e+01 4.636790347663580292e+01 4.578004470396012238e+01 4.557093519911340707e+01 4.560154766006812110e+01 4.567391710657451398e+01 4.585521732543955409e+01 4.636321131324773859e+01 4.624191277739724626e+01 4.590904005589113268e+01 4.566244545060837368e+01 4.571333063067923774e+01 4.573207425143463922e+01 4.567250455397944364e+01 4.559142761223604623e+01 4.542326839657119564e+01 4.553767113952291368e+01 4.570506774599715527e+01 4.550777559135656247e+01 4.545988838820010614e+01 4.543896768344467318e+01 4.540597813586433773e+01 4.537519602593683743e+01 4.537960055036680984e+01 4.538259901059427648e+01 4.537580239842674246e+01 4.536348678856479211e+01 4.529964765183561326e+01 4.531776532246062317e+01 4.533631059065788804e+01 4.532415043647493746e+01 4.535623993874077087e+01 4.548984111583150991e+01 4.547545570276785298e+01 4.549708991103521782e+01 4.549615656877696068e+01 4.552256699544438590e+01 4.558800878499375386e+01 4.557973939925027906e+01 4.551491798139029044e+01 4.556185394496535679e+01 4.559899819087796402e+01 4.562282433542894466e+01 4.550092789130291493e+01 4.544307392311087312e+01 4.728598811953459347e+01 4.724426066332424767e+01 4.535634963300888245e+01 4.538466311772049977e+01 4.543486098532741835e+01 4.537545294796255746e+01 4.536206433827446460e+01 4.533747289109683720e+01 4.530783915018125185e+01 4.543667064650517062e+01 4.653619374471052339e+01 4.639594468179242170e+01 4.558814702424194110e+01 4.558889047404090888e+01 4.550353617842301190e+01 4.541167213734478025e+01 4.549396870357474398e+01 4.550200056194693587e+01 4.549407558510536376e+01 4.549933840458056977e+01 4.550932082564175118e+01 4.551728124010621457e+01 4.552378413496706600e+01 4.551616251104004363e+01 4.551646252419419625e+01 4.552096406027099817e+01 4.551914989071074302e+01 4.553859441873176195e+01 4.552530230297278280e+01 4.552828212761210125e+01
4.674942191653605050e+01 4.687618807277912936e+01 4.658709202616670098e+01 4.635266781540909875e+01 4.636348797883795925e+01 4.642631935263561616e+01 4.661990280652513263e+01 4.714853953287989441e+01 4.701995910897526443e+01 4.666862286026059792e+01 4.641091771210610517e+01 4.646721816757330714e+01 4.649229188431414883e+01 4.637463257094962898e+01 4.627827927249693829e+01 4.637120037306171128e+01 4.632052820763890821e+01 4.630153101361251800e+01 4.625802269344444539e+01 4.620783781503102006e+01 4.619059997058607081e+01 4.615437346306627120e+01 4.617678214400301329e+01 4.618219926613334536e+01 4.616699112290608298e+01 4.612823309281020556e+01 4.610472069308573850e+01 4.607222369575541876e+01 4.609104526444857441e+01 4.621497182895194555e+01 4.623268157457717820e+01 4.625336728813171305e+01 4.622115769516596373e+01 4.622744779291255668e+01 4.625450759673482537e+01 4.632174751487195152e+01 4.633119015511407923e+01 4.630006435833988832e+01 4.629191024280140709e+01 4.628286062856150096e+01 4.639369577645912557e+01 4.630185995599114079e+01 4.630939957683193597e+01 4.622260557203052400e+01 4.621082301739620846e+01 4.817012377208734364e+01 4.812564112316339759e+01 4.618322696314169207e+01 4.619446532787731741e+01 4.616117459185051786e+01 4.613392806157190762e+01 4.618965064160854439e+01 4.620494780435324600e+01 4.620630805142962316e+01 4.621086117536938787e+01 4.731811918089061919e+01 4.716640588101299159e+01 4.636223229564215131e+01 4.636445707752594103e+01 4.632382333018486520e+01 4.631481308971418542e+01 4.615919705016480634e+01 4.627445421885627042e+01 4.626794623440294174e+01 4.627220925752487091e+01 4.627499738936569429e+01 4.615366553332192012e+01 4.615126313739851582e+01 4.628438407692905798e+01 4.628761613802527108e+01 4.629310459292637603e+01 4.628747107962352914e+01 4.630758634728114487e+01 4.630250598090088943e+01 4.630073710891700500e+01


==> NGC1433/k2_age_disk.txt <==
2.750421071838225373e+00
6.088439859839689383e+00
4.785711512769340814e+00
2.763081955425553904e+00
2.268055610842448555e+00
2.249776178318561026e+00
2.652693685333079809e+00
3.498053569711957245e+00
3.247974842631813353e+00
2.536718277871523597e+00
1.706866427970399780e+00
1.665408270503432320e+00
1.625525065276364867e+00
1.384625346293924641e+00
1.296640491210136581e+00
1.174002274344028152e+00
1.081030408768786311e+00
1.030622296669130966e+00
9.598204203090390241e-01
9.014422753336923666e-01
8.807444391128442795e-01
8.155778567349060149e-01
7.522094229214411065e-01
7.478492318639062830e-01
7.341963835485217915e-01
7.053004061470735664e-01
7.018859286193246394e-01
6.529569089361138001e-01
6.650198262959996498e-01
6.543785154321122288e-01
6.571929937424120238e-01
6.693467161547165256e-01
6.673557617326584257e-01
6.814110864641998999e-01
6.891464085895353531e-01
6.952636453693452623e-01
6.829561990039223485e-01
6.712102028372994855e-01
6.649634470679920417e-01
6.625581556753501467e-01
6.666679498488760069e-01
6.720036999206302486e-01
6.686641317901915738e-01
6.398936747209613696e-01
6.458751068714614352e-01
8.893764444149685033e+00
8.711377244702079636e+00
7.274318569280588953e-01
7.281846414544859147e-01
7.359776969195666041e-01
7.279635091336734698e-01
6.609542348063639494e-01
6.681876093142755657e-01
6.619427371195824028e-01
6.784527059073652833e-01
3.701930316917839470e+00
3.374912345602387731e+00
6.621127753953188755e-01
6.636312744613492853e-01
7.337289661034076538e-01
7.342353515579738144e-01
7.324906803914177367e-01
7.463254063927438064e-01
7.436088448517856886e-01
7.472973180350011013e-01
7.479107779347282658e-01
7.478941071223179637e-01
7.519151650908779683e-01
7.430186284537652064e-01
7.452955196782030667e-01
7.436545317145182299e-01
7.413328663257174878e-01
7.410820348153787096e-01
7.422574361397373810e-01
7.432130782469437147e-01


==> NGC1433/k2_age_range_NSC.txt <==
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1433/k2_age_range_disk.txt <==
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1433/k2_ak_NSC.txt <==
1.662790341511490624e+02
1.263914025252130244e+02
9.459778170895508254e+01
6.947300245187032885e+01
4.983262541950163182e+01
3.469272489900484402e+01
2.323638406825999070e+01
1.478576753004745825e+01
8.778810557571549822e+00
4.749650502179074252e+00
2.311599869872547064e+00
1.135248398999217478e+00
8.567350562462202612e-01
9.407807021702566663e-01
1.069585663666466457e+00
1.248622988969968706e+00
1.362152608501349338e+00
1.653231826859155262e+00
1.981180327940281094e+00
2.370933625972849068e+00
2.714670027593592216e+00
3.267543241357312667e+00
3.821307790572612273e+00
4.283498335605947283e+00
4.812774109906236220e+00
5.421083618337858567e+00
6.119804687543641819e+00
6.867279982107103109e+00
7.698765577473931643e+00
8.421200980933791769e+00
9.256546635431762482e+00
1.013044550327939142e+01
1.101934281748254385e+01
1.193650315251159100e+01
1.285262844147285399e+01
1.375238569549487444e+01
1.477470078295119116e+01
1.575212633625932490e+01
1.668848334385844012e+01
1.762675528361013733e+01
1.862522498316785047e+01
1.960438300949024537e+01
2.056891032305454203e+01
2.152169033004754439e+01
2.249019289012779410e+01
2.343634680023664885e+01
2.437050859412399717e+01
2.531167232699192127e+01
2.622907348711544273e+01
2.712032468428511933e+01
2.800946720462405892e+01
2.892401134576546440e+01
2.979117987852227856e+01
3.058597621592834059e+01
3.145723388913998519e+01
3.222081169696833314e+01
3.298869288034821068e+01
3.372924862944571345e+01
3.445253455632603590e+01
3.516484009176276260e+01


==> NGC1433/k2_ak_disk.txt <==
6.243805370632510510e+00
2.892064403062819533e+00
1.181029654847808308e+00
7.274318569280588953e-01
6.609542348063639494e-01
6.398936747209613696e-01
6.529569089361138001e-01
6.621127753953188755e-01
8.573792754421967199e-01
1.043677936867731582e+00
1.244801912295254276e+00
1.457534396906692065e+00
1.726679389305264323e+00
1.901986785257039347e+00
2.301379363690513991e+00
2.850613633240877132e+00
3.346768145685048879e+00
3.899731435266820423e+00
4.527455867970535230e+00
5.205854038572573117e+00
5.973771382935153973e+00
6.768984659357946576e+00
7.615123167382082947e+00
8.516111470803570782e+00
9.464683390532689700e+00
1.044271278990643559e+01
1.148816957316477350e+01
1.252187340717152964e+01
1.360200294084482486e+01
1.480738318114728003e+01
1.582603109467202351e+01
1.696483374825864487e+01
1.812752338837198707e+01
1.929830869865914167e+01
2.046421627857522196e+01
2.166986094512031258e+01
2.283942746628268594e+01
2.401397273011394873e+01
2.516613403881767042e+01
2.638089240624555742e+01
2.756004822593339654e+01
2.863264142666471201e+01
2.980082624153298454e+01
3.095441318850029688e+01
3.201919869684398634e+01
3.304532377686939526e+01
3.413745678938995098e+01
3.520087024070355852e+01
3.619821158741731892e+01
3.718219467158618841e+01
3.814939980049168611e+01
3.908654392994768756e+01
4.005302197076259318e+01
4.102936779091528763e+01
4.195508777115834675e+01
4.281350954562478250e+01
4.360988896014787031e+01
4.452227355339017123e+01
4.529964765183561326e+01
4.607222369575541876e+01


==> NGC1433/k2_ak_range_NSC.txt <==
0.000000000000000000e+00
5.000000000000000278e-02
1.000000000000000056e-01
1.500000000000000222e-01
2.000000000000000111e-01
2.500000000000000000e-01
3.000000000000000444e-01
3.500000000000000333e-01
4.000000000000000222e-01
4.500000000000000111e-01
5.000000000000000000e-01
5.500000000000000444e-01
6.000000000000000888e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.500000000000000000e-01
8.000000000000000444e-01
8.500000000000000888e-01
9.000000000000000222e-01
9.500000000000000666e-01
1.000000000000000000e+00
1.050000000000000044e+00
1.100000000000000089e+00
1.150000000000000133e+00
1.200000000000000178e+00
1.250000000000000000e+00
1.300000000000000044e+00
1.350000000000000089e+00
1.400000000000000133e+00
1.450000000000000178e+00
1.500000000000000000e+00
1.550000000000000044e+00
1.600000000000000089e+00
1.650000000000000133e+00
1.700000000000000178e+00
1.750000000000000000e+00
1.800000000000000044e+00
1.850000000000000089e+00
1.900000000000000133e+00
1.950000000000000178e+00
2.000000000000000000e+00
2.050000000000000266e+00
2.100000000000000089e+00
2.149999999999999911e+00
2.200000000000000178e+00
2.250000000000000000e+00
2.300000000000000266e+00
2.350000000000000089e+00
2.400000000000000355e+00
2.450000000000000178e+00
2.500000000000000000e+00
2.550000000000000266e+00
2.600000000000000089e+00
2.650000000000000355e+00
2.700000000000000178e+00
2.750000000000000000e+00
2.800000000000000266e+00
2.850000000000000089e+00
2.900000000000000355e+00
2.950000000000000178e+00


==> NGC1433/k2_ak_range_disk.txt <==
0.000000000000000000e+00
5.000000000000000278e-02
1.000000000000000056e-01
1.500000000000000222e-01
2.000000000000000111e-01
2.500000000000000000e-01
3.000000000000000444e-01
3.500000000000000333e-01
4.000000000000000222e-01
4.500000000000000111e-01
5.000000000000000000e-01
5.500000000000000444e-01
6.000000000000000888e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.500000000000000000e-01
8.000000000000000444e-01
8.500000000000000888e-01
9.000000000000000222e-01
9.500000000000000666e-01
1.000000000000000000e+00
1.050000000000000044e+00
1.100000000000000089e+00
1.150000000000000133e+00
1.200000000000000178e+00
1.250000000000000000e+00
1.300000000000000044e+00
1.350000000000000089e+00
1.400000000000000133e+00
1.450000000000000178e+00
1.500000000000000000e+00
1.550000000000000044e+00
1.600000000000000089e+00
1.650000000000000133e+00
1.700000000000000178e+00
1.750000000000000000e+00
1.800000000000000044e+00
1.850000000000000089e+00
1.900000000000000133e+00
1.950000000000000178e+00
2.000000000000000000e+00
2.050000000000000266e+00
2.100000000000000089e+00
2.149999999999999911e+00
2.200000000000000178e+00
2.250000000000000000e+00
2.300000000000000266e+00
2.350000000000000089e+00
2.400000000000000355e+00
2.450000000000000178e+00
2.500000000000000000e+00
2.550000000000000266e+00
2.600000000000000089e+00
2.650000000000000355e+00
2.700000000000000178e+00
2.750000000000000000e+00
2.800000000000000266e+00
2.850000000000000089e+00
2.900000000000000355e+00
2.950000000000000178e+00


==> NGC1433/residuals_map.txt <==
4.366205649788758691e+00 4.366167146257843079e+00 4.366031554633909906e+00 4.365782815704745801e+00 4.365385426314344564e+00 4.364797627733469021e+00 4.363970960518509301e+00 4.362856423481154877e+00 4.361407944486509258e+00 4.359587313017428301e+00 4.357368126815213571e+00 4.354742796372172542e+00 4.351727902295486672e+00 4.348363642853977140e+00 4.344710554109730616e+00 4.340844214334213191e+00 4.336844909515595425e+00 4.332791636025650206e+00 4.328755633253610569e+00 4.324798516521477509e+00 4.320976146030197640e+00 4.317342991455843659e+00 4.313955159071734435e+00 4.310870181940470225e+00 4.308141474676357774e+00 4.305815470462014183e+00 4.303931065983390702e+00 4.302519895204524936e+00 4.301607934417139845e+00 4.301216130866590603e+00 4.301361679436408458e+00 4.302057161589904588e+00 4.303311869019424307e+00 4.305131421426542815e+00 4.307518582033456056e+00 4.310472970384625846e+00 4.313991119070019309e+00
4.394429139552510577e+00 4.394391527468743952e+00 4.394252318140221547e+00 4.393985876812400271e+00 4.393539123498580778e+00 4.392848142063974670e+00 4.391839043127764519e+00 4.390437129486902457e+00 4.388573064163042048e+00 4.386189807645341610e+00 4.383247958709134195e+00 4.379733312588967920e+00 4.375661955448272522e+00 4.371079328767205396e+00 4.366055915404867704e+00 4.360681840170329338e+00 4.355055723199251716e+00 4.349277882906288362e+00 4.343443169612325683e+00 4.337638984677997023e+00 4.331949206146511244e+00 4.326458567766422902e+00 4.321253869344913845e+00 4.316421546648668617e+00 4.312041138672691787e+00 4.308181595744489556e+00 4.304901912302883105e+00 4.302251175094902180e+00 4.300270687097548006e+00 4.298994404189627083e+00 4.298450476833723499e+00 4.298660658247005273e+00 4.299640889889265516e+00 4.301401857642510151e+00 4.303948750986055671e+00 4.307282117488452577e+00 4.311397320943911815e+00
4.431261437421979643e+00 4.431222441883374330e+00 4.431072094238198034e+00 4.430774436656101045e+00 4.430256825494621964e+00 4.429430293912069772e+00 4.428191717959341744e+00 4.426436498597355218e+00 4.424067779891791119e+00 4.421006000944853298e+00 4.417195387589741173e+00 4.412611873814221930e+00 4.407268147639221922e+00 4.401211776493156869e+00 4.394520635826285826e+00 4.387297730846992039e+00 4.379659635821684383e+00 4.371729820730158700e+00 4.363630764207442780e+00 4.355482090010650786e+00 4.347403906161732223e+00 4.339520036563332184e+00 4.331956623422275499e+00 4.324837054012117932e+00 4.318274529269595874e+00 4.312368365046463481e+00 4.307204704445537047e+00 4.302857667373221062e+00 4.299390740111151743e+00 4.296857624305937762e+00 4.295302927771380119e+00 4.294762746796314090e+00 4.295263526144800004e+00 4.296824241689510160e+00 4.299454310271938695e+00 4.303156067512982297e+00 4.307923437912342557e+00
4.477837360441988324e+00 4.477790333352597685e+00 4.477608757896057945e+00 4.477246732778832339e+00 4.476611989482940146e+00 4.475589665024654273e+00 4.474045708109822606e+00 4.471843128802742484e+00 4.468854751816926374e+00 4.464975162186295421e+00 4.460128808300673597e+00 4.454277831452484904e+00 4.447427503070933597e+00 4.439623274676982589e+00 4.430946428823670402e+00 4.421510146743377057e+00 4.411447750156719749e+00 4.400907157227388566e+00 4.390042431502610754e+00 4.379011312884154350e+00 4.367978240200497630e+00 4.357114542218344155e+00 4.346593578528573865e+00 4.336583371595276404e+00 4.327238698633107283e+00 4.318697930848250266e+00 4.311083618314585308e+00 4.304504039388237224e+00 4.299054328832609073e+00 4.294816624976254715e+00 4.291860154658721171e+00 4.290242272624953834e+00 4.290006001767567412e+00 4.291183061514071362e+00 4.293789984813639826e+00 4.297832347014365340e+00 4.303302323741255542e+00
4.535178729753956084e+00 4.535111107229731431e+00 4.534860994211533658e+00 4.534374488136135639e+00 4.533541783398350233e+00 4.532224026990744115e+00 4.530257126021365544e+00 4.527471727709731830e+00 4.523709096243284655e+00 4.518835864263122559e+00 4.512753612969788719e+00 4.505406817641677719e+00 4.496788611293623283e+00 4.486937574178528898e+00 4.475934137278170688e+00 4.463898409855422855e+00 4.450979128523319339e+00 4.437349135505614939e+00 4.423197332282587269e+00 4.408724784113783990e+00 4.394146183058248667e+00 4.379686336551412040e+00 4.365572029639597673e+00 4.352022457817140477e+00 4.339241597810534756e+00 4.327416162710667535e+00 4.316715960801801089e+00 4.307294742326214454e+00 4.299291029910113693e+00 4.292826946055779302e+00 4.288007472178284374e+00 4.284920749858502909e+00 4.283635002547090842e+00 4.284200951186436512e+00 4.286646697340991352e+00 4.290983276437714267e+00 4.297200946986548864e+00
4.604187776603349214e+00 4.604079747760268404e+00 4.603702644265062816e+00 4.602998068603036508e+00 4.601843135672457841e+00 4.600079684846830830e+00 4.597517583617582559e+00 4.593957593080337354e+00 4.589210657550133021e+00 4.583114852244610127e+00 4.575547040578208602e+00 4.566430747891047304e+00 4.555742955554342721e+00 4.543511368977309672e+00 4.529811840563475300e+00 4.514768755224524810e+00 4.498544918657204406e+00 4.481338471711203475e+00 4.463374646794370904e+00 4.444900440861605517e+00 4.426183169857908162e+00 4.407503655943016518e+00 4.389144614333250871e+00 4.371381315813579249e+00 4.354473807843636024e+00 4.338666724663057472e+00 4.324188830990305377e+00 4.311252727902217252e+00 4.300054556027757435e+00 4.290771122884601496e+00 4.283557784740734675e+00 4.278546323693188214e+00 4.275842006054509703e+00 4.275523469310312130e+00 4.277636938605190231e+00 4.282202137535618292e+00 4.289207521882811847e+00
4.685657225696668426e+00 4.685480656991289905e+00 4.684893981264993457e+00 4.683839052195581942e+00 4.682186713318075455e+00 4.679766919514245060e+00 4.676370378407312067e+00 4.671773516535931314e+00 4.665760606019304646e+00 4.658142977745171720e+00 4.648772895707057984e+00 4.637551572071119566e+00 4.624437917339180970e+00 4.609446557465366467e+00 4.592646934739736508e+00 4.574166229457984123e+00 4.554180397095990429e+00 4.532912040991829983e+00 4.510621863012477917e+00 4.487601119185082865e+00 4.464167789281242804e+00 4.440656116653842744e+00 4.417403894698280098e+00 4.394744275332151950e+00 4.372999353443245418e+00 4.352480338844927132e+00 4.333487459391330177e+00 4.316307201773408764e+00 4.301209877948980242e+00 4.288445174324182041e+00 4.278236925695590998e+00 4.270778053573337729e+00 4.266226573266465039e+00 4.264701787176563563e+00 4.266277140632713127e+00 4.270985990530852483e+00 4.278815380995096618e+00
4.780287611035218376e+00 4.780005472406845257e+00 4.779100478722766887e+00 4.777520728552756779e+00 4.775139517811068046e+00 4.771784848623694231e+00 4.767238058649989618e+00 4.761259772053671568e+00 4.753614397014431781e+00 4.744091120893753732e+00 4.732520919459802577e+00 4.718784583848373515e+00 4.702824081999557038e+00 4.684641869948621640e+00 4.664301356611884941e+00 4.641932473066018083e+00 4.617723098265046566e+00 4.591917493596103128e+00 4.564807120202968527e+00 4.536721154092798969e+00 4.508020572537541071e+00 4.479086276309138803e+00 4.450306400787304995e+00 4.422070762773500086e+00 4.394767476347748669e+00 4.368782347008357547e+00 4.344498830939581779e+00 4.322293344818504579e+00 4.302529287808840586e+00 4.285550512058247996e+00 4.271672117459433871e+00 4.261170791325016083e+00 4.254278140586908563e+00 4.251171846212492333e+00 4.251965502466451774e+00 4.256713286580168898e+00 4.265401753620673198e+00
4.888704958542371415e+00 4.888270974782709111e+00 4.886911909483165672e+00 4.884588938713752881e+00 4.881188302216330044e+00 4.876548227715847617e+00 4.870453321533059210e+00 4.862660163069356223e+00 4.852923549127972080e+00 4.841019029098872828e+00 4.826763595434712784e+00 4.810023492758837449e+00 4.790728892584756871e+00 4.768873981977050036e+00 4.744518835303738413e+00 4.717796415665973520e+00 4.688903962479488818e+00 4.658101435070447494e+00 4.625701854487333620e+00 4.592060811911006013e+00 4.557570066871859282e+00 4.522646239464208406e+00 4.487720099691221876e+00 4.453234766423522117e+00 4.419644611580612725e+00 4.387417126549074453e+00 4.357029409255611441e+00 4.328963769111026316e+00 4.303697502077001857e+00 4.281693072393054855e+00 4.263384504841640776e+00 4.249161451934387657e+00 4.239356713989469227e+00 4.234230302536234447e+00 4.233955252958493176e+00 4.238616266962732304e+00 4.248201425663463482e+00
5.011478451067232776e+00 5.010837263964723398e+00 5.008861790260458413e+00 5.005533881016171804e+00 5.000764753599744594e+00 4.994417238352948374e+00 4.986294713103401222e+00 4.976164924801802059e+00 4.963787454603698635e+00 4.948937053377152395e+00 4.931428612591075122e+00 4.911124084588641914e+00 4.887950506221571345e+00 4.861900342428716826e+00 4.833033706811737495e+00 4.801485933734539913e+00 4.767458220676882519e+00 4.731216231336848210e+00 4.693081021067092351e+00 4.653418801798739679e+00 4.612636502268667726e+00 4.571172818193980802e+00 4.529491142769134449e+00 4.488081541330757318e+00 4.447463555997692275e+00 4.408188927684303593e+00 4.370838062416968484e+00 4.336013234751424861e+00 4.304327805589801770e+00 4.276390243422648396e+00 4.252786506291755586e+00 4.234056612820356058e+00 4.220671181509341174e+00 4.213005937596939532e+00 4.211320509681618418e+00 4.215744898596034851e+00 4.226272108377786552e+00
5.149145716546033924e+00 5.148233509520007800e+00 5.145454734035330269e+00 5.140820213751057466e+00 5.134279800084849299e+00 5.125737574659774864e+00 5.115034174433420233e+00 5.101967471398817011e+00 5.086320533521369924e+00 5.067884625860868297e+00 5.046488745555014255e+00 5.022004761852972621e+00 4.994367560103140313e+00 4.963575311696146741e+00 4.929690549276821265e+00 4.892847446710332449e+00 4.853242116155568553e+00 4.811131869357497592e+00 4.766828669477465752e+00 4.720691207186415994e+00 4.673123990485464674e+00 4.624572737238464626e+00 4.575521563699188832e+00 4.526499694641592519e+00 4.478086678037418444e+00 4.430918053220866071e+00 4.385683260959102547e+00 4.343117423575712621e+00 4.303990467648454832e+00 4.269087731528091290e+00 4.239186282057279875e+00 4.215023083256458136e+00 4.197256355855061294e+00 4.186424996929414277e+00 4.182913605515012456e+00 4.186921048245151766e+00 4.198450508635778178e+00
5.302262586699161062e+00 5.301008476415091764e+00 5.297219060658525436e+00 5.290943009837720368e+00 5.282184100819930173e+00 5.270906695851702572e+00 5.257010781818021172e+00 5.240346854548901590e+00 5.220743991382196469e+00 5.198031639393519754e+00 5.172072583795058520e+00 5.142764553247051396e+00 5.110061983385032036e+00 5.073974874493073273e+00 5.034567672371100144e+00 4.991966211965745082e+00 4.946348455698116986e+00 4.897946426641157203e+00 4.847043703359830147e+00 4.793972600068793000e+00 4.739117555714605245e+00 4.682915824355415424e+00 4.625859007114025978e+00 4.568504606574374627e+00 4.511484610036653464e+00 4.455513410150457432e+00 4.401389690211997774e+00 4.349990417643880392e+00 4.302260305071898827e+00 4.259193684870345109e+00 4.221804739663644668e+00 4.191086131187987895e+00 4.167951427212957860e+00 4.153171389750714759e+00 4.147312915407919576e+00 4.150680821524911579e+00 4.163297520730814938e+00
5.471493583022446039e+00 5.469821455620404116e+00 5.464799222092045383e+00 5.456523262458569334e+00 5.445068309114837746e+00 5.430480563304647568e+00 5.412743624410024879e+00 5.391787183524639815e+00 5.367512331633888856e+00 5.339810677956327467e+00 5.308599846857737781e+00 5.273819656148058144e+00 5.235454467357170572e+00 5.193528604134497684e+00 5.148104111992870102e+00 5.099287488548322145e+00 5.047222725412654043e+00 4.992097941216306900e+00 4.934149084651673789e+00 4.873663779213941005e+00 4.810989746653272725e+00 4.746540238039210990e+00 4.680800377072246832e+00 4.614342036852916884e+00 4.547837508271175722e+00 4.482070374025315829e+00 4.417942033216076148e+00 4.356472433309700243e+00 4.298794868035515471e+00 4.246142611891534635e+00 4.199819238747236838e+00 4.161146797088256299e+00 4.131387796099515342e+00 4.111646774644492019e+00 4.102761455759097231e+00 4.105204402497793836e+00 4.119032838367923333e+00
5.657760566888023313e+00 5.655591465422377340e+00 5.649106442593511801e+00 5.638460297085966744e+00 5.623817555342657926e+00 5.605329829821844356e+00 5.583091661029177644e+00 5.557140447825922536e+00 5.527476824471816208e+00 5.494079406181283431e+00 5.456941223405936015e+00 5.416058693956985692e+00 5.371452033324571218e+00 5.323159120001035305e+00 5.271231537161178871e+00 5.215742381682730411e+00 5.156784554845468271e+00 5.094483913000079411e+00 5.029011103047796638e+00 4.960592178182850809e+00 4.889522891948815619e+00 4.816177670310186620e+00 4.741019527291932434e+00 4.664618807842585646e+00 4.587670068370400145e+00 4.511008976013479277e+00 4.435624044723910586e+00 4.362668373856993576e+00 4.293466939580556918e+00 4.229515039803859011e+00 4.172459242994386308e+00 4.124042494822412586e+00 4.086006559356806456e+00 4.059941771163884106e+00 4.047104736211238674e+00 4.048238734713048181e+00 4.063466121853830160e+00
5.862477711064650876e+00 5.859732098792056476e+00 5.851553486327702558e+00 5.838166598208625935e+00 5.819846128220999226e+00 5.796874589696559887e+00 5.769486241028189966e+00 5.737855203823182038e+00 5.702109375321727569e+00 5.662338122903046056e+00 5.618628051350720298e+00 5.571041643803972931e+00 5.519638099750435956e+00 5.464463866511983348e+00 5.405548485032113604e+00 5.342917278623420252e+00 5.276595135078220977e+00 5.206629693361712441e+00 5.133109892931956075e+00 5.056186833136264269e+00 4.976089623202112122e+00 4.893139640860712625e+00 4.807761224911432762e+00 4.720503463558801016e+00 4.632060543848399270e+00 4.543293180422516286e+00 4.455249498269962416e+00 4.369188644579962144e+00 4.286609819054687520e+00 4.209275375461134061e+00 4.139218874893139777e+00 4.078709137838682608e+00 4.030143589819879857e+00 3.995837490062927877e+00 3.977719325381420479e+00 3.976994521090610579e+00 3.993910791818877648e+00
6.087859704957980789e+00 6.084459549546640034e+00 6.074361203391768882e+00 6.057871816164215772e+00 6.035397688886526169e+00 6.007378664375846000e+00 5.974217501792264962e+00 5.936254132092429359e+00 5.893769535270165782e+00 5.846984708845285539e+00 5.796092940545584327e+00 5.741229556476026730e+00 5.682491223104710443e+00 5.619924532395813799e+00 5.553525615588972286e+00 5.483257158655999497e+00 5.409061868873136447e+00 5.330895381160221547e+00 5.248752975718074865e+00 5.162697938143752552e+00 5.072881426081359280e+00 4.979556826855043639e+00 4.883093031422546026e+00 4.783995420698474277e+00 4.682929365570993596e+00 4.580744130798802161e+00 4.478503165714326606e+00 4.377521332214444172e+00 4.279420827268548777e+00 4.186195905280735374e+00 4.100274917184145274e+00 4.024547436777512033e+00 3.962291950417923925e+00 3.916922825868034419e+00 3.891498470386199227e+00 3.888069383018572633e+00 3.907141625302268384e+00
6.337326570050613839e+00 6.333196125054397996e+00 6.320959092177132810e+00 6.301018224653040178e+00 6.273933482480422263e+00 6.240328776770724062e+00 6.200803707240297058e+00 6.155891132599781379e+00 6.106048055045896206e+00 6.051643732394548891e+00 5.992987827173234194e+00 5.930290643879935431e+00 5.863682228758220205e+00 5.793200500881639847e+00 5.718796761932222417e+00 5.640358750370817020e+00 5.557735716336690501e+00 5.470781091152466580e+00 5.379387086155576370e+00 5.283521051521729461e+00 5.183244917197611379e+00 5.078732246896292324e+00 4.970279099343756002e+00 4.858324801074566324e+00 4.743473033520626103e+00 4.626517991520078255e+00 4.508476375604532294e+00 4.390639269682486301e+00 4.274652712384389375e+00 4.162634511109437163e+00 4.057324581429027077e+00 3.962245505755323638e+00 3.881784479505335117e+00 3.821011751334060236e+00 3.784978976215219504e+00 3.777427351462545602e+00 3.799453214929689349e+00
6.616012808594714301e+00 6.611078202647020063e+00 6.596488909339772277e+00 6.572757183773900280e+00 6.540619280015801174e+00 6.500909753472125630e+00 6.454452335886530889e+00 6.401997797814207303e+00 6.344198619166476760e+00 6.281585748196249597e+00 6.214590956178835057e+00 6.143499370153371331e+00 6.068469203798188438e+00 5.989521551927325049e+00 5.906553613444527784e+00 5.819369501704047210e+00 5.727717267098773490e+00 5.631342133091292723e+00 5.530027163757793573e+00 5.423638346911193509e+00 5.312142289607891144e+00 5.195623541254335009e+00 5.074292479098438058e+00 4.948502918888474156e+00 4.818767696700417602e+00 4.685779646928679654e+00 4.550439659550017168e+00 4.413909936993274385e+00 4.277707847125064688e+00 4.143864826132343637e+00 4.015174236383979078e+00 3.895559522803426322e+00 3.790527288437731457e+00 3.707454727641176895e+00 3.654999923247041149e+00 3.640669689533108766e+00 3.667132227738499672e+00
6.931403508676737601e+00 6.925590701385755388e+00 6.908434512352490842e+00 6.880571849093528591e+00 6.842938268742278396e+00 6.796605838440987313e+00 6.742648824052981382e+00 6.682059064641162394e+00 6.615701684705277863e+00 6.544280067391983202e+00 6.468352169641875982e+00 6.388276843555086515e+00 6.304236153647497787e+00 6.216228181180586176e+00 6.124090141092514372e+00 6.027537793142197842e+00 5.926215019251324989e+00 5.819756937708629785e+00 5.707836147550519712e+00 5.590216867830379854e+00 5.466769094410246055e+00 5.337487135442217756e+00 5.202492958805281731e+00 5.062047551233749942e+00 4.916557945618774461e+00 4.766585822962857044e+00 4.612862027450763236e+00 4.456322857795027126e+00 4.298189293150457502e+00 4.140119482770463044e+00 3.984494724212038097e+00 3.834949929413306702e+00 3.697341197201420737e+00 3.581281672209114753e+00 3.501432899724184367e+00 3.474588244588049157e+00 3.508591847472588565e+00
7.294128570496255293e+00 7.287359462576628033e+00 7.267409249438006924e+00 7.235056127660737246e+00 7.191459495866912022e+00 7.137957021507796540e+00 7.075900346112009132e+00 7.006545282092603522e+00 6.930986146913168611e+00 6.850109028206771811e+00 6.764602034351860027e+00 6.674897747806127768e+00 6.581200128184495846e+00 6.483481522882144077e+00 6.381517357215191311e+00 6.274934884006964531e+00 6.163275383928984219e+00 6.046067215908857762e+00 5.922877099500595932e+00 5.793373758120220707e+00 5.657338876165772135e+00 5.514687414557188916e+00 5.365467110832402575e+00 5.209863754010784831e+00 5.048195312839181881e+00 4.880906429932076129e+00 4.708561593791198874e+00 4.531853629773370251e+00 4.351640282091228329e+00 4.169031415994756351e+00 3.985579516073306738e+00 3.803705364842427272e+00 3.627721576476682586e+00 3.466469035338416660e+00 3.339830769041533642e+00 3.286246854246912985e+00 3.334920434429455405e+00
7.718941158988638307e+00 7.711128030489623697e+00 7.688127299106438883e+00 7.650877847766992090e+00 7.600790494152986909e+00 7.539499706827909264e+00 7.468664180530534935e+00 7.389828894298162254e+00 7.304335807249637824e+00 7.213265867485857186e+00 7.117443613869371077e+00 7.017378224345240056e+00 6.913297023819760412e+00 6.805148011610508973e+00 6.692647482547472215e+00 6.575338941977066476e+00 6.452667919781022832e+00 6.324064827898609131e+00 6.189001838097866859e+00 6.047067603654421752e+00 5.897975803695899799e+00 5.741590944440747357e+00 5.577925625848870084e+00 5.407141951858126738e+00 5.229535070497710159e+00 5.045515992828772056e+00 4.855590737652472733e+00 4.660350446255364432e+00 4.460479234758134126e+00 4.256789318703848579e+00 4.050310958190247668e+00 3.842514203714417764e+00 3.635912359138535166e+00 3.436007736089407238e+00 3.259044987523923353e+00 3.161953197631703905e+00 3.227907228160671327e+00
8.225908576291313778e+00 8.216946440993186940e+00 8.190587038533092112e+00 8.147953563173743419e+00 8.090741123051206074e+00 8.020918339051906543e+00 7.940486689515708463e+00 7.851311078071013583e+00 7.755004618590081833e+00 7.652859866173818304e+00 7.545848392035306773e+00 7.434563244105902413e+00 7.319260834608536825e+00 7.199870591619161431e+00 7.076056765980057506e+00 6.947288260700821283e+00 6.812926545024144076e+00 6.672318596655843592e+00 6.524860437812423086e+00 6.370085023883915731e+00 6.207671976741536923e+00 6.037483013810502896e+00 5.859561304834548956e+00 5.674133692463832368e+00 5.481588047956059029e+00 5.282454868277257631e+00 5.077390619722098819e+00 4.867182933029384984e+00 4.652787325249821748e+00 4.435416362001850743e+00 4.216732241610127829e+00 3.999273588405802826e+00 3.787476943938482776e+00 3.590336237913379858e+00 3.428396670044958849e+00 3.345224062519618347e+00 3.384852938664665523e+00
8.841820036960838181e+00 8.831576821604512517e+00 8.801469962349521836e+00 8.752836876655521792e+00 8.687698401905075585e+00 8.608404465237747161e+00 8.517345335077948221e+00 8.416745993456567376e+00 8.308522786549323413e+00 8.194204045924951885e+00 8.074925327716750090e+00 7.951376265012306988e+00 7.823852712977460655e+00 7.692275372570918535e+00 7.556267087036246721e+00 7.415234744442800618e+00 7.268470706478845855e+00 7.115256646444891864e+00 6.954935676030466141e+00 6.787016312857891087e+00 6.611187472824803457e+00 6.427369117354022166e+00 6.235718732695293198e+00 6.036637666797560087e+00 5.830746095497026715e+00 5.618870386359418490e+00 5.402045953606123163e+00 5.181560603021474698e+00 4.959055229011928745e+00 4.736711815848906326e+00 4.517593708759820359e+00 4.306256085462048411e+00 4.109825354228364702e+00 3.939710480422239591e+00 3.813332223905273377e+00 3.752330659200867391e+00 3.771594231233434513e+00
9.601799961550327112e+00 9.590103662596845879e+00 9.555742753850992699e+00 9.500307562112684678e+00 9.426198441839380493e+00 9.336208431940489660e+00 9.233177530418952728e+00 9.119744968954798026e+00 8.998174775354698340e+00 8.870265365855299677e+00 8.737341447140583028e+00 8.600208019822606076e+00 8.459215041536062074e+00 8.314287333588914919e+00 8.165018777592091936e+00 8.010767688055723923e+00 7.850772535160331245e+00 7.684267612234856770e+00 7.510566439923712423e+00 7.329184243078053385e+00 7.139863729127138292e+00 6.942645514528538619e+00 6.737884420539955954e+00 6.526259324692425423e+00 6.308741416018064818e+00 6.086583036333015784e+00 5.861334454300973107e+00 5.634913307427977358e+00 5.409736581245253362e+00 5.188927539259527322e+00 4.976620859644273587e+00 4.778374942585586815e+00 4.601641692393027228e+00 4.456050824534360189e+00 4.352895013194883589e+00 4.302953219581556965e+00 4.312631204980832855e+00
1.055112891193727087e+01 1.053775140844622271e+01 1.049846485701425891e+01 1.043516287710503221e+01 1.035069637796465969e+01 1.024838320761516997e+01 1.013159474614029776e+01 1.000345762168922903e+01 9.866644449634128122e+00 9.723271173303379200e+00 9.574886469204114903e+00 9.422436148371124531e+00 9.266342460974989592e+00 9.106548445548973802e+00 8.942630622074487334e+00 8.773909637365587599e+00 8.599581076345696573e+00 8.418844355101569477e+00 8.231000013140103988e+00 8.035593144593505599e+00 7.832455155527085822e+00 7.621797125856618393e+00 7.404235640302712085e+00 7.180798526672957038e+00 6.952873300079208008e+00 6.722181009851079914e+00 6.490786011880052442e+00 6.261159134872505305e+00 6.036288124888329776e+00 5.819821302289504672e+00 5.616229959907935942e+00 5.430946259389810571e+00 5.270389371091969366e+00 5.141727318880684017e+00 5.052184404436702359e+00 5.007831867969482431e+00 5.012090438843104678e+00
1.174731900515387650e+01 1.173195579527167887e+01 1.168684794549332473e+01 1.161425825240692156e+01 1.151758168653805647e+01 1.140076919945742873e+01 1.126783213568099562e+01 1.112248249730691541e+01 1.096788343430088375e+01 1.080653213619319608e+01 1.064024768470487814e+01 1.047014899524024045e+01 1.029675154083782829e+01 1.012002999525163105e+01 9.939551432488656246e+00 9.754603377095570238e+00 9.564340941510867111e+00 9.367930449050222208e+00 9.164663611442637858e+00 8.954123972539711929e+00 8.736250118432700162e+00 8.511453393641479792e+00 8.280650476136681704e+00 8.045252837948408953e+00 7.807077385596446817e+00 7.568284662891059611e+00 7.331361933345728943e+00 7.099157667656745829e+00 6.874947401864082153e+00 6.662500147098711523e+00 6.466121472580057983e+00 6.290632907612931923e+00 6.141239497464316521e+00 6.023233276761167154e+00 5.941502276659728743e+00 5.899897395462815552e+00 5.900537926700845759e+00
1.326258532717013416e+01 1.324483085123539716e+01 1.319271007989344646e+01 1.310894046830378379e+01 1.299758383233012715e+01 1.286336638855031644e+01 1.271108263221051438e+01 1.254515946986779795e+01 1.236935897240245019e+01 1.218664347256338942e+01 1.199916271012862268e+01 1.180824878528826183e+01 1.161453363865557442e+01 1.141803478338185762e+01 1.121831176687411080e+01 1.101461434307692855e+01 1.080604765107361587e+01 1.059173274834299505e+01 1.037094114774878584e+01 1.014328680637998126e+01 9.908816868173518699e+00 9.668155027749305575e+00 9.422537168582861611e+00 9.173770758631812683e+00 8.924089441083008722e+00 8.676038846914494229e+00 8.432422268067659488e+00 8.196303646465485926e+00 7.971035689714678796e+00 7.760274974751826704e+00 7.567964153298920138e+00 7.398255449306153864e+00 7.255358129870385753e+00 7.143300565074245156e+00 7.065614944507974116e+00 7.024988920948068483e+00 7.022873544949609581e+00
1.518695804503770397e+01 1.516627625052960049e+01 1.510556898183398467e+01 1.500811868839819319e+01 1.487881369850378910e+01 1.472334066756602944e+01 1.454746394470083892e+01 1.435649454139253045e+01 1.415493488628915308e+01 1.394632148841593988e+01 1.373321204980827304e+01 1.351720134417800523e+01 1.329906378732865058e+01 1.307886818872653834e+01 1.285616123960323520e+01 1.263013953234115405e+01 1.239983545289360833e+01 1.216429777884976282e+01 1.192275104596505741e+01 1.167481703356833300e+01 1.142064034987511967e+01 1.116106021545449423e+01 1.089764598168055620e+01 1.063261279465951503e+01 1.036860319735407643e+01 1.010850809927042704e+01 9.855372902738418261e+00 9.612376644331598996e+00 9.382840882094885870e+00 9.170223714363910261e+00 8.978083959202141529e+00 8.810000930801457741e+00 8.669445433441444138e+00 8.559608123647613809e+00 8.483196542863087330e+00 8.442230226373682811e+00 8.437770010298851986e+00
1.763235659511686393e+01 1.760804612691210380e+01 1.753669495375661569e+01 1.742229204908155893e+01 1.727075821495214214e+01 1.708897961705982027e+01 1.688393157801939282e+01 1.666202804555303629e+01 1.642869453496782128e+01 1.618818215904482116e+01 1.594355535725618012e+01 1.569673317362434517e+01 1.544866268998750058e+01 1.519947004147763714e+01 1.494867637496083823e+01 1.469539865778521026e+01 1.443856036450143598e+01 1.417709674463662850e+01 1.391014499231345525e+01 1.363730131169084991e+01 1.335879074404231481e+01 1.307567213030185016e+01 1.278987157884916037e+01 1.250404075906739365e+01 1.222124844113847963e+01 1.194472561501284957e+01 1.167773290687262033e+01 1.142352671147766685e+01 1.118536590904273886e+01 1.096650739029155730e+01 1.077017629507095009e+01 1.059950179757712618e+01 1.045742098569714784e+01 1.034655848574699633e+01 1.026909358441538700e+01 1.022663093851433302e+01 1.021997816682963922e+01
2.073797607457238357e+01 2.070912876471556174e+01 2.062447083749185950e+01 2.048887831424844208e+01 2.030956827205906023e+01 2.009493267940371908e+01 1.985346687479509598e+01 1.959296845097971129e+01 1.932002030061943287e+01 1.903976796363322066e+01 1.875590854943008878e+01 1.847076283566383381e+01 1.818548709923101114e+01 1.790026950417445306e+01 1.761458588950798898e+01 1.732743615468174525e+01 1.703758553564537692e+01 1.674380099183336057e+01 1.644508006918659504e+01 1.614095239505667223e+01 1.583170555757743614e+01 1.551863069442913456e+01 1.520405285249490390e+01 1.489111707854756794e+01 1.458337032699403046e+01 1.428441808021149662e+01 1.399775307872318564e+01 1.372671804497162107e+01 1.347452400617397750e+01 1.324426166324617959e+01 1.303889064881871107e+01 1.286119810016457876e+01 1.271373433261620711e+01 1.259872989576609648e+01 1.251800780023714132e+01 1.247289882159847707e+01 1.246402756769312070e+01


==> NGC1433/residuals_n_map.txt <==
3.427183424404660617e+00
3.415308199413913393e+00
3.401126800155562346e+00
3.384195429104020381e+00
3.364034586545243233e+00
3.340188765187922293e+00
3.312380058700963303e+00
3.280882407942240953e+00
3.247423370330255743e+00
3.217251747880593538e+00
3.202828187542007043e+00
3.224768416399199200e+00
3.300211373739874166e+00
3.433033838249789138e+00
3.623350573674201769e+00
3.875845187196004460e+00
4.200782159391753368e+00
4.613610826475739835e+00
5.135121201205490316e+00
5.792214695592713625e+00


==> NGC1433/snr_feii.txt <==
1.632636004939050199e-05 1.205665938908002775e-05 nan nan 7.791946471650562390e-06 2.174276916560460732e-05 nan 2.210638977425539756e-05 2.618300292699212429e-05 1.958225933378128316e-05 3.059815225838987719e-05 nan nan 3.314194418264683653e-06 nan 1.127747768443986925e-05 1.000455346629338116e-05 2.410480786384756684e-05 4.269639567685454105e-05 1.759603317035219588e-05 3.155573988834096206e-05 2.928087240636579409e-06 nan 4.761121571143261857e-05 3.414964989189548132e-05 4.385098250319619687e-07 nan nan nan 5.014976823558556125e-06 nan nan 1.142761087720964450e-06
1.632636004939050199e-05 1.205665938908002775e-05 nan nan 7.791946471650562390e-06 2.174276916560460732e-05 nan 2.210638977425539756e-05 2.618300292699212429e-05 1.958225933378128316e-05 3.059815225838987719e-05 nan nan 3.314194418264683653e-06 nan 1.127747768443986925e-05 1.000455346629338116e-05 2.410480786384756684e-05 4.269639567685454105e-05 1.759603317035219588e-05 3.155573988834096206e-05 2.928087240636579409e-06 nan 4.761121571143261857e-05 3.414964989189548132e-05 4.385098250319619687e-07 nan nan nan 5.014976823558556125e-06 nan nan 1.142761087720964450e-06
5.825077521766492416e-06 3.228024260316061627e-06 1.052742825904277888e-05 2.343553393030255717e-05 1.811995525384408478e-05 3.019742867526764872e-05 nan 1.846001082049712294e-05 9.311738687817856450e-06 4.684452861377527453e-06 1.805220604225745337e-05 6.429718975203766845e-06 nan 1.607584406692552312e-05 5.015440949363207382e-06 2.523148507952472117e-05 2.587941527843004591e-05 3.206217615788070765e-05 1.676305165898014528e-05 3.388981327103599879e-05 nan nan nan 3.647602810068666262e-06 7.193006396858694377e-06 1.409229425615360103e-05 7.280143065263291530e-06 9.524848532888746067e-06 5.248918010680683375e-05 2.452422822875115568e-05 1.919378579892906331e-05 2.691741665537080556e-05 3.093256181465240496e-05
5.825077521766492416e-06 3.228024260316061627e-06 1.052742825904277888e-05 2.343553393030255717e-05 1.811995525384408478e-05 3.019742867526764872e-05 nan 1.846001082049712294e-05 9.311738687817856450e-06 4.684452861377527453e-06 1.805220604225745337e-05 6.429718975203766845e-06 nan 1.607584406692552312e-05 5.015440949363207382e-06 2.523148507952472117e-05 2.587941527843004591e-05 3.206217615788070765e-05 1.676305165898014528e-05 3.388981327103599879e-05 nan nan nan 3.647602810068666262e-06 7.193006396858694377e-06 1.409229425615360103e-05 7.280143065263291530e-06 9.524848532888746067e-06 5.248918010680683375e-05 2.452422822875115568e-05 1.919378579892906331e-05 2.691741665537080556e-05 3.093256181465240496e-05
1.667280554079451864e-05 nan 2.219623164046280841e-05 nan 2.155497857398282628e-05 3.503143985191513478e-05 5.654259834496763650e-06 nan 2.192766013763451308e-05 2.600580861673037366e-05 2.061919851072337945e-05 2.469426663491709520e-05 2.771361019612295299e-05 2.461941045998037548e-05 3.556112712393272573e-05 3.090742759816237734e-05 1.594714045832352188e-05 1.335463607059621779e-05 2.497030952056816539e-05 nan 5.840371951274915153e-06 nan 2.286673327696189058e-05 2.720490467592798082e-05 2.362551734006520799e-05 nan 1.382434846485247680e-06 1.985245803636254017e-05 7.180638958554722289e-06 7.551591965722971644e-06 9.097959115390615167e-06 3.526303204410845320e-05 2.256037058860234764e-05
1.667280554079451864e-05 nan 2.219623164046280841e-05 nan 2.155497857398282628e-05 3.503143985191513478e-05 5.654259834496763650e-06 nan 2.192766013763451308e-05 2.600580861673037366e-05 2.061919851072337945e-05 2.469426663491709520e-05 2.771361019612295299e-05 2.461941045998037548e-05 3.556112712393272573e-05 3.090742759816237734e-05 1.594714045832352188e-05 1.335463607059621779e-05 2.497030952056816539e-05 nan 5.840371951274915153e-06 nan 2.286673327696189058e-05 2.720490467592798082e-05 2.362551734006520799e-05 nan 1.382434846485247680e-06 1.985245803636254017e-05 7.180638958554722289e-06 7.551591965722971644e-06 9.097959115390615167e-06 3.526303204410845320e-05 2.256037058860234764e-05
1.181659281195278241e-05 4.791172026554882739e-06 nan nan nan 7.389616318445483058e-06 1.740794768964885720e-06 1.080296026294635074e-05 3.891833526220440085e-05 3.525026279914100612e-05 5.017096597233203968e-05 2.934335652983772352e-05 2.801865753008715527e-06 1.640184652594716699e-05 1.279990303657428373e-05 1.733181621114682073e-05 3.275143158279501999e-05 1.019294922503638558e-05 1.631118275613925594e-05 nan nan 3.872684542117393934e-06 1.722876030157666003e-06 6.420317331621917471e-06 nan 2.770955007749873708e-05 2.393623302375870148e-05 2.850369321284563777e-05 nan 3.812720950312568620e-05 nan 2.026135007677198186e-06 3.190124422051134566e-05
1.181659281195278241e-05 4.791172026554882739e-06 nan nan nan 7.389616318445483058e-06 1.740794768964885720e-06 1.080296026294635074e-05 3.891833526220440085e-05 3.525026279914100612e-05 5.017096597233203968e-05 2.934335652983772352e-05 2.801865753008715527e-06 1.640184652594716699e-05 1.279990303657428373e-05 1.733181621114682073e-05 3.275143158279501999e-05 1.019294922503638558e-05 1.631118275613925594e-05 nan nan 3.872684542117393934e-06 1.722876030157666003e-06 6.420317331621917471e-06 nan 2.770955007749873708e-05 2.393623302375870148e-05 2.850369321284563777e-05 nan 3.812720950312568620e-05 nan 2.026135007677198186e-06 3.190124422051134566e-05
nan 2.071266867139244421e-05 6.624829119571908961e-06 8.475235256048431403e-06 2.060207953856003083e-05 3.291482907629862524e-05 1.202213696240787060e-05 2.529785626505299772e-05 2.198669564990844168e-05 2.125015886971449435e-05 1.268816118734268819e-05 1.777758410302889006e-05 2.166074281530095078e-05 9.356229485928615358e-06 nan 1.364001737238959172e-05 2.726298717208260790e-05 3.339673950142768723e-05 4.179639316022810589e-05 2.751429443473749726e-05 3.489742335938909851e-05 1.698121354025530137e-05 3.194570243125110441e-05 1.033065637470495373e-05 nan nan nan 1.096970114150530088e-05 2.732221843511509226e-05 1.376276412541619383e-05 1.927908597883777779e-05 nan 2.840547895909172413e-05
nan 2.071266867139244421e-05 6.624829119571908961e-06 8.475235256048431403e-06 2.060207953856003083e-05 3.291482907629862524e-05 1.202213696240787060e-05 2.529785626505299772e-05 2.198669564990844168e-05 2.125015886971449435e-05 1.268816118734268819e-05 1.777758410302889006e-05 2.166074281530095078e-05 9.356229485928615358e-06 nan 1.364001737238959172e-05 2.726298717208260790e-05 3.339673950142768723e-05 4.179639316022810589e-05 2.751429443473749726e-05 3.489742335938909851e-05 1.698121354025530137e-05 3.194570243125110441e-05 1.033065637470495373e-05 nan nan nan 1.096970114150530088e-05 2.732221843511509226e-05 1.376276412541619383e-05 1.927908597883777779e-05 nan 2.840547895909172413e-05
1.726340509974389793e-05 1.530578206149654268e-05 1.727093877113802426e-05 1.205362479591181185e-05 2.123225233726530955e-05 1.605482448412047126e-05 4.865957708265195155e-05 1.621022871521786991e-06 1.828776843218239700e-05 1.996167248888424477e-05 3.313385245501267553e-05 1.087702700127341060e-05 2.156890538628875197e-05 2.978664856592196854e-05 4.331156164799154182e-05 2.499684941376053955e-05 2.079779285706133703e-05 4.830273322192111884e-05 2.486573956354139577e-05 4.467205567504714146e-05 3.098177702882909753e-05 3.004833948059764951e-05 2.330096898479245979e-05 2.825492752000766838e-05 3.752694004841100009e-05 2.905307803807816069e-05 5.559902317286827965e-06 nan 2.648266138466126363e-06 8.806550371372349076e-06 1.514182981738772984e-05 2.753235504900715226e-05 1.895626212928574512e-05
1.726340509974389793e-05 1.530578206149654268e-05 1.727093877113802426e-05 1.205362479591181185e-05 2.123225233726530955e-05 1.605482448412047126e-05 4.865957708265195155e-05 1.621022871521786991e-06 1.828776843218239700e-05 1.996167248888424477e-05 3.313385245501267553e-05 1.087702700127341060e-05 2.156890538628875197e-05 2.978664856592196854e-05 4.331156164799154182e-05 2.499684941376053955e-05 2.079779285706133703e-05 4.830273322192111884e-05 2.486573956354139577e-05 4.467205567504714146e-05 3.098177702882909753e-05 3.004833948059764951e-05 2.330096898479245979e-05 2.825492752000766838e-05 3.752694004841100009e-05 2.905307803807816069e-05 5.559902317286827965e-06 nan 2.648266138466126363e-06 8.806550371372349076e-06 1.514182981738772984e-05 2.753235504900715226e-05 1.895626212928574512e-05
1.829824550822803896e-05 nan 1.155359009948090252e-05 2.117283300169471496e-05 1.947602645064948918e-05 3.730035541520701579e-06 4.612248859124515668e-05 2.414173293035083538e-05 2.560619930203581081e-05 1.350950039634786982e-05 9.211169016590567727e-06 2.682238307207264033e-05 7.512067520550383924e-05 2.794235964686310694e-05 1.033399464068261761e-05 4.260329820180898142e-05 1.620021368516970465e-05 4.309174597853500464e-05 3.903716788520140648e-05 3.848151877858267997e-05 2.532489551783399386e-05 nan 3.219260729079015794e-05 3.543783905011145996e-05 2.766953402747440434e-05 5.932842477184810566e-05 3.564418514038615544e-05 1.377907047481032695e-05 6.924614363442229400e-06 2.660146354335884357e-05 1.309219515346437383e-06 2.105750004713084059e-05 1.086466624551494583e-05
1.829824550822803896e-05 nan 1.155359009948090252e-05 2.117283300169471496e-05 1.947602645064948918e-05 3.730035541520701579e-06 4.612248859124515668e-05 2.414173293035083538e-05 2.560619930203581081e-05 1.350950039634786982e-05 9.211169016590567727e-06 2.682238307207264033e-05 7.512067520550383924e-05 2.794235964686310694e-05 1.033399464068261761e-05 4.260329820180898142e-05 1.620021368516970465e-05 4.309174597853500464e-05 3.903716788520140648e-05 3.848151877858267997e-05 2.532489551783399386e-05 nan 3.219260729079015794e-05 3.543783905011145996e-05 2.766953402747440434e-05 5.932842477184810566e-05 3.564418514038615544e-05 1.377907047481032695e-05 6.924614363442229400e-06 2.660146354335884357e-05 1.309219515346437383e-06 2.105750004713084059e-05 1.086466624551494583e-05
6.893280046173556591e-06 1.473186931034961305e-05 4.192577501858126275e-05 8.300803765818852374e-06 1.008500083401417368e-05 8.976906612879252629e-06 8.914112131377003334e-06 1.642252380643828371e-05 4.388299914877627912e-05 4.228984517059496920e-05 5.814974072226327908e-05 4.162974337209499721e-05 4.670445255358382589e-05 4.926129845733039141e-05 4.033865713795177320e-05 6.114287347764441310e-05 2.533809580188383148e-05 7.660512745730744697e-05 5.135676698115073768e-05 3.933056144043600331e-05 1.780863042553660277e-05 2.542431476765220577e-05 2.842076513030493122e-05 2.984365850322951984e-05 5.180628241901480158e-05 2.148734430110766695e-05 8.225878163850766639e-06 2.363456352520932935e-05 1.961669317783058513e-05 4.632436135835183002e-05 1.380878149285180939e-05 2.848965461964228388e-05 4.457953733197382514e-06
6.893280046173556591e-06 1.473186931034961305e-05 4.192577501858126275e-05 8.300803765818852374e-06 1.008500083401417368e-05 8.976906612879252629e-06 8.914112131377003334e-06 1.642252380643828371e-05 4.388299914877627912e-05 4.228984517059496920e-05 5.814974072226327908e-05 4.162974337209499721e-05 4.670445255358382589e-05 4.926129845733039141e-05 4.033865713795177320e-05 6.114287347764441310e-05 2.533809580188383148e-05 7.660512745730744697e-05 5.135676698115073768e-05 3.933056144043600331e-05 1.780863042553660277e-05 2.542431476765220577e-05 2.842076513030493122e-05 2.984365850322951984e-05 5.180628241901480158e-05 2.148734430110766695e-05 8.225878163850766639e-06 2.363456352520932935e-05 1.961669317783058513e-05 4.632436135835183002e-05 1.380878149285180939e-05 2.848965461964228388e-05 4.457953733197382514e-06
4.273925901781573249e-05 2.361022373301238799e-05 2.688812839451762394e-05 3.059703212628647263e-05 2.148365754205954574e-05 6.575721024561358829e-06 4.240717887914716058e-06 nan 1.609750857563924890e-05 4.688645561705504124e-05 6.051285027705565893e-05 6.028166587545622212e-05 7.303717932570163930e-05 5.435721055881195118e-05 5.005063251017845315e-05 3.757682914159301082e-05 9.126554014425422221e-05 1.012441258651957293e-04 4.723782541992891504e-05 1.967611798447703241e-05 4.026698796585995052e-05 2.008661264054245705e-05 1.326150174624208051e-05 5.318063791504620136e-05 5.439289169626788023e-05 3.454744856599448833e-05 4.678448822324534992e-06 2.886614456690263616e-05 7.640671820097675834e-06 1.651644712743433342e-05 5.114864567107923012e-05 4.076872315935870964e-05 5.084877015897981516e-05
4.273925901781573249e-05 2.361022373301238799e-05 2.688812839451762394e-05 3.059703212628647263e-05 2.148365754205954574e-05 6.575721024561358829e-06 4.240717887914716058e-06 nan 1.609750857563924890e-05 4.688645561705504124e-05 6.051285027705565893e-05 6.028166587545622212e-05 7.303717932570163930e-05 5.435721055881195118e-05 5.005063251017845315e-05 3.757682914159301082e-05 9.126554014425422221e-05 1.012441258651957293e-04 4.723782541992891504e-05 1.967611798447703241e-05 4.026698796585995052e-05 2.008661264054245705e-05 1.326150174624208051e-05 5.318063791504620136e-05 5.439289169626788023e-05 3.454744856599448833e-05 4.678448822324534992e-06 2.886614456690263616e-05 7.640671820097675834e-06 1.651644712743433342e-05 5.114864567107923012e-05 4.076872315935870964e-05 5.084877015897981516e-05
nan 6.369961589142176491e-06 2.289397216889406820e-05 1.020547300814584158e-05 3.278802091285228603e-05 2.765690273677262707e-05 4.950884920151884524e-05 2.825511385931979251e-05 3.744761831693985371e-05 1.622552025358613368e-05 2.390684868219591845e-05 3.079287337349655639e-05 4.791207461762947640e-05 7.252225506113896562e-05 1.272214104570613318e-04 1.025062988261577857e-04 9.241083634127447851e-05 9.836615080294277842e-05 3.150504999497817968e-05 2.083414794796069683e-05 5.558261427283740016e-05 8.036201936226414935e-06 1.246112441870195596e-05 2.735624663181513981e-05 1.049442532736281209e-05 3.620691517914237422e-05 2.602042437244127943e-05 1.679561169168626008e-05 2.219050386328654586e-05 2.492535562335321348e-05 7.518657554524036926e-06 4.295547007080132436e-06 nan
nan 6.369961589142176491e-06 2.289397216889406820e-05 1.020547300814584158e-05 3.278802091285228603e-05 2.765690273677262707e-05 4.950884920151884524e-05 2.825511385931979251e-05 3.744761831693985371e-05 1.622552025358613368e-05 2.390684868219591845e-05 3.079287337349655639e-05 4.791207461762947640e-05 7.252225506113896562e-05 1.272214104570613318e-04 1.025062988261577857e-04 9.241083634127447851e-05 9.836615080294277842e-05 3.150504999497817968e-05 2.083414794796069683e-05 5.558261427283740016e-05 8.036201936226414935e-06 1.246112441870195596e-05 2.735624663181513981e-05 1.049442532736281209e-05 3.620691517914237422e-05 2.602042437244127943e-05 1.679561169168626008e-05 2.219050386328654586e-05 2.492535562335321348e-05 7.518657554524036926e-06 4.295547007080132436e-06 nan
3.358993355332892672e-05 1.896176612738723205e-05 1.826384266574646771e-05 3.687107640662989037e-05 2.465767349817260461e-05 3.255055922658771106e-05 5.159157635980250305e-05 nan 1.466775405709787220e-05 3.504304281111631978e-06 3.348834686470230021e-05 4.521400364532747294e-05 1.415575196973863496e-06 3.693547587911073950e-05 2.303399897537987333e-05 4.267244280155299357e-05 6.593548837103848607e-05 6.153642875675179741e-05 1.438955636614459080e-05 8.817396032954015394e-06 3.831553210728259461e-05 4.062381567773257906e-05 2.915058663238228275e-05 2.770797094343429648e-05 3.486900150165120110e-05 nan 5.669039119169220646e-05 2.115046294085476129e-05 nan 2.600606644583528551e-05 5.344700688696431127e-06 2.004976420493242238e-05 7.596748753975290435e-06
3.358993355332892672e-05 1.896176612738723205e-05 1.826384266574646771e-05 3.687107640662989037e-05 2.465767349817260461e-05 3.255055922658771106e-05 5.159157635980250305e-05 nan 1.466775405709787220e-05 3.504304281111631978e-06 3.348834686470230021e-05 4.521400364532747294e-05 1.415575196973863496e-06 3.693547587911073950e-05 2.303399897537987333e-05 4.267244280155299357e-05 6.593548837103848607e-05 6.153642875675179741e-05 1.438955636614459080e-05 8.817396032954015394e-06 3.831553210728259461e-05 4.062381567773257906e-05 2.915058663238228275e-05 2.770797094343429648e-05 3.486900150165120110e-05 nan 5.669039119169220646e-05 2.115046294085476129e-05 nan 2.600606644583528551e-05 5.344700688696431127e-06 2.004976420493242238e-05 7.596748753975290435e-06
3.583200637654071236e-05 1.540821509276742141e-05 3.708934624097923698e-05 2.826498714072308487e-05 4.214876547133008383e-05 4.222437589193097564e-06 nan 2.948736034697984929e-05 1.984865478849095227e-05 2.655518313223608639e-05 3.117102272121643211e-05 4.632601730773392373e-05 3.200135635324333509e-05 3.461574681113246591e-05 3.706846856707064010e-05 4.852578035122568858e-05 3.664883198846707863e-05 2.398327491527214422e-05 2.085743882274749471e-05 3.208719935285641828e-06 4.134289267407591245e-05 2.991432088824232046e-05 2.859939634259374956e-06 3.354906084716386224e-05 5.044696102518354309e-05 5.159581375433565419e-05 7.832261421529579487e-06 1.819213712279269541e-05 4.427718504939415965e-05 3.438359373948667974e-05 1.999801930373840779e-05 1.567469977832755174e-05 3.401676934107787176e-05
3.583200637654071236e-05 1.540821509276742141e-05 3.708934624097923698e-05 2.826498714072308487e-05 4.214876547133008383e-05 4.222437589193097564e-06 nan 2.948736034697984929e-05 1.984865478849095227e-05 2.655518313223608639e-05 3.117102272121643211e-05 4.632601730773392373e-05 3.200135635324333509e-05 3.461574681113246591e-05 3.706846856707064010e-05 4.852578035122568858e-05 3.664883198846707863e-05 2.398327491527214422e-05 2.085743882274749471e-05 3.208719935285641828e-06 4.134289267407591245e-05 2.991432088824232046e-05 2.859939634259374956e-06 3.354906084716386224e-05 5.044696102518354309e-05 5.159581375433565419e-05 7.832261421529579487e-06 1.819213712279269541e-05 4.427718504939415965e-05 3.438359373948667974e-05 1.999801930373840779e-05 1.567469977832755174e-05 3.401676934107787176e-05
3.549136415216699419e-05 1.877104801522432454e-05 2.295721815855760877e-05 1.570810025000453868e-05 2.594302972348714895e-05 1.505195447155686716e-05 2.753401826583410788e-05 4.257943964651015624e-05 4.169220444326230714e-05 1.989775419081181876e-05 7.535894653068457317e-06 4.789509107708677814e-05 1.577632311234320592e-05 4.243032168419404469e-05 2.600419754109077849e-05 3.766202512598187463e-05 3.883971659070136064e-05 1.084716608783982427e-05 4.851400982793315522e-05 2.975161559674262865e-05 7.388273421248063013e-06 2.849113308432849208e-05 3.190406586148097386e-05 1.810458272886938136e-05 2.131795621312349926e-05 1.253640880914588960e-05 2.996611287225479367e-05 3.795348285288513770e-05 3.574450694189165826e-05 2.712814727080471104e-05 4.611727420481643111e-05 3.845295219483395744e-05 4.031689658150607123e-05
3.549136415216699419e-05 1.877104801522432454e-05 2.295721815855760877e-05 1.570810025000453868e-05 2.594302972348714895e-05 1.505195447155686716e-05 2.753401826583410788e-05 4.257943964651015624e-05 4.169220444326230714e-05 1.989775419081181876e-05 7.535894653068457317e-06 4.789509107708677814e-05 1.577632311234320592e-05 4.243032168419404469e-05 2.600419754109077849e-05 3.766202512598187463e-05 3.883971659070136064e-05 1.084716608783982427e-05 4.851400982793315522e-05 2.975161559674262865e-05 7.388273421248063013e-06 2.849113308432849208e-05 3.190406586148097386e-05 1.810458272886938136e-05 2.131795621312349926e-05 1.253640880914588960e-05 2.996611287225479367e-05 3.795348285288513770e-05 3.574450694189165826e-05 2.712814727080471104e-05 4.611727420481643111e-05 3.845295219483395744e-05 4.031689658150607123e-05
2.286374951531663731e-05 2.275740588661996075e-05 1.533576043554016766e-06 2.071847939815224225e-05 2.924683043500011059e-05 1.418739625374789935e-05 2.390198539142878679e-05 2.817075274362401417e-05 3.482767126369767301e-05 2.615913872527448415e-06 2.319325680195848875e-05 1.575653600889746699e-05 2.947900790339675841e-05 1.874639025139906697e-05 3.188598458745187623e-05 1.675277729843298752e-05 2.453295607546124036e-05 1.708811918006867281e-05 2.796629440586987080e-05 nan 3.108711754285944066e-05 3.350598842638978004e-05 1.944948723676519236e-05 3.694463153513989514e-05 1.662594189941186721e-05 3.255191532479550549e-05 3.479684557142921077e-05 1.215318706106466538e-05 nan 3.193642248691542086e-05 1.959847335850414869e-05 3.907216555164824631e-06 2.089224434156690250e-06
2.286374951531663731e-05 2.275740588661996075e-05 1.533576043554016766e-06 2.071847939815224225e-05 2.924683043500011059e-05 1.418739625374789935e-05 2.390198539142878679e-05 2.817075274362401417e-05 3.482767126369767301e-05 2.615913872527448415e-06 2.319325680195848875e-05 1.575653600889746699e-05 2.947900790339675841e-05 1.874639025139906697e-05 3.188598458745187623e-05 1.675277729843298752e-05 2.453295607546124036e-05 1.708811918006867281e-05 2.796629440586987080e-05 nan 3.108711754285944066e-05 3.350598842638978004e-05 1.944948723676519236e-05 3.694463153513989514e-05 1.662594189941186721e-05 3.255191532479550549e-05 3.479684557142921077e-05 1.215318706106466538e-05 nan 3.193642248691542086e-05 1.959847335850414869e-05 3.907216555164824631e-06 2.089224434156690250e-06
3.007993633063644283e-05 2.656501626128835393e-05 nan 1.971463021193855793e-05 nan 9.701822944601053119e-07 1.998160538349302737e-05 7.644640060216199748e-06 2.933088608041945172e-05 9.275594835909473437e-06 4.173747332774780229e-05 nan 3.463142086756220345e-05 8.634807560899578004e-06 nan nan 7.996995270155748861e-06 9.969123856972449000e-06 3.273715389304115487e-05 4.272434459485647396e-05 1.434730859937903730e-05 1.778671137679171076e-05 2.505426685078989275e-05 3.080005039031602791e-05 2.981517228303008825e-05 3.043409785088170132e-05 4.085201694645991581e-05 4.986063778556743005e-06 1.995544755461432494e-05 nan nan 3.367167914057969663e-06 2.768582512429958813e-05
3.007993633063644283e-05 2.656501626128835393e-05 nan 1.971463021193855793e-05 nan 9.701822944601053119e-07 1.998160538349302737e-05 7.644640060216199748e-06 2.933088608041945172e-05 9.275594835909473437e-06 4.173747332774780229e-05 nan 3.463142086756220345e-05 8.634807560899578004e-06 nan nan 7.996995270155748861e-06 9.969123856972449000e-06 3.273715389304115487e-05 4.272434459485647396e-05 1.434730859937903730e-05 1.778671137679171076e-05 2.505426685078989275e-05 3.080005039031602791e-05 2.981517228303008825e-05 3.043409785088170132e-05 4.085201694645991581e-05 4.986063778556743005e-06 1.995544755461432494e-05 nan nan 3.367167914057969663e-06 2.768582512429958813e-05
3.866498370234625555e-06 1.912431171632064829e-05 2.039353416104726211e-05 2.920953547495990619e-05 2.584752969262867208e-05 2.947107755296260009e-05 1.688153646267976637e-05 1.601743213438267937e-05 nan 1.701968918667515072e-05 nan 3.293134826697818380e-05 1.584429733354402939e-05 7.765872064524158585e-08 2.713743443635294293e-06 3.005001492128701678e-05 nan 3.895608242900875929e-05 8.604201128280320043e-06 1.941153712097270337e-05 1.086489433574026385e-05 nan nan 1.700108092172188943e-07 nan nan nan 7.974490707410588538e-07 1.043406008748263634e-05 nan 4.671597436704984569e-06 2.512890839434851238e-05 nan
3.866498370234625555e-06 1.912431171632064829e-05 2.039353416104726211e-05 2.920953547495990619e-05 2.584752969262867208e-05 2.947107755296260009e-05 1.688153646267976637e-05 1.601743213438267937e-05 nan 1.701968918667515072e-05 nan 3.293134826697818380e-05 1.584429733354402939e-05 7.765872064524158585e-08 2.713743443635294293e-06 3.005001492128701678e-05 nan 3.895608242900875929e-05 8.604201128280320043e-06 1.941153712097270337e-05 1.086489433574026385e-05 nan nan 1.700108092172188943e-07 nan nan nan 7.974490707410588538e-07 1.043406008748263634e-05 nan 4.671597436704984569e-06 2.512890839434851238e-05 nan
6.592601100871565098e-06 nan 2.580622263483239038e-05 5.479801139478996744e-06 1.472895712900229604e-05 1.859021950404488420e-05 1.395470719721417413e-05 4.582424824120725704e-06 1.697726501899445142e-05 1.676328500300019905e-05 1.912917016221067290e-05 3.247374198097832546e-05 3.930602774452003259e-05 2.366836383909365734e-05 4.079138295629207396e-05 1.534884053472849173e-05 nan 8.615725576374940798e-06 3.492599943219644167e-05 1.718332010058844220e-05 4.175284329299198166e-06 2.042202272082505131e-06 2.515779937797979826e-05 1.144372595476152003e-05 1.960120433452981349e-05 2.853174813109090964e-05 nan 3.724007667121620604e-05 3.171387816896414810e-05 3.460241823098085859e-05 2.994159758463602465e-05 3.126738433446685743e-05 nan


==> NGC1433/snr_ssp.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> NGC1566/k2_age_NSC.txt <==
5.837944716787879074e+00
6.090569330029575568e+00
5.917655064918460717e+00
5.988466995863087838e+00
5.935236182438146990e+00
6.219883231830594106e+00
5.890502672106143756e+00
5.928119409443095122e+00
5.981021649966456799e+00
5.856425653413367627e+00
5.907241990032862766e+00
5.956023929208382306e+00
5.899897148953223258e+00
5.957015015024111904e+00
5.816339727739731735e+00
5.923618357516870603e+00
5.801364965318494882e+00
5.860221578440667933e+00
5.631608688439437849e+00
5.513836416314042310e+00
5.111948030073311777e+00
5.006657898014137409e+00
4.581842298582810002e+00
4.667609425837507153e+00
4.933148377797696327e+00
5.082197288965250692e+00
4.906239280111003964e+00
4.843595138256858945e+00
4.886042484593293267e+00
5.045342580408195943e+00
4.778499198495556932e+00
4.948511900610983894e+00
4.691445378390248777e+00
4.788635522275473733e+00
1.299243858888736369e+01
1.322521492568030155e+01
4.908297443676789662e+00
5.218613310498987801e+00
5.649175032706787114e+00
6.268735373470752492e+00
7.544445902375818136e+00
7.286407749339757878e+00
1.005939389208746704e+01
1.291772489133222557e+01
1.291866860313414378e+01
1.299807176739846071e+01
1.296139334404052690e+01
1.293127949611955430e+01
1.291752131199057985e+01
1.347683778784243813e+01
1.291832004288303715e+01
1.291749339959347154e+01
1.292140324940995910e+01
1.295363298688180365e+01
1.294310122882595060e+01
1.292255782995571955e+01
1.292767051703662062e+01
1.291890753138555148e+01
1.293103239593714804e+01
1.292012928977241160e+01
1.311551912612198834e+01
1.326257888172296795e+01
1.322518516584938908e+01
1.291795301490151004e+01
1.292693208438519292e+01
1.292682701956847424e+01
1.370724773188689305e+01
1.292677981686135702e+01
1.292677826374655936e+01
1.292677986315455563e+01
1.299155068904303434e+01
1.322518915323113120e+01
1.315732592535437995e+01
1.322518537728729093e+01
1.299154909442948735e+01
1.311113455528021099e+01
1.311194112579302740e+01
1.367151510735189213e+01
1.306684082219630483e+01
1.328652145043025712e+01
1.328898864432179394e+01
1.296533867516401095e+01
1.296440896382766894e+01
1.296408106526752135e+01
1.297193465600796358e+01
1.298677770208780657e+01
1.344444185512054801e+01
1.296494799831509859e+01
1.277057668165997484e+01
1.250711504110233463e+01
1.291766270822622609e+01
1.291747613230452885e+01
1.199747758075517545e+01
1.201349976536825537e+01
1.179682560232912891e+01
1.173968333709999001e+01
1.243340293753553283e+01
1.254917167024423819e+01
1.219571882130300366e+01
1.198562952022138361e+01
1.296928551517280326e+01
1.291747725262504787e+01
1.176929140892254289e+01
1.177085574179025151e+01
1.174248102878311606e+01
1.171333977643205593e+01
1.257440522001471095e+01
1.260882050988323755e+01
1.248704712582760301e+01
1.253807420862781896e+01
1.263953992846185947e+01
1.280292569666777780e+01
1.284704824255282496e+01
1.265963739970685964e+01
1.273269432736579887e+01
1.284151552093630499e+01
1.275337279996948503e+01
1.285755966427893071e+01
1.287992985010081526e+01
1.293158159707591182e+01


==> NGC1566/k2_age_ak_NSC.txt <==
1.291264592327047822e+01 1.302428616312360532e+01 1.295057737609737458e+01 1.298613709616956591e+01 1.297970384435340208e+01 1.313598795039517242e+01 1.298586019100838307e+01 1.300731994525076018e+01 1.305788690897476556e+01 1.299305295054731602e+01 1.303588411712356177e+01 1.306663990331498582e+01 1.305074103624812842e+01 1.308343603362458296e+01 1.302078592788756772e+01 1.308203584911962380e+01 1.302475064024225304e+01 1.305955932666847374e+01 1.294802151270060442e+01 1.288911202078246632e+01 1.272331351818824530e+01 1.266019948775826442e+01 1.233932147674325464e+01 1.224861599592474803e+01 1.217723456932357884e+01 1.272482136766282679e+01 1.161306339458099757e+01 1.198046362062285830e+01 1.219173841269279635e+01 1.203296529242657442e+01 1.255942544176549447e+01 1.248732991084773047e+01 1.118485627018725381e+01 1.159224476340661525e+01 1.821163113344842088e+01 2.438016790780230281e+01 1.182240234757110997e+01 1.198923228304879629e+01 1.224665601504395163e+01 1.300402831621011046e+01 1.375117013707519931e+01 1.355338551809920489e+01 1.661127885544950189e+01 1.824670417031042646e+01 1.820967233813223629e+01 1.821608955488809301e+01 1.820979786295767866e+01 1.822029106057487624e+01 2.094186777953256495e+01 1.948861126993984882e+01 1.820965373709562840e+01 1.821576435974063912e+01 1.820921026501065398e+01 1.834074258690966985e+01 1.821399821088295923e+01 1.820953653343356393e+01 1.820933679969677854e+01 1.821005833672792207e+01 1.820961516309891337e+01 1.821047013412382398e+01 1.820931105636813641e+01 1.820946698039038836e+01 1.820942681741623659e+01 2.009828630772077673e+01 1.976443378887554303e+01 1.954109145267956293e+01 1.914733983072984458e+01 1.911230569430454196e+01 1.906812201473137591e+01 1.896807814365448053e+01 1.820946152840460996e+01 1.820906592872807295e+01 1.844055869061945430e+01 1.856081640654750231e+01 1.820911034416686292e+01 1.820913870919645206e+01 1.820909541384431307e+01 1.895262265552705117e+01 2.037155848207743247e+01 2.046494546954438576e+01 2.061524218863246460e+01 2.081870186687105218e+01 2.104553503843708739e+01 1.892427964643545124e+01 1.890800347959529759e+01 2.136482680639348786e+01 1.885147279192690917e+01 1.884720281917679330e+01 1.817934313569511318e+01 1.794329296842721533e+01 1.823524119308458324e+01 1.824251024878757832e+01 1.742230155129060165e+01 1.740487843352130781e+01 1.725952827816745838e+01 1.719925599981179687e+01 1.782331648690260550e+01 1.792451902358317639e+01 1.758683852157484040e+01 1.738145883949689008e+01 1.820947303473170820e+01 1.820957804782709033e+01 1.743705849245906236e+01 1.745745335134149556e+01 1.701693663417537650e+01 1.700185271198955661e+01 1.790801775917741878e+01 1.793514144115174247e+01 1.782489746938102826e+01 1.786872190424515239e+01 1.796399426262873433e+01 1.811054537121269448e+01 1.815126978099185351e+01 1.797666452825005834e+01 1.804601450552590336e+01 1.814735708919352675e+01 1.805984717257490502e+01 1.815475337102592235e+01 1.817655483890294832e+01 1.822747351514316705e+01
1.222249453199821545e+01 1.196435903673676648e+01 1.222138077699829495e+01 1.218777827504033695e+01 1.217454684618721572e+01 1.211714963537667167e+01 1.215575299157128164e+01 1.195547580519197162e+01 1.202546545933148892e+01 1.194198611715962599e+01 1.200211113893608861e+01 1.203496547367432079e+01 1.201934018335322740e+01 1.206019061988375718e+01 1.198930285072041890e+01 1.206306612371502851e+01 1.199530297461467043e+01 1.203847179223369146e+01 1.208878838546915446e+01 1.210999165050059645e+01 1.201384473806335684e+01 1.194852486482300336e+01 1.154989080769314214e+01 1.156215504427670737e+01 1.136578640712992794e+01 1.157391517363549127e+01 1.095628940209979874e+01 1.115967815447353928e+01 1.153753521940296345e+01 1.136117989099373915e+01 1.218949822231204649e+01 1.193871252016343476e+01 1.049351427379504287e+01 1.068375247230190972e+01 2.427110509264564442e+01 1.757635426896132103e+01 1.111031936061033321e+01 1.162340763927223719e+01 1.192716380385988728e+01 1.231959766505358367e+01 1.307423818743694710e+01 1.287791303254729236e+01 1.558362488910752930e+01 1.761206941848904961e+01 1.757553889118882040e+01 1.757564062670227756e+01 1.757500838826531009e+01 1.757691860246664817e+01 2.049594510646991097e+01 1.884524703810476609e+01 1.757591057773151988e+01 1.757672116913761684e+01 1.760415845614742025e+01 1.758819087807795611e+01 1.757595770451267470e+01 1.757556855489542968e+01 1.757542258651759326e+01 1.757523017010964139e+01 1.757492854698833895e+01 1.757955314688128823e+01 1.757520724102797871e+01 1.757523322178906966e+01 1.757527942172625757e+01 1.967220612400684132e+01 1.757573489872542183e+01 1.757536758068884453e+01 1.857268445101663445e+01 1.854704699806335100e+01 1.850074892453562470e+01 1.757492939616460248e+01 1.809339668509412036e+01 1.794471409270440176e+01 1.778557652882705753e+01 1.787829560402771278e+01 1.818302473675546338e+01 1.829693533083972667e+01 1.845458797047719557e+01 1.849437227737017153e+01 1.870010294663277506e+01 1.871336215642216416e+01 1.757576680888476162e+01 1.757522651822583981e+01 1.758116030874963798e+01 1.758363819995723176e+01 1.760201574695607007e+01 1.760322845478044229e+01 1.874835518511345356e+01 1.873287595351408186e+01 1.754641233333985184e+01 1.734970571131228212e+01 1.760407436208316412e+01 1.761364316506383432e+01 1.678008775630206273e+01 1.676287892713207128e+01 1.701101976365840329e+01 1.655641139169184228e+01 1.718422321326255897e+01 1.728562210666679988e+01 1.694246079818591966e+01 1.674195021383706816e+01 1.759046233322433395e+01 1.757670830053054090e+01 1.651934298559119441e+01 1.651581785300564675e+01 1.637573321464079257e+01 1.636167070000722390e+01 1.727144825101539993e+01 1.729901467457581177e+01 1.718816920051080288e+01 1.723236383239715508e+01 1.732912887647817968e+01 1.747536512638211548e+01 1.751624568707297414e+01 1.745701189583375879e+01 1.741219252554345331e+01 1.752364097613270388e+01 1.743851550432784592e+01 1.782811293047704027e+01 1.754412532618752962e+01 1.757542177446094911e+01
1.114836389107416181e+01 1.129292676842952048e+01 1.119696132154962598e+01 1.124055583590363483e+01 1.123426067440523113e+01 1.144426908727103509e+01 1.124498661648324038e+01 1.127150719357537767e+01 1.134038468322570736e+01 1.125636539809784509e+01 1.131264569110745377e+01 1.135222382947238984e+01 1.133350373677892975e+01 1.137602374659747539e+01 1.129771882223371904e+01 1.137689843983523730e+01 1.130508363459419563e+01 1.135016148071179032e+01 1.122123745500558556e+01 1.116035685857962001e+01 1.108106919837889848e+01 1.110189463756416828e+01 1.085152005544633269e+01 1.074075749460209828e+01 1.065462457783905847e+01 1.059031467080371414e+01 1.027735519329576341e+01 1.080731248433098912e+01 1.062001881184064978e+01 1.067623461699897014e+01 1.003059969985555355e+01 1.021810298118142946e+01 1.061359963077582869e+01 1.004427128964285387e+01 2.503173541105642030e+01 2.286200190986280134e+01 1.062461333794499652e+01 1.095361986822702249e+01 1.126316889619147155e+01 1.185880084118731759e+01 1.237426429382606763e+01 1.206688428277372260e+01 1.474632853870132720e+01 1.700991541013380015e+01 1.697803540378772880e+01 1.697063429902648934e+01 1.702809096828394075e+01 1.697887746565535849e+01 1.986935726187114426e+01 1.829567433766498752e+01 1.697169290216072568e+01 1.697136587321683976e+01 1.699383874821322848e+01 1.697943674530166902e+01 1.697080857725213932e+01 1.697136963692994982e+01 1.697092508088647023e+01 1.697116548473785258e+01 1.697041055390407038e+01 1.697082931664491667e+01 1.697109394621232781e+01 2.066638134586835207e+01 2.066264755641183726e+01 1.999554713112336302e+01 1.829372524740733752e+01 1.815850169358264310e+01 1.796868705511913689e+01 1.777589775267665928e+01 1.773594799646963693e+01 1.764043797210081976e+01 1.741227605769297071e+01 1.729445836157632854e+01 1.720488185386687618e+01 1.732972899181205406e+01 1.697043974324027715e+01 1.697045163371516452e+01 1.697051312635340281e+01 1.781748793541934717e+01 1.859230487057847014e+01 1.740276431056474848e+01 1.697078412163318717e+01 1.761464656501162906e+01 1.759171006282186056e+01 1.697370436838235008e+01 1.698099828899737673e+01 1.792210686240005657e+01 1.697039983456323142e+01 1.697039917129011855e+01 1.692241459557538263e+01 1.669014203991600809e+01 1.699743969294272361e+01 1.700916595820775257e+01 1.616703888046695425e+01 1.615006046750928448e+01 1.601437840641382593e+01 1.594267289358729300e+01 1.673753837281969936e+01 1.680180944726443215e+01 1.646430269277467318e+01 1.614555753712535591e+01 1.700666275651200721e+01 1.697971700511140725e+01 1.615091415248895856e+01 1.624361418533965917e+01 1.577034431279522764e+01 1.574902099763797736e+01 1.667026690653896992e+01 1.674969880876716033e+01 1.665984728992479802e+01 1.671982020398055369e+01 1.672145300147548852e+01 1.688658652270171601e+01 1.692709262679828441e+01 1.677712531204323909e+01 1.680469599529532587e+01 1.693619548799409102e+01 1.682760416957420802e+01 1.692284666995152520e+01 1.693919614707424870e+01 1.697223916754542472e+01
1.050134407328276964e+01 1.064964836617128796e+01 1.054888528058514474e+01 1.059422857250595129e+01 1.058502127601142995e+01 1.115069917366880148e+01 1.059235115641064340e+01 1.100886387244706199e+01 1.105804235541564751e+01 1.098847960408308921e+01 1.103112053768219880e+01 1.106295414440888436e+01 1.104302600883237417e+01 1.107740005862360988e+01 1.100782479485259557e+01 1.107239843855813177e+01 1.100943087341238424e+01 1.104583630170681374e+01 1.092301402351755968e+01 1.048999186216238044e+01 1.034428375994349558e+01 1.034492012825105078e+01 1.022244959597100689e+01 1.005770531154577796e+01 1.008115487029186852e+01 9.860139975444099036e+00 9.626091180828023397e+00 9.882977774645812730e+00 1.002563107054710656e+01 9.895966920704548642e+00 9.423662293086021435e+00 1.091858843848352656e+01 9.956295113315331236e+00 9.734068067055813955e+00 2.434481168322070843e+01 1.639997097915944479e+01 1.004205887587546897e+01 1.020823413446018080e+01 1.044513104383156055e+01 1.068197603156022879e+01 1.175267506161187647e+01 1.144797903175130926e+01 1.413368600338396597e+01 1.642897093771496486e+01 1.642593087550191200e+01 1.641164424255352472e+01 1.647433862332683319e+01 1.641451685385454695e+01 1.639814956487769138e+01 1.792152185855072588e+01 1.639940943956116826e+01 1.645400270279184696e+01 1.641871503681061029e+01 1.639855585862341769e+01 1.643542189526337083e+01 1.639977501248220904e+01 1.639890874088858652e+01 1.639910531096978374e+01 1.639872696421262788e+01 1.639870406767987276e+01 1.641420713811192300e+01 2.122587666268017870e+01 2.127342782268521404e+01 1.808102224102904643e+01 1.806545833589400729e+01 1.783756459031057773e+01 1.741966980074357707e+01 1.739149011590268401e+01 1.734488771755670200e+01 1.639815933344220156e+01 1.639814128685274852e+01 1.639814006766366461e+01 1.661772303141317053e+01 1.673893131988681660e+01 1.715442176294718735e+01 1.639844015646735897e+01 1.639960532568890983e+01 1.639817269354807650e+01 1.639846337025308287e+01 1.693205039979253357e+01 1.952663907104427921e+01 1.639836272085705815e+01 1.639977685083746550e+01 1.639930706887464140e+01 1.698500250035756665e+01 1.691826349224000836e+01 1.869995371240443660e+01 1.873752784377690617e+01 1.870577231773218330e+01 1.849375744430887636e+01 1.641937551941314410e+01 1.643241443040336947e+01 1.558583086668304851e+01 1.556909998620722213e+01 1.542068427517161311e+01 1.536071844161606315e+01 1.599658847223026470e+01 1.611171790268754478e+01 1.575521901701068295e+01 1.555348173114724375e+01 1.640249424209217111e+01 1.642159512036640479e+01 1.532906933932471105e+01 1.532501715771747186e+01 1.538271076140920890e+01 1.533948130694405521e+01 1.610201648091805993e+01 1.619245167764544391e+01 1.600586063434652573e+01 1.613424931731533363e+01 1.614714902937613417e+01 1.630825506557235016e+01 1.633765676043370974e+01 1.621982158562398979e+01 1.629334629968704462e+01 1.633366275043469074e+01 1.629225030143303599e+01 1.637990174027049761e+01 1.640382612895036374e+01 1.639814005942038833e+01
1.013086140643876121e+01 1.003731718233779979e+01 9.933465655300780739e+00 9.978635714723182559e+00 9.966417739357911643e+00 1.018567533044054407e+01 9.970154969700740111e+00 1.000052732137825373e+01 1.006469697785970752e+01 9.978917706048818559e+00 1.003062185688228780e+01 1.007181087913541973e+01 1.004868357926046585e+01 1.009284658546317459e+01 1.000837463607032518e+01 1.008935830301708592e+01 1.001138476025938218e+01 1.005798228271013883e+01 9.918899052679773121e+00 9.849116150563984817e+00 9.990550947431591666e+00 9.973158990398145463e+00 9.492774911633190982e+00 9.385573682061512102e+00 9.485677987919087784e+00 9.245397276271539511e+00 9.408221141587128855e+00 9.218521159928272368e+00 9.421046288116077250e+00 9.268667614449038084e+00 8.825265837125876089e+00 9.040958018172027266e+00 9.459469884456682465e+00 8.931827749698515007e+00 2.386644987114125271e+01 2.071902217632014498e+01 9.202167448969216679e+00 9.325439354557094163e+00 9.617189561898722872e+00 1.007995962440142534e+01 1.121810141031162011e+01 1.087075825405739238e+01 1.366738143978061437e+01 1.587982072461340977e+01 1.587288756113677124e+01 1.590000806851748472e+01 1.586212403675022031e+01 1.593370639762307661e+01 1.872482916198943315e+01 1.711499950576568807e+01 1.586232775590759303e+01 1.590393867840787934e+01 1.587644792031059282e+01 1.586288588061784566e+01 1.587499234086815214e+01 1.586171755685851892e+01 1.586180338683029056e+01 1.586155450752238139e+01 1.586197267659145282e+01 1.586079508605863175e+01 1.592870058393413224e+01 1.617259821723586555e+01 1.630278597976423782e+01 1.781521672039983883e+01 1.630195119065514930e+01 1.724839726593293676e+01 1.685229206625088239e+01 1.682153433164533851e+01 1.677631724670721525e+01 1.666935309213022265e+01 1.586079566833587862e+01 1.621804065919793203e+01 1.609486042739753486e+01 1.622370203292607727e+01 1.586128795603326225e+01 1.835727156261975779e+01 1.835996145769605903e+01 1.791398540892130598e+01 1.586107966727563934e+01 1.861535252480207348e+01 1.837017743982926987e+01 1.819830753242662524e+01 1.683410115201774460e+01 1.790461785325554089e+01 1.761868487280437279e+01 1.660696274679119355e+01 1.733173936115832703e+01 1.681389137160301672e+01 1.655603045930319084e+01 1.638581032998723686e+01 1.587354543951900787e+01 1.588403098242639722e+01 1.503913332148430904e+01 1.502266494315585987e+01 1.487784259412039667e+01 1.481321725659434385e+01 1.545395877807791329e+01 1.555736500327153315e+01 1.521223851244226744e+01 1.501002543292278268e+01 1.586111209572593950e+01 1.586102055403666888e+01 1.483661031433471322e+01 1.484384655161336575e+01 1.463822031328297157e+01 1.462314709199795537e+01 1.554971833015353511e+01 1.558370831784533195e+01 1.547893404348631918e+01 1.551881928069979111e+01 1.561412587227607673e+01 1.575798670231421994e+01 1.579940156313441335e+01 1.562390997034967199e+01 1.569478375204262477e+01 1.579575368370130661e+01 1.570808070621961683e+01 1.580491482979432050e+01 1.582700634666418260e+01 1.586157422289641516e+01
9.303618659024568416e+00 9.458723977470366862e+00 9.347848511708248154e+00 9.396944122328315885e+00 9.381267242470624268e+00 9.605515575885217316e+00 9.381217075044018472e+00 9.409724742829357780e+00 9.475391528354297321e+00 9.383538924980712181e+00 9.438450622617947872e+00 9.479975583788476712e+00 9.454220946249165536e+00 9.499432509836438498e+00 9.409109276524500132e+00 9.493727513452551392e+00 9.412093679089945653e+00 9.459722393326467582e+00 9.311730812371120436e+00 9.392621328300796435e+00 9.073389218040826876e+00 9.023365363843772968e+00 8.868798789009467498e+00 8.772761247596383427e+00 8.865747155261974655e+00 9.098294587579648152e+00 8.638749355663151164e+00 8.649956513635226329e+00 8.787033618623945941e+00 9.046627297317009209e+00 8.244662540358028480e+00 8.413831752435159572e+00 7.974779412876598528e+00 8.316828408672073181e+00 2.352990341955996456e+01 2.008367835967284876e+01 8.535490191977622487e+00 8.736660085475381976e+00 9.038270097780751300e+00 9.877790534197705696e+00 1.061002411549115010e+01 1.031118284017415121e+01 1.300996297557430381e+01 1.537070453371361367e+01 1.536103680573808461e+01 1.543827194192319752e+01 1.538606191013844793e+01 1.536126912574843573e+01 1.808549797230121214e+01 1.660719066056461202e+01 1.536254790028974071e+01 1.536880318481103203e+01 1.537264849597185901e+01 1.537284357879398655e+01 1.536097933484894895e+01 1.538150774850943492e+01 1.537041845148020514e+01 1.536236013820645852e+01 1.536956480851030449e+01 1.536104076044325950e+01 1.581737941028442407e+01 1.612951807135197413e+01 1.617899111577159132e+01 1.708373551142954838e+01 1.536110385445759974e+01 1.536103032060193208e+01 1.645957465958312582e+01 1.618956007917683948e+01 1.536260898267013353e+01 1.536285611172851340e+01 1.720150940708921539e+01 1.692651872891828546e+01 1.650984404852287213e+01 1.660390484731907179e+01 1.659066429872374826e+01 1.655432789593111664e+01 1.666416973903857013e+01 1.641921501938986694e+01 1.689185306064313608e+01 1.677810601024039983e+01 1.620310607266625169e+01 1.608976350443168002e+01 1.602968926531399774e+01 1.600119044261894530e+01 1.593500707252898430e+01 1.597503868359065038e+01 1.601741894273830980e+01 1.603144505557574817e+01 1.540760092501160905e+01 1.524053101996615922e+01 1.536103484502507399e+01 1.536106184621628579e+01 1.452957927963181817e+01 1.451338581554263740e+01 1.436247204685618506e+01 1.430280509082821894e+01 1.494739884362444649e+01 1.505324216055823783e+01 1.470652681617735347e+01 1.450347338764043315e+01 1.536097882778886969e+01 1.536097350845573217e+01 1.429318081241551397e+01 1.429149578959141031e+01 1.458969168180771092e+01 1.464415257968531670e+01 1.504718223729869209e+01 1.507630898243007955e+01 1.496276558528737866e+01 1.500864293790965398e+01 1.510570950808094359e+01 1.525705675862409905e+01 1.529867024996548430e+01 1.512138875918780201e+01 1.519100084381417659e+01 1.529463065027914226e+01 1.520700735643201362e+01 1.530469405899863133e+01 1.532679014390803651e+01 1.538557761260560497e+01
8.757844809231313477e+00 8.916583426480723773e+00 8.800327842568291814e+00 8.850994358377910487e+00 8.832277982537346972e+00 9.061814399349842120e+00 8.828417891335771372e+00 8.857569165743353068e+00 8.922181494732098983e+00 8.827373817092505348e+00 8.881720138399916920e+00 8.924052281794654817e+00 8.895655100445168273e+00 8.941876197812714366e+00 8.847141162352816224e+00 8.933594050029448397e+00 8.848521606048249666e+00 8.897105671216070988e+00 8.742088394895755954e+00 8.666918673670661377e+00 8.488336327003841220e+00 8.503722533987186694e+00 8.299715950243122364e+00 8.181488858167600853e+00 8.262758485895798088e+00 8.155039691802040025e+00 7.872110663340424530e+00 8.003546819864341799e+00 8.219680887871678721e+00 8.175396361930879152e+00 7.683013847096975546e+00 7.895330597585861199e+00 7.477456689093730624e+00 7.817642466721963501e+00 1.490388447579492848e+01 1.490876871925636138e+01 7.977054518448386311e+00 8.377438624312356197e+00 8.617816524448274507e+00 8.981464453768778000e+00 1.009452394843888001e+01 9.798747624093232744e+00 1.250427308220934997e+01 1.490680607598469720e+01 1.491192870330293729e+01 1.490139103758188099e+01 1.495670667656080610e+01 1.491237660765447082e+01 1.772020117539705097e+01 1.624608485799428337e+01 1.490242004391345354e+01 1.490635770260167448e+01 1.491197840665066821e+01 1.491483094935656339e+01 1.490184734376157927e+01 1.579500553410299446e+01 1.491312876295083356e+01 1.490211967838331830e+01 1.491195369472166909e+01 1.490856003948872299e+01 1.592555112092481551e+01 1.598099567122309317e+01 1.599380956389319763e+01 1.640599303034419165e+01 1.667548594421498720e+01 1.660649901317599841e+01 1.658599843643990113e+01 1.625918361737434736e+01 1.622450335474187710e+01 1.610545879540591940e+01 1.571693665803035600e+01 1.552917645678938996e+01 1.529368876782299225e+01 1.538344473510969479e+01 1.555911544093304144e+01 1.561460652899744161e+01 1.575940192666179662e+01 1.569177321644469458e+01 1.579982643117615915e+01 1.578033030811626247e+01 1.575994255884444684e+01 1.577731464799756189e+01 1.579401127269158422e+01 1.576769806347437708e+01 1.574084691375734124e+01 1.491335124624223596e+01 1.491479412079206845e+01 1.490952166401342183e+01 1.482318616723425642e+01 1.458666119381919479e+01 1.490121125327685192e+01 1.493573665277987672e+01 1.405973903992857998e+01 1.417732407492448488e+01 1.389154680797195951e+01 1.383205791274254004e+01 1.448122707260437991e+01 1.458731856328807730e+01 1.424064327190968804e+01 1.403690540349159299e+01 1.646240091469034894e+01 1.490123482879942429e+01 1.380831229832704388e+01 1.380508286554949393e+01 1.386950897356307522e+01 1.385747865803290146e+01 1.458463374524511735e+01 1.461924598683523335e+01 1.451283286816470763e+01 1.455374122663207359e+01 1.464989293153459471e+01 1.481123595771321533e+01 1.485680709120889986e+01 1.466075880073920956e+01 1.473210495614095805e+01 1.483444405167085201e+01 1.474684242010141588e+01 1.484453758834023951e+01 1.486721336118211312e+01 1.607755575983590290e+01
8.730436223370691806e+00 8.854632590692952832e+00 8.758995854168148298e+00 8.802313039814020357e+00 8.782893693475042340e+00 8.964178830948762666e+00 8.773836769094375043e+00 8.798692233190866574e+00 8.858918328676068654e+00 8.768642188515462621e+00 8.825929001142078789e+00 8.850518725851049595e+00 8.825896661937909116e+00 8.856949974002061410e+00 8.785779324166142601e+00 8.845324050108253289e+00 8.780143429676664724e+00 8.813231526824219841e+00 8.670799923197161974e+00 8.594796977523468939e+00 7.940669680086802629e+00 7.880998919821215587e+00 7.700545300525579506e+00 7.628518815385287866e+00 7.638824145146523747e+00 7.682223963260216060e+00 7.700088810189281929e+00 7.557749491495622252e+00 7.599959451719284331e+00 7.996388506884956726e+00 8.170781850400189228e+00 8.100923507250383793e+00 7.837552797079720968e+00 7.166154229765590244e+00 2.238414920613380588e+01 2.016484621424384827e+01 7.508205697983064475e+00 7.671423371440677208e+00 7.994088136345034457e+00 8.491615909723153166e+00 9.619520435413690507e+00 9.496298248837119260e+00 1.328896030133401140e+01 1.448416390070442361e+01 1.448398605359634139e+01 1.454078647224706167e+01 1.485693240774994983e+01 1.448737481798444016e+01 1.448400494865482280e+01 1.448397804630704222e+01 1.448451614441925628e+01 1.448765998025772461e+01 1.448595635721702735e+01 1.450117451202651253e+01 1.448775886754766162e+01 1.600894387565417532e+01 1.448399152686290492e+01 1.451157530856892208e+01 1.450743751802692572e+01 1.448405632017808919e+01 1.611044502280545387e+01 1.602920182593435783e+01 1.601889366554557981e+01 1.595027095893762947e+01 1.592833982525067249e+01 1.576724157510949276e+01 1.552876315134058594e+01 1.535598158320507878e+01 1.531925263069361165e+01 1.521570980936000339e+01 1.493548802018423771e+01 1.480087282966275097e+01 1.467337147992223656e+01 1.477813070015394281e+01 1.510698584384462251e+01 1.523867717162172397e+01 1.540385152555052528e+01 1.537219084810832115e+01 1.449391316926178952e+01 1.448428974215798526e+01 1.450929522593411747e+01 1.449383013303446788e+01 1.450557555645893970e+01 1.448834004967674005e+01 1.449446360784160426e+01 1.448403990641756778e+01 1.580239925489183150e+01 1.578333863613492483e+01 1.439457887130611979e+01 1.415977786246777015e+01 1.448398123441245744e+01 1.448398723009074196e+01 1.363210210868544614e+01 1.361650401183690207e+01 1.346533233479701508e+01 1.628557472154174235e+01 1.405732757327476001e+01 1.416436888856916632e+01 1.381705881674612968e+01 1.362521140050105473e+01 1.448593535213717409e+01 1.449531153237615122e+01 1.338239355366679106e+01 1.339218367896621942e+01 1.323594559847043861e+01 1.322034628665633704e+01 1.416453121230584244e+01 1.419916807991135954e+01 1.407951331554794727e+01 1.413326614440887141e+01 1.422989879111479539e+01 1.437781660115659221e+01 1.441985935620306236e+01 1.424203889257977274e+01 1.431306347180210103e+01 1.441580624449534831e+01 1.432822581173284959e+01 1.442689557683722867e+01 1.444908403001310404e+01 1.448458427188543673e+01
8.277773361339615832e+00 8.407922926258173391e+00 8.308479455098686017e+00 8.353269326955180318e+00 8.331655809774511923e+00 8.516523494969554520e+00 8.320080567376482605e+00 8.345542956085083119e+00 8.391957233043008557e+00 8.312836973040285571e+00 8.355109963749468349e+00 8.389449396967075145e+00 8.361114074397312024e+00 8.400244003831646822e+00 8.315336195749747361e+00 8.387201812163588954e+00 8.312279363340486782e+00 8.353209458651274844e+00 8.206129532796120785e+00 8.127245211519202428e+00 7.905897729933659690e+00 7.816840926399822642e+00 7.170356178720229678e+00 7.171175904229278864e+00 7.248650478600069391e+00 7.228378765209857448e+00 6.857212036206535188e+00 6.988214168590417330e+00 7.183796166367883096e+00 7.736482740622347976e+00 6.731876310698877930e+00 6.864268238330058836e+00 7.542438770384665148e+00 6.794991592704199945e+00 2.218342895129415737e+01 1.412442066515232675e+01 6.973644054691375160e+00 7.200432217332978446e+00 7.534221020655537338e+00 8.044482167784273940e+00 9.256301148690198488e+00 9.069784885049816836e+00 1.252645185272706563e+01 1.411344538289309369e+01 1.411226832694969957e+01 1.411662099307202212e+01 1.418334432615672824e+01 1.412018310888323924e+01 1.688898927127368665e+01 1.539225574133485352e+01 1.411702170888557006e+01 1.411821598606873351e+01 1.411345612104203440e+01 1.412195694446728211e+01 1.411621315386410203e+01 1.621721989703367228e+01 1.411181704182679120e+01 1.627235428484626922e+01 1.411583734964078118e+01 1.411185562051392850e+01 1.412793897073904148e+01 1.618657287622834673e+01 1.616587089640423613e+01 1.584613628315954337e+01 1.558763817635769655e+01 1.538559999587601013e+01 1.503296564076070929e+01 1.496096220010473488e+01 1.492069757142013309e+01 1.481819321363087560e+01 1.457737190593031684e+01 1.445348124856913685e+01 1.411155452045389680e+01 1.411180765907947787e+01 1.476213928156326105e+01 1.512263826696063340e+01 1.520332203222764278e+01 1.547658857206114114e+01 1.582650268639702773e+01 1.587232331783563311e+01 1.598105006848340714e+01 1.614829268694856523e+01 1.632874174529712974e+01 1.627253159996590171e+01 1.641604271971925044e+01 1.656247426521458266e+01 1.462369474629493382e+01 1.461974858222625606e+01 1.409839620704874719e+01 1.392119997852093327e+01 1.411158083505643113e+01 1.411158748181946976e+01 1.324903568150780053e+01 1.323375432232549898e+01 1.307847400432102347e+01 1.803088849779480185e+01 1.367805375721369288e+01 1.378619701265019692e+01 1.343812542760876738e+01 1.323297681577207285e+01 1.411160118516036555e+01 1.411187279002908035e+01 1.347091149262030640e+01 1.299866783689459027e+01 1.308970319167649166e+01 1.305118063155990527e+01 1.378921421709536155e+01 1.381976595631959803e+01 1.370388781568230385e+01 1.375122157209876228e+01 1.384954543355948431e+01 1.400755331041452223e+01 1.404656266962883748e+01 1.386588625824931675e+01 1.393709438035553738e+01 1.404217662658168031e+01 1.395451480007023193e+01 1.405409753980497101e+01 1.407632543682419346e+01 1.412202938260406526e+01
7.873420303596301295e+00 8.006355185187700840e+00 7.903087455241013970e+00 7.949446297102820580e+00 7.925442396794062816e+00 7.685422207921607907e+00 7.911235845229350971e+00 7.937329124843272687e+00 7.891004478497830377e+00 7.896677088644263875e+00 7.847836870270791465e+00 7.502757812063429732e+00 7.795580489471388042e+00 7.517775605885434587e+00 7.760288009004261411e+00 7.501898267105774565e+00 7.724830094626073063e+00 7.455338208954890966e+00 7.719605392656831100e+00 7.704244439797323096e+00 7.470457823848297707e+00 7.381502125253069480e+00 6.687453623337573205e+00 6.727213770697353823e+00 6.699187646296742571e+00 6.719450650279107151e+00 6.418811613745838862e+00 6.622947243332418132e+00 6.797566562979326932e+00 6.657711600888125858e+00 6.435444066175244338e+00 7.379405125046027081e+00 6.120591819903752118e+00 6.294111026833745015e+00 2.174839788820131048e+01 1.378696924299895166e+01 6.538154048097682747e+00 6.774012160272957495e+00 7.587396645290557018e+00 8.040906316323020775e+00 8.870052109493475001e+00 8.689246890831897829e+00 1.165820887041094167e+01 1.381361142210286097e+01 1.378851251876235828e+01 1.378723049866156103e+01 1.379338100838767289e+01 1.379482626140931245e+01 1.664276583437403190e+01 1.378618774684348125e+01 1.378694175590130477e+01 1.379015563240939457e+01 1.381256017735883823e+01 1.380263754201900639e+01 1.378901650626700359e+01 1.378679185433371401e+01 1.652019745825725039e+01 1.380472063413299821e+01 1.378716061307414975e+01 1.658976392263284083e+01 1.378645247102666183e+01 1.378673264886226413e+01 1.378668652354638269e+01 1.378649866015506475e+01 1.553428336268984111e+01 1.529600348657922382e+01 1.486384137960740048e+01 1.378653823247126908e+01 1.378654953170865127e+01 1.378671082699630901e+01 1.427825187501541748e+01 1.415001167658019909e+01 1.400189885451031557e+01 1.413646899049807537e+01 1.378617525785704601e+01 1.379150101653934257e+01 1.462847509557981951e+01 1.455879648201370280e+01 1.464885303842175368e+01 1.464959189307826648e+01 1.465516853656110818e+01 1.470124255897355070e+01 1.473909283956819039e+01 1.469583227531218483e+01 1.378687478205318584e+01 1.378747467103642776e+01 1.379662861063885337e+01 1.379304510259694894e+01 1.367772707796786946e+01 1.344166997906461702e+01 1.378619365761244353e+01 1.378620072323983337e+01 1.291276340888734175e+01 1.289780988751975066e+01 1.274092840115135772e+01 1.810935406904717837e+01 1.334560903725825476e+01 1.345516301508735424e+01 1.310604857991591032e+01 1.290018276872372738e+01 1.379427380964901673e+01 1.379275357815727787e+01 1.307309936590152688e+01 1.308777640624841965e+01 1.328442400093615028e+01 1.316799954281353990e+01 1.346087292509418631e+01 1.349240524494967275e+01 1.337524099585200688e+01 1.342308736349296083e+01 1.352185090571919623e+01 1.367811803458387843e+01 1.372035382743966458e+01 1.353871583369697085e+01 1.361018614326455989e+01 1.371579744676373380e+01 1.362808475715372225e+01 1.372832261967788448e+01 1.375058568304025464e+01 1.378644705196760967e+01
6.993426210998055836e+00 7.166111691803083161e+00 7.026328010362696830e+00 7.085330840720542867e+00 7.051987183142919058e+00 7.304766310828615161e+00 7.030789329598121640e+00 7.066126443337001461e+00 7.123110325666681675e+00 7.018607166548967768e+00 7.068625096129514063e+00 7.113617303702360672e+00 7.073558524575950024e+00 7.124302927676018804e+00 7.010198697177846050e+00 7.105361715928667721e+00 7.004613079812831877e+00 7.057472333035864409e+00 6.872188764074502743e+00 6.779216371250313067e+00 6.805266432967394863e+00 6.825792206970284326e+00 6.469064305988101893e+00 6.264972464427662757e+00 6.459265525612911674e+00 6.337156456835203677e+00 6.407357624861164780e+00 6.214284344983646236e+00 6.328092586289947974e+00 6.328310879680028478e+00 6.001102495606355447e+00 6.336305605919092088e+00 5.754882268180018912e+00 5.904370536469144781e+00 2.063119701622307645e+01 1.351097691291966818e+01 6.149505752279431192e+00 6.867737885168724965e+00 7.233120360012950556e+00 7.695541601986333191e+00 8.539671167829371967e+00 8.182565548313563752e+00 1.101905407371275203e+01 1.353886533013298887e+01 1.351384553390384369e+01 1.351108831698651613e+01 1.351044072219180947e+01 1.351315972402355037e+01 1.561558114101747918e+01 1.487708342969175312e+01 1.351116593930739640e+01 1.351023921796957161e+01 1.353761830475372641e+01 1.351361734675572635e+01 1.350987486723390951e+01 1.351082651729404915e+01 1.688076936684728224e+01 1.351073618651237140e+01 1.350984522357048512e+01 1.351064461905456859e+01 1.351014032273499410e+01 1.351036880772073090e+01 1.351028872287933780e+01 1.613885833730427066e+01 1.561710679975466931e+01 1.534527752102249032e+01 1.463771047470875430e+01 1.350979138456390771e+01 1.423810165682135676e+01 1.435739990142349143e+01 1.350978939681177771e+01 1.381950861931021812e+01 1.368907812520585665e+01 1.380027418811781281e+01 1.413833559881744861e+01 1.428200899308933991e+01 1.444693224630291617e+01 1.451434220739414016e+01 1.351205771258596045e+01 1.352128578888494559e+01 1.351183587489133409e+01 1.351075970919527158e+01 1.353762871819279212e+01 1.351006755910993462e+01 1.493242787195636367e+01 1.504401636137158427e+01 1.351034162520311099e+01 1.420569800429647422e+01 1.340011153263248644e+01 1.315469321084971988e+01 1.350982405520398189e+01 1.350983340867042770e+01 1.262533538543905998e+01 1.261071941688356546e+01 1.245217597527479292e+01 1.239358113349020307e+01 1.306212337547407643e+01 1.317248414481302632e+01 1.282285875352077653e+01 1.261627261000641553e+01 1.353224586923223782e+01 1.352731132104880629e+01 1.273630593760579899e+01 1.275211969307106230e+01 1.224637611422254047e+01 1.222376595311940584e+01 1.331389127590724542e+01 1.336618029157108722e+01 1.309558530244980901e+01 1.328612785305738342e+01 1.328375672178990996e+01 1.344271242524520460e+01 1.346480493141543455e+01 1.332160798379768352e+01 1.339792015945619319e+01 1.345537107370870089e+01 1.337584595045385072e+01 1.346675880009197002e+01 1.348128088565647076e+01 1.350979301187857828e+01
6.666053546867912516e+00 6.845489574624382456e+00 6.699165501909475573e+00 6.760483761963541838e+00 6.723264076014029200e+00 6.982261441240288136e+00 6.697467629718711457e+00 6.731120563060279949e+00 6.789405159455306205e+00 6.678696703106012045e+00 6.731167989563472176e+00 6.776888303371170430e+00 6.733702192647223583e+00 6.785843222052140966e+00 6.666428880638997079e+00 6.763938762745242528e+00 6.658959632468137713e+00 6.713022861583025858e+00 6.518702508771816895e+00 6.421854241894878967e+00 6.178134449865439137e+00 6.099186163949318562e+00 6.112876273192588528e+00 5.879497603568706765e+00 5.934735609429992564e+00 6.032114929923237057e+00 5.697003548128595440e+00 5.842938748002435290e+00 6.254344174597846973e+00 6.036656054955876094e+00 5.639605245747837614e+00 5.829554848014497637e+00 6.229622200907564356e+00 5.584241818209456198e+00 1.328980141756423272e+01 1.329096743896360877e+01 6.167424595864005710e+00 6.694869998023687430e+00 7.005499062430629920e+00 7.396838818966575246e+00 8.176039122902082568e+00 7.898218276172181085e+00 1.063983250179248330e+01 1.329846993207843475e+01 1.330126876229639521e+01 1.329239582913821849e+01 1.334352343653656803e+01 1.329069460378666889e+01 1.577943669949768690e+01 1.467290909860259163e+01 1.677592322521227430e+01 1.328440429230753139e+01 1.328717580987529168e+01 1.328493193733084787e+01 1.328430455841498237e+01 1.669801431314441942e+01 1.328481045229207780e+01 1.328484527210926203e+01 1.328460035271611517e+01 1.328474014764615418e+01 1.328506280852134758e+01 1.725498449770744003e+01 1.725190651301783618e+01 1.656548572534481778e+01 1.472121562505118497e+01 1.455680263142356878e+01 1.421545271219299345e+01 1.415176058129331516e+01 1.411237278136582241e+01 1.400697769839301010e+01 1.375826957700562403e+01 1.363101911076171824e+01 1.328422812693911403e+01 1.328423200247840086e+01 1.328423258969580445e+01 1.328433293267749526e+01 1.343502006382501079e+01 1.419503103257516941e+01 1.328566916893925764e+01 1.328652145043025712e+01 1.328898864432179394e+01 1.329293958206982396e+01 1.330398850898360408e+01 1.328429726195530947e+01 1.328422803723935708e+01 1.328611960720400198e+01 1.364101511130295030e+01 1.362734814395400207e+01 1.315565869989102765e+01 1.291830880301742823e+01 1.328426953635596597e+01 1.328428676269180286e+01 1.238860044256376547e+01 1.237433020632533776e+01 1.221407426328541490e+01 1.215574242239366676e+01 1.282914994600868397e+01 1.294079089410968919e+01 1.259078363918594690e+01 1.241081815608620076e+01 1.332928396117879011e+01 1.332529608952888189e+01 1.272394126535553305e+01 1.275950997400595099e+01 1.200012131840471952e+01 1.198519143846082713e+01 1.298215467024419745e+01 1.298511110158310444e+01 1.286673206579062878e+01 1.291562955113992217e+01 1.301529141504473053e+01 1.318935993944560536e+01 1.321668664864181864e+01 1.303322721689466590e+01 1.310522952656048901e+01 1.321301548260019132e+01 1.334703621288717734e+01 1.342845942519835489e+01 1.324963183546006107e+01 1.328422825606682167e+01
6.391880217021812527e+00 7.094792491650554034e+00 6.979569476309738896e+00 7.030322295076398831e+00 6.999397031844733164e+00 6.710923543548770631e+00 6.929068971873631355e+00 6.893897812884731024e+00 6.506581931559876963e+00 6.833399966415369065e+00 6.444533101176441292e+00 6.491148054607287499e+00 6.452981967900567994e+00 6.497922439441870424e+00 6.373296986669671149e+00 6.473252760204071699e+00 6.372287315229155702e+00 6.419256688099720165e+00 6.608252932800250612e+00 6.618172951262241810e+00 5.857055164282063409e+00 5.772955610980432084e+00 5.599687926261849746e+00 5.540508633546734174e+00 5.708176997171538147e+00 6.056032680380488031e+00 5.469646843912336465e+00 5.536098997474764083e+00 5.754891429233078171e+00 5.698882821348962402e+00 5.320648357150961516e+00 5.747781111289841149e+00 5.857785115553625133e+00 5.640254700453653847e+00 1.311321570562400218e+01 1.650558226829606667e+01 5.860942305150834031e+00 6.023066955066642691e+00 6.307678131161530644e+00 6.735230212507134162e+00 7.940073726204916582e+00 7.666149388966438494e+00 1.041311727544279542e+01 1.311496889524632259e+01 1.313644137418475211e+01 1.313015419793656946e+01 1.318334200534963685e+01 1.313656408633234562e+01 1.552197433975607943e+01 1.469007476438378390e+01 1.311225742693282825e+01 1.311597744826560685e+01 1.311113613617299123e+01 1.311264224007574342e+01 1.311406688154306011e+01 1.311249558887508471e+01 1.311214466661510691e+01 1.311204761303552679e+01 1.311171170036357481e+01 1.311180228383578772e+01 1.311551912612198834e+01 1.705613392880646018e+01 1.704649707466830577e+01 1.510232863656684010e+01 1.488613479628617853e+01 1.464847573276007964e+01 1.420996955889771485e+01 1.311105385295626746e+01 1.311105295072991339e+01 1.311105426570263788e+01 1.311104703287143813e+01 1.343142054854811462e+01 1.331074811685728321e+01 1.344797470864525479e+01 1.311160310499658088e+01 1.311113455528021099e+01 1.311194112579302740e+01 1.367151510735189213e+01 1.369877344540515907e+01 1.377239777384799346e+01 1.625009321403575058e+01 1.594758697243626777e+01 1.311211889989578161e+01 1.571536927431579755e+01 1.549916420807063844e+01 1.377296237939710721e+01 1.534416156452168067e+01 1.538345831628292615e+01 1.528022506175770978e+01 1.506486105695798372e+01 1.311109482625197487e+01 1.311113946242818962e+01 1.220417995191195182e+01 1.219026196551819652e+01 1.202824546703488906e+01 1.197019505550327878e+01 1.264910463765366799e+01 1.276140913694481682e+01 1.241022671268519417e+01 1.220223437427275748e+01 1.324108043915472699e+01 1.311450200906302399e+01 1.209096950256413905e+01 1.215433958716663909e+01 1.196505241505965778e+01 1.191840536330566103e+01 1.277679219351889728e+01 1.281116611421992246e+01 1.269242107298656563e+01 1.274153273270490239e+01 1.284156436303554827e+01 1.301876754118407398e+01 1.304270294250668805e+01 1.285967232690034479e+01 1.293201229372757588e+01 1.303897447897587192e+01 1.295065445620268463e+01 1.305210790753667638e+01 1.307548445763469047e+01 1.311248391333296581e+01
6.170560352271886373e+00 6.358666081158258265e+00 6.206001241155549408e+00 6.265731129471909355e+00 6.220556501636556490e+00 6.492284767839324289e+00 6.185362052045068282e+00 6.221086900897859095e+00 6.276516627298391882e+00 6.159084053825888638e+00 6.210615139032653609e+00 6.257844650156889621e+00 6.208271707593288724e+00 6.262760984248874507e+00 6.133801096634183381e+00 6.235204411409156933e+00 6.121668698514523221e+00 6.178077373013630691e+00 5.966772690488697073e+00 5.860399452328229231e+00 5.821207349901878381e+00 5.840330162801054215e+00 5.215873764784108246e+00 5.252819562788905827e+00 5.459095435432525178e+00 5.433950162723787614e+00 5.188243256445507434e+00 5.279160726958116001e+00 5.386012164101567024e+00 5.364074946430076096e+00 6.149579752906497276e+00 5.287897958785095831e+00 5.705861306212702821e+00 5.238576686076422462e+00 1.299243858888736369e+01 1.477949636380595422e+01 5.390951169592657521e+00 5.560493386346957223e+00 5.954007347256426996e+00 6.531739950152295471e+00 7.757699248387726954e+00 7.487708614636179760e+00 1.034534203860647672e+01 1.299719526963227878e+01 1.304975995870428207e+01 1.304099100916082321e+01 1.309256809253323794e+01 1.300596569357613141e+01 1.545176531125915176e+01 1.432751468746488399e+01 1.299292000190218666e+01 1.302598781094356184e+01 1.299924107938308282e+01 1.300338188677847562e+01 1.302028564738386862e+01 1.299248382053880846e+01 1.299256853939356660e+01 1.299247993085807273e+01 1.299274096754871621e+01 1.303618805714361883e+01 1.311703766375927671e+01 1.339625099830119836e+01 1.586914479548154944e+01 1.299215144835824276e+01 1.299154943229918757e+01 1.355425410106439799e+01 1.403060215922624998e+01 1.399151070284084497e+01 1.394810945107840539e+01 1.382964282480292972e+01 1.299155068904303434e+01 1.334545644211932469e+01 1.319335896720733459e+01 1.333509734957722515e+01 1.299154909442948735e+01 1.557906718336359475e+01 1.561252538284989200e+01 1.513365697885239669e+01 1.494678946837221822e+01 1.482030349980654904e+01 1.464300407479330879e+01 1.543680824723904621e+01 1.518963458786164722e+01 1.512871407905457488e+01 1.482171371713757324e+01 1.474326029086545020e+01 1.396390489684323910e+01 1.398975457381044940e+01 1.369654799482435692e+01 1.351903912053806422e+01 1.299160293357864226e+01 1.299171857273299935e+01 1.207343591540629291e+01 1.205988268774551386e+01 1.189607391914254464e+01 1.183831567482124214e+01 1.252410414622451640e+01 1.263666915276464664e+01 1.228372556188169007e+01 1.207500081932528246e+01 1.300613667633912129e+01 1.299632145093535129e+01 1.196326991777551285e+01 1.197963573228664913e+01 1.216958797383688129e+01 1.208292354613400299e+01 1.265954513915665913e+01 1.268774737969870969e+01 1.256795918114318411e+01 1.261765968253393844e+01 1.271821337721344314e+01 1.287979491279495647e+01 1.292243875580379786e+01 1.273717047262551993e+01 1.280971809030652508e+01 1.291744226677271534e+01 1.282938028328772440e+01 1.293227219354621838e+01 1.295462603375501587e+01 1.300574179743423642e+01
6.003606472282076112e+00 6.203753496638827691e+00 6.030811882943878821e+00 6.099220481498655921e+00 6.058019545398098060e+00 6.328203269226746031e+00 6.011680414657751825e+00 6.046664433769113778e+00 6.100984394161572233e+00 5.979824809794532570e+00 6.031450579507232845e+00 6.079489128458586578e+00 6.026203858403648361e+00 6.082016180708325948e+00 5.946731012381247794e+00 6.051541578199808313e+00 5.934306644215772586e+00 5.991555186484927908e+00 5.771333729981794392e+00 5.663691685768565520e+00 5.373530426735818821e+00 5.279813365202295827e+00 4.973495442551520540e+00 5.075289759515980492e+00 5.248793609353185730e+00 5.646960289895533336e+00 5.227729018046169074e+00 5.091297752880301175e+00 5.178694465264464419e+00 5.502926908135844286e+00 4.987748558728463344e+00 5.184850241166405915e+00 4.843665176595323807e+00 5.014191177599349736e+00 1.524620654536471953e+01 1.482341478046908279e+01 5.106838512072024550e+00 5.389965807198184855e+00 5.795862338696688099e+00 6.823993908776473383e+00 7.630292372290585767e+00 7.364482819634179833e+00 1.012459965627264680e+01 1.292804423756678389e+01 1.293936424336528113e+01 1.303555849915664844e+01 1.296139334404052690e+01 1.293127949611955430e+01 1.554950484051462212e+01 1.424307141039188807e+01 1.292825407459050524e+01 1.292698846926581169e+01 1.293141239147732513e+01 1.295363298688180365e+01 1.296415302475866227e+01 1.910847592998429434e+01 1.292767051703662062e+01 1.292827304818948164e+01 1.293103239593714804e+01 1.293018675090713998e+01 1.335311712980661625e+01 1.359840967327181360e+01 1.365134688525620632e+01 1.292758647953641393e+01 1.292693208438519292e+01 1.292682701956847424e+01 1.404859069478100153e+01 1.292677981686135702e+01 1.292677826374655936e+01 1.292677986315455563e+01 1.504036670193151082e+01 1.473995143365443106e+01 1.425793949149617390e+01 1.436444815787788798e+01 1.429609809953091037e+01 1.424848923831139835e+01 1.435557857643791380e+01 1.408001387664195292e+01 1.460303047135605325e+01 1.447580874444591892e+01 1.431334380350696023e+01 1.422447326813815849e+01 1.355843481403412376e+01 1.361647073436319211e+01 1.383145029311602237e+01 1.345642668519107765e+01 1.362652635516857202e+01 1.364545606376219489e+01 1.297181646412691336e+01 1.279875739984726835e+01 1.306350763284490135e+01 1.306408279433736652e+01 1.199747758075517545e+01 1.229498577514187474e+01 1.181866254959366991e+01 1.176120760752426975e+01 1.244935191386968043e+01 1.256467622534468731e+01 1.221937472022507620e+01 1.200254711078943615e+01 1.296928551517280326e+01 1.293089151016325111e+01 1.176929140892254289e+01 1.177085574179025151e+01 1.240373427086503000e+01 1.247536997807356585e+01 1.258660557255263690e+01 1.262044546475958740e+01 1.249951287615023787e+01 1.255001157121670374e+01 1.265103116979912556e+01 1.281318141016062384e+01 1.285693366567810259e+01 1.267059288794950156e+01 1.274339100328401386e+01 1.285581482437579126e+01 1.276362876774060950e+01 1.286717307572335578e+01 1.288953763108927930e+01 1.293158159707591182e+01
5.892404419156473949e+00 6.090569330029575568e+00 5.917655064918460717e+00 5.988466995863087838e+00 5.935236182438146990e+00 6.219883231830594106e+00 5.890502672106143756e+00 5.928119409443095122e+00 5.981021649966456799e+00 5.856425653413367627e+00 5.907241990032862766e+00 5.956023929208382306e+00 5.899897148953223258e+00 5.957015015024111904e+00 5.816339727739731735e+00 5.923618357516870603e+00 5.801364965318494882e+00 5.860221578440667933e+00 5.631608688439437849e+00 5.515584927759193512e+00 5.214249618351515458e+00 5.114289295509450994e+00 4.920188982498790331e+00 4.872846902347895970e+00 5.088193954969499444e+00 5.296918710364828975e+00 4.947136972472288008e+00 4.933339444574540877e+00 5.035407738992788040e+00 5.134686931589370396e+00 4.829617270315591071e+00 6.325533349310916265e+00 4.732857603024182680e+00 4.923871609712073827e+00 1.549995295803838502e+01 1.486019017595401337e+01 4.983046532352538804e+00 5.546388883687284554e+00 5.856788460734508206e+00 6.299638363313421863e+00 7.558945791280869742e+00 7.296911185628029095e+00 1.006366843182200910e+01 1.291772489133222557e+01 1.291866860313414378e+01 1.306505413812037020e+01 1.298151359807796013e+01 1.294162213755589441e+01 1.291752131199057985e+01 1.431794680885501769e+01 1.291832004288303715e+01 1.291749339959347154e+01 1.292140324940995910e+01 1.296023690029299225e+01 1.294310122882595060e+01 1.292255782995571955e+01 1.293755161906926787e+01 1.291890753138555148e+01 1.293630930041139138e+01 1.292012928977241160e+01 1.385183376980663894e+01 1.394494326006893914e+01 1.396778608703136726e+01 1.291795301490151004e+01 1.496542154226873400e+01 1.488963065702602684e+01 1.490159275467582312e+01 1.453413959557465773e+01 1.450454926598583327e+01 1.438886451933230504e+01 1.394493357700556224e+01 1.372925048283154936e+01 1.342510703222346002e+01 1.352540709813018438e+01 1.364061358418264547e+01 1.367681358346525400e+01 1.381888385050801560e+01 1.370478407731485504e+01 1.397394296227157540e+01 1.390544428434173341e+01 1.370902510902476301e+01 1.369149508111964408e+01 1.374036191976607491e+01 1.365473929448322465e+01 1.362233406281892556e+01 1.365600565319383897e+01 1.347888916389927161e+01 1.348523198612599927e+01 1.277057668165997484e+01 1.250711504110233463e+01 1.291766270822622609e+01 1.291747613230452885e+01 1.200655971066542982e+01 1.201349976536825537e+01 1.179682560232912891e+01 1.173968333709999001e+01 1.243340293753553283e+01 1.254917167024423819e+01 1.219571882130300366e+01 1.198562952022138361e+01 1.356040407601626541e+01 1.291747725262504787e+01 1.205620203831063009e+01 1.206467740918211540e+01 1.187858358266562675e+01 1.190818637928112267e+01 1.257440522001471095e+01 1.260882050988323755e+01 1.248704712582760301e+01 1.253807420862781896e+01 1.263953992846185947e+01 1.280292569666777780e+01 1.284704824255282496e+01 1.265963739970685964e+01 1.273269432736579887e+01 1.284151552093630499e+01 1.275337279996948503e+01 1.285755966427893071e+01 1.287992985010081526e+01 1.380374980576647204e+01
5.837944716787879074e+00 6.629371874950811261e+00 6.497989521594717210e+00 6.554914004410323791e+00 6.514326728352759055e+00 6.737662538250205557e+00 6.480694124602159434e+00 6.511651939912609599e+00 6.571782254268544676e+00 6.456023271941344177e+00 6.517601388680558827e+00 6.545592844266355570e+00 6.503538643229164862e+00 6.541016707368151550e+00 6.441298429096584677e+00 6.513828434154961933e+00 6.425372889635642792e+00 6.465151279619218094e+00 6.304377698294103105e+00 6.169072255173894348e+00 5.111948030073311777e+00 5.006657898014137409e+00 4.668088200327420445e+00 4.768145639408317926e+00 4.933148377797696327e+00 5.204966816749731606e+00 4.906239280111003964e+00 4.843595138256858945e+00 4.886042484593293267e+00 5.184050921998225370e+00 4.778499198495556932e+00 5.456245836245427583e+00 4.691445378390248777e+00 4.788635522275473733e+00 1.579302728457027172e+01 1.809960278347286078e+01 5.055578824054334675e+00 5.218613310498987801e+00 5.649175032706787114e+00 6.268735373470752492e+00 7.544445902375818136e+00 7.286407749339757878e+00 1.005939389208746704e+01 1.298396343363068794e+01 1.296430903258795908e+01 1.299807176739846071e+01 1.306105055505603474e+01 1.298107036899268074e+01 1.602467893146751976e+01 1.438631449057643330e+01 1.297286705487181635e+01 1.296833238236141383e+01 1.297032505252786194e+01 1.306337769724382092e+01 1.296408498528636599e+01 1.431878853679309138e+01 1.298932904283566181e+01 1.297635595785466123e+01 1.296485277937025060e+01 1.296626386340455106e+01 1.443158161604550926e+01 1.439798542142149174e+01 1.439210193655486059e+01 1.448792658783055209e+01 1.457358303698548951e+01 1.441744559437915285e+01 1.420549349035781717e+01 1.397829801591932153e+01 1.394564475677415771e+01 1.383149610485158476e+01 1.350013682555823458e+01 1.334247377800034862e+01 1.315732592535437995e+01 1.326476225272911513e+01 1.352958255312671554e+01 1.363778155785238688e+01 1.379386039472680281e+01 1.380802860578259939e+01 1.400432272777006304e+01 1.400583374463712261e+01 1.401949467752391776e+01 1.296533867516401095e+01 1.296440896382766894e+01 1.296408106526752135e+01 1.297193465600796358e+01 1.298677770208780657e+01 1.399485048242549468e+01 1.296494799831509859e+01 1.279788118291168786e+01 1.254311454746608945e+01 1.333754008002779656e+01 1.333909284098750803e+01 1.201280068654571664e+01 1.206808792925272833e+01 1.183107176207060007e+01 1.177424945517248922e+01 1.247186036320316127e+01 1.258971064519780469e+01 1.223592839922521591e+01 1.202472917586563383e+01 1.297967591068840676e+01 1.297579934664469548e+01 1.178626274641667848e+01 1.178379254975892287e+01 1.193691780729177943e+01 1.189411450972727913e+01 1.262077016617116598e+01 1.265324151259210339e+01 1.253069610090895480e+01 1.258220605515899670e+01 1.268409932874570245e+01 1.284861834956436866e+01 1.289408874926747295e+01 1.270464082112617987e+01 1.277795092110811481e+01 1.288728573677413891e+01 1.279905567742568806e+01 1.290387047112121444e+01 1.292624162760616713e+01 1.298116942613329883e+01
6.497580130514400309e+00 6.655232231541188703e+00 6.527302137063298204e+00 6.578955659960023183e+00 6.535333034452379231e+00 6.755653506769871974e+00 6.498493242147720395e+00 6.530165919606989888e+00 6.570820029712796106e+00 6.471669339463021586e+00 6.513370575737232215e+00 6.552537154530320151e+00 6.507050069812672533e+00 6.553106942771174559e+00 6.439284443214297937e+00 6.525906827708805480e+00 6.426745839024515128e+00 6.474448282974599067e+00 6.278911407676051049e+00 6.172009224888059364e+00 5.860594948853627528e+00 5.742026713494886359e+00 4.632993655197658711e+00 4.667609425837507153e+00 4.946735554987085060e+00 5.082197288965250692e+00 4.930280660260407899e+00 4.854901670466370334e+00 4.897492397212367621e+00 5.293308026208791262e+00 5.632536131220794218e+00 4.948511900610983894e+00 4.788025921641483329e+00 4.896910612454542289e+00 1.608991099754038601e+01 1.475011150243790148e+01 4.908297443676789662e+00 5.293190379352697761e+00 5.662290955710556517e+00 6.295451397160563900e+00 7.684753941406199829e+00 7.523405857539323449e+00 1.148187891400441707e+01 1.307306566604829712e+01 1.307053798623885399e+01 1.308379113334999388e+01 1.311315155966841317e+01 1.307818241925111025e+01 1.405202399276981140e+01 1.347683778784243813e+01 1.306727949592485771e+01 1.307236475408794618e+01 1.316184020921730813e+01 1.308019611516842851e+01 1.307139201648676874e+01 1.496631732092356692e+01 1.307124899168285204e+01 1.311988174962813680e+01 1.307741890406776974e+01 1.308675477420385747e+01 1.508937753633196088e+01 1.494625591130299291e+01 1.492541771097985048e+01 1.469742849016663300e+01 1.486692909728764711e+01 1.436419957258522473e+01 1.403544646342812108e+01 1.391363799269756818e+01 1.387820405627925169e+01 1.376731041316646120e+01 1.349443467415447273e+01 1.336353222253011452e+01 1.322580875559966884e+01 1.335958459443744317e+01 1.373832387478124595e+01 1.390598713744518733e+01 1.408369633859575387e+01 1.405162680672599862e+01 1.306684082219630483e+01 1.448714997525888748e+01 1.453083819849496727e+01 1.466381754789446212e+01 1.479302848576872975e+01 1.471989642145974209e+01 1.478478663595998555e+01 1.492141148031506859e+01 1.480078980377908238e+01 1.477567852121375580e+01 1.287531269911616505e+01 1.300840977279942479e+01 1.306741401203838748e+01 1.306673507700619474e+01 1.210477501228963249e+01 1.209264880550519727e+01 1.192159376716699093e+01 1.186509679254609040e+01 1.256724360366499482e+01 1.268623744053844860e+01 1.233456258792181970e+01 1.212001135126807760e+01 1.306724977140535771e+01 1.307733826851664460e+01 1.189187619037701893e+01 1.187856402453282811e+01 1.174248102878311606e+01 1.171333977643205593e+01 1.271804855416402091e+01 1.275361100678215109e+01 1.263020090392537753e+01 1.268225851579195051e+01 1.278458744700008864e+01 1.295038645781553832e+01 1.299490601764679809e+01 1.280573467744084759e+01 1.287929091123692871e+01 1.298918013987621123e+01 1.290080798536112283e+01 1.300622980012611585e+01 1.302859750756598700e+01 1.306671652090701485e+01
6.578018525509635062e+00 6.737763936816855370e+00 6.598617323951696534e+00 6.658499290394090941e+00 6.613193045381406066e+00 6.838149120846770401e+00 6.574085153467080112e+00 6.606465472430232744e+00 6.646440934822440916e+00 6.545150766308856838e+00 6.586720408335640542e+00 6.609104174716506463e+00 6.555202372192598936e+00 6.512271141549767606e+00 6.482755811673047930e+00 6.427948908899194791e+00 6.415770523707628570e+00 6.375773378206289976e+00 6.342999748651600100e+00 6.233002475291080202e+00 5.911917012138413696e+00 5.789542764998534707e+00 4.581842298582810002e+00 4.681877718954995160e+00 4.962040718722835031e+00 5.189105318522504007e+00 5.025211582893796880e+00 4.878125024254318376e+00 4.905800606178218004e+00 5.045342580408195943e+00 5.136580694081420262e+00 5.852462706306663875e+00 4.839422044029596748e+00 4.936719371864475292e+00 1.639666038757728117e+01 1.322521492568030155e+01 4.994927911518645125e+00 5.279138626337337215e+00 5.733264618802232704e+00 6.863041059209708195e+00 7.788770258514640332e+00 7.630017300721911866e+00 1.097004933319557551e+01 1.324144192332405012e+01 1.322532670155494117e+01 1.323270510984055903e+01 1.322610249140256755e+01 1.323621339653220197e+01 1.591655422953318144e+01 1.462988722636129779e+01 1.326846906547955562e+01 1.322670085079069047e+01 1.322595975531884704e+01 1.323564142390337040e+01 1.323021197490418110e+01 1.563691095842045264e+01 1.322558838430569317e+01 1.324126705039158303e+01 1.322519018886440634e+01 1.322542786094533795e+01 1.322563700627727989e+01 1.326257888172296795e+01 1.322518516584938908e+01 1.519861199075071134e+01 1.484433621972965689e+01 1.462455560854692926e+01 1.422382621384332957e+01 1.416402613888269180e+01 1.412447451242723240e+01 1.400586137549502652e+01 1.373246555719713058e+01 1.322518915323113120e+01 1.338316635172084190e+01 1.322518537728729093e+01 1.390832343737027799e+01 1.322521112394435860e+01 1.322531984249079073e+01 1.423619611632061677e+01 1.516143680228131174e+01 1.393860719483670252e+01 1.539949962902165836e+01 1.560025248933519393e+01 1.582201298804861977e+01 1.385287832763097526e+01 1.382342873074083656e+01 1.384781980319696260e+01 1.375613865569864558e+01 1.375893301364970078e+01 1.307809477459036351e+01 1.285699368224524441e+01 1.322518556256300570e+01 1.322518558826826052e+01 1.225287820909378667e+01 1.224110431433248891e+01 1.206826233236458457e+01 1.201209388687644086e+01 1.271862362269909141e+01 1.283880062638411346e+01 1.248328157969806540e+01 1.228615752372440539e+01 1.322528212750644272e+01 1.322536248252516877e+01 1.255240918370550496e+01 1.256328535288902337e+01 1.219349131249408202e+01 1.213620427208712194e+01 1.287384750449839288e+01 1.290997533800731389e+01 1.278577879361621328e+01 1.283833260819854694e+01 1.294107540739020834e+01 1.310803655791862354e+01 1.315280654394406845e+01 1.296272977954758332e+01 1.303652328241984115e+01 1.314684090280204387e+01 1.305842886580685303e+01 1.316444183041187621e+01 1.318715046501794852e+01 1.322545284751724459e+01
6.602678615628567727e+00 6.236120497983488775e+00 6.461630271137260628e+00 6.119414043636080436e+00 6.050265996442202976e+00 6.359232715664073332e+00 5.986589043449627390e+00 6.027975588985475142e+00 6.074968383812705319e+00 5.937303037665047967e+00 5.986206759008734224e+00 6.037983582942429095e+00 5.969058135578126922e+00 6.031296511688328366e+00 5.869586428825664726e+00 6.000994993636696861e+00 5.847188464311484424e+00 5.910963660074152415e+00 5.648478807170086213e+00 5.513836416314042310e+00 5.753969014370099444e+00 5.773796774092507356e+00 5.159811594089703135e+00 4.736456326890593260e+00 5.039482161457195630e+00 5.132776873157318676e+00 5.061920656863180490e+00 4.964506428260476056e+00 4.986015357647598734e+00 5.083722286131659551e+00 5.387351819580670664e+00 5.882791118137612685e+00 5.036414120305868103e+00 5.025453591744349247e+00 1.644470627230419524e+01 1.343951220161755877e+01 5.067441891317519875e+00 6.029298968606799924e+00 6.470024401511583534e+00 7.015035601564353129e+00 7.950229102235184975e+00 7.793804346653909754e+00 1.074237774126753919e+01 1.346670890180991620e+01 1.344093284548039335e+01 1.343950296174534564e+01 1.351729197803027205e+01 1.344661463750952990e+01 1.547870571409008456e+01 1.490980475728045462e+01 1.343994941796645115e+01 1.344217065061190475e+01 1.347243559944242719e+01 1.345391636468453278e+01 1.344097232907495787e+01 1.343981705813597927e+01 1.343956913244350382e+01 1.344334143749220623e+01 1.345038558951271312e+01 1.650834090568508472e+01 1.343934213169628755e+01 1.343948447025325521e+01 1.343947978417700284e+01 1.343952555743290844e+01 1.533642302148361836e+01 1.498067180086120587e+01 1.461420190316580658e+01 1.456961267061337217e+01 1.452461789704298667e+01 1.423015579228250971e+01 1.395393145464273843e+01 1.343897315384042912e+01 1.361040174072838127e+01 1.343897011698164157e+01 1.399602274676142244e+01 1.408160085532903238e+01 1.421672796427570695e+01 1.421123508294040505e+01 1.434706788539562794e+01 1.434761927871341669e+01 1.435712384982944911e+01 1.441943400750560222e+01 1.344046680564311558e+01 1.344080876008202452e+01 1.343897042183095536e+01 1.343899127489679302e+01 1.344444185512054801e+01 1.344232492489596176e+01 1.322733952171060068e+01 1.298523234664029324e+01 1.343897478372970333e+01 1.343897478060570627e+01 1.245664870857089568e+01 1.244521899477196847e+01 1.227062484444117096e+01 1.221478595599793238e+01 1.292551396613980152e+01 1.304686384447583336e+01 1.269070144776322095e+01 1.247817734082872931e+01 1.344595670077736749e+01 1.345035075827991555e+01 1.269264965081490182e+01 1.270752852716121772e+01 1.212314331851663241e+01 1.286495308723722886e+01 1.308506630822100369e+01 1.312174977052017866e+01 1.299679413637967507e+01 1.304982766457007592e+01 1.315296911816533587e+01 1.332105420819404884e+01 1.336606975973250577e+01 1.317511541415587750e+01 1.324913675068797758e+01 1.335991815372025293e+01 1.327141322074322005e+01 1.337798982917230006e+01 1.340033832369252842e+01 1.344110779858003468e+01
6.196591031975950514e+00 6.415627482857329866e+00 6.214922821636795547e+00 6.295120427210882497e+00 6.222365033396279443e+00 6.538152934073658606e+00 6.154557313971612764e+00 6.197162714221637003e+00 6.245580293975397268e+00 6.102034399931500985e+00 6.153621167826058169e+00 6.203301259644073085e+00 6.131280823858039852e+00 6.195909712229251021e+00 6.028146120719005907e+00 6.147291712093713834e+00 6.003925446545574474e+00 6.069102448875440814e+00 5.798119316997682127e+00 5.658554815284043471e+00 5.285785937339506191e+00 5.354244969477036875e+00 5.294228695884047653e+00 4.877405158686046960e+00 5.175057314647554030e+00 5.506590827129116406e+00 5.253602827478133008e+00 5.120547507284096689e+00 5.202586382257324615e+00 5.472332539750943248e+00 5.237666057066760139e+00 6.120901604295556631e+00 5.185291350347365658e+00 5.258400804327163947e+00 1.689017995409681205e+01 1.370844690591167847e+01 5.773847368653608925e+00 6.221842501477332199e+00 6.670086969133762089e+00 7.222910123830507345e+00 8.059699094551252330e+00 7.816816932739135027e+00 1.061164677309048265e+01 1.373847040964201405e+01 1.370953944486525344e+01 1.370752436410211139e+01 1.375489125310668825e+01 1.371098470598492369e+01 1.596626713358660510e+01 1.517895485999470395e+01 1.370863341152756476e+01 1.370755844076280106e+01 1.373852721634564666e+01 1.371361575623583740e+01 1.370734447147408730e+01 1.370835511960057751e+01 1.728567679036403248e+01 1.370819441327956234e+01 1.370792536311201104e+01 1.370818098932264206e+01 1.370767033257907030e+01 1.370786237081849457e+01 1.370778373715170417e+01 1.647163952774879192e+01 1.592521952086287662e+01 1.565250476969792004e+01 1.370724773188689305e+01 1.452008017131995388e+01 1.370724296249662544e+01 1.370723995014508745e+01 1.413728585157869411e+01 1.399908751161126474e+01 1.384473641792631682e+01 1.397040180157740608e+01 1.430696436263581006e+01 1.445744058740509175e+01 1.462548860548247021e+01 1.469262376484885202e+01 1.373032524502573715e+01 1.370773337669926306e+01 1.370772317851736766e+01 1.370723983990123784e+01 1.371159774716146273e+01 1.511077557428626861e+01 1.371068762686607556e+01 1.371770906006967472e+01 1.371131849901314403e+01 1.371000200738335195e+01 1.348586805066466354e+01 1.324328437575488948e+01 1.370724635995668272e+01 1.370724636863740287e+01 1.271530538013106870e+01 1.270421088680731181e+01 1.252790875920821811e+01 1.249478570982310011e+01 1.318711789647131738e+01 1.330956326874650841e+01 1.295283619405512887e+01 1.280467457559825561e+01 1.372522428095775027e+01 1.372395945393318506e+01 1.289144212229103204e+01 1.290819371363765455e+01 1.234263650437929272e+01 1.235650872303053127e+01 1.340233527225866084e+01 1.347705193157132797e+01 1.326260737793130140e+01 1.331593332652857953e+01 1.341951481168029758e+01 1.359066205905840974e+01 1.402055838444121072e+01 1.344206458961203765e+01 1.351630268112682920e+01 1.362979347402871433e+01 1.358509618211361669e+01 1.396695167389835923e+01 1.366837434036479237e+01 1.370769032123838471e+01
6.429703137959142722e+00 6.652793613976716536e+00 6.443982437028997978e+00 6.528741323855486556e+00 6.452351107755669446e+00 6.773891483184407036e+00 6.380244688574267187e+00 6.423802521560893375e+00 6.468363904710193957e+00 6.324283066399713604e+00 6.372556727078054095e+00 6.425881461420708263e+00 6.350888032309372377e+00 6.415592286099846220e+00 6.243979149223516600e+00 7.156487143833787812e+00 6.218197429974569701e+00 6.284164514335918383e+00 6.005686393223220954e+00 5.861726259214805168e+00 5.476250377148758730e+00 5.344559132434326898e+00 5.362002897557132108e+00 5.023184636767169309e+00 5.528447672534541724e+00 5.661521400829931494e+00 5.418348535219686291e+00 5.334455233063474466e+00 5.480640333366704198e+00 5.432826027765998766e+00 5.453997006591095875e+00 6.285231701085712608e+00 6.023293675881665976e+00 5.463980586800006201e+00 2.037430964349306350e+01 1.509799787316698705e+01 6.017266658646601485e+00 6.499058539159507930e+00 6.887034125744769142e+00 7.364537045927598058e+00 8.329371441781669105e+00 8.090543148236676529e+00 1.088998102278986480e+01 1.404521310575296766e+01 1.403832405148636298e+01 1.403185453515261294e+01 1.403084183719413502e+01 1.403587681829020006e+01 1.634763764943772912e+01 1.418738396791656164e+01 1.758229160535859847e+01 1.402923637871067086e+01 1.404021942653568011e+01 1.403202594016630478e+01 1.402899775061855969e+01 1.754629948634052283e+01 1.403008039751586011e+01 1.402889328375212941e+01 1.402904056260451249e+01 1.402955751063601753e+01 1.402989784873601131e+01 1.805919530452006327e+01 1.804219417621170152e+01 1.734150164755213552e+01 1.548437109585835358e+01 1.532715728040100522e+01 1.497524999635546017e+01 1.490672088170743592e+01 1.487245443687299407e+01 1.475694041992078631e+01 1.448442943065006716e+01 1.435030351067874221e+01 1.403327680355341833e+01 1.402893583694207535e+01 1.402884727028897593e+01 1.402895328116882823e+01 1.517772706151740714e+01 1.487699580389400289e+01 1.508568050513767744e+01 1.403003745506985567e+01 1.403132086610338369e+01 1.403357607995088507e+01 1.404311753775014537e+01 1.404675449908410911e+01 1.402884723243257525e+01 1.402891544743609487e+01 1.434955472630487883e+01 1.432805150343931544e+01 1.379807838803543518e+01 1.355504330660024515e+01 1.402886198738681856e+01 1.402886201584936110e+01 1.302775576394475543e+01 1.301698574167700961e+01 1.283902973297932526e+01 1.280344953268767583e+01 1.351134070403070453e+01 1.363398260774347293e+01 1.326861624892257296e+01 1.305924372658649979e+01 1.406857742191415639e+01 1.406181101091471497e+01 1.349891333322579001e+01 1.281231859495265013e+01 1.265591766551107966e+01 1.264707072177207081e+01 1.367016956722773990e+01 1.371865186963489336e+01 1.358154821108670163e+01 1.365246032450075475e+01 1.385098017326277642e+01 1.392689141697092481e+01 1.397087528779487542e+01 1.377900659835383657e+01 1.392007904250887407e+01 1.396714415684603061e+01 1.385983525070889044e+01 1.396745489200255719e+01 1.407592767259903432e+01 1.402918672024414271e+01
6.718777456209915400e+00 7.541296309983119173e+00 7.462719592898482190e+00 7.431497961217154113e+00 7.319362127394239970e+00 7.065455692678454191e+00 7.168299357978481723e+00 6.706632887251499753e+00 6.749996799954939952e+00 6.602918591413289739e+00 6.650866386170949163e+00 6.704797070128062586e+00 6.626940698159757837e+00 6.692797231466729890e+00 6.516567365596685590e+00 6.653465911908815755e+00 6.489118555859568538e+00 6.556163043565595316e+00 6.270308234929407476e+00 6.598698494493282496e+00 5.722766559548199794e+00 5.587124207182698754e+00 5.297034524350268114e+00 5.302683693896414141e+00 5.878919347500836778e+00 6.032846755180129250e+00 5.914056870055298454e+00 5.621951221574724045e+00 5.758159403485437977e+00 5.759734482383759513e+00 5.989797991832992885e+00 6.065119981230781221e+00 6.206525826742607777e+00 5.975216944309766021e+00 1.818853364067748046e+01 1.743501203773916686e+01 6.210813913186298052e+00 6.379506203965360278e+00 6.594085655547431202e+00 7.295943534663758889e+00 8.654105892031788372e+00 8.418864167306120194e+00 1.122249296833524923e+01 1.441104495818754039e+01 1.441392432743961649e+01 1.440948115999184154e+01 1.449601638007882976e+01 1.441377160288860892e+01 1.675391685611554493e+01 1.606974202282749786e+01 1.835014535645830946e+01 1.440707157606062694e+01 1.440483864248003698e+01 1.440249291472609272e+01 1.440524987111462352e+01 1.440402644389131126e+01 1.440348790332542350e+01 1.440433408688940276e+01 1.440355474970724536e+01 1.440316329212461710e+01 1.875730155298942137e+01 1.832239843166797044e+01 1.828597758278421637e+01 1.601891969927219606e+01 1.615337370054243493e+01 1.592767608310822069e+01 1.548893951726057949e+01 1.543987687846442824e+01 1.539884909130252844e+01 1.526681066788872698e+01 1.491770654343726221e+01 1.440236472838063619e+01 1.453949982827580634e+01 1.468239695669091560e+01 1.506409311535419526e+01 1.440265546099452010e+01 1.541988304377163033e+01 1.440238632426055965e+01 1.440250762612481950e+01 1.440363270654419381e+01 1.494979434018578424e+01 1.754904452046216790e+01 1.440359531102491708e+01 1.732195901964234253e+01 1.711176428393529747e+01 1.487456077602523408e+01 1.697308871279945919e+01 1.701664060007062318e+01 1.694652496400699349e+01 1.672109257790319603e+01 1.440238776186440361e+01 1.440238781525999734e+01 1.339260881307394335e+01 1.338215084561030466e+01 1.320260421133762208e+01 1.314773866015973525e+01 1.389685348018773148e+01 1.400310531749946819e+01 1.363740959645079442e+01 1.349467591674680733e+01 1.449504641936332483e+01 1.444986363082019132e+01 1.338314239637844416e+01 1.345814841200773415e+01 1.313900682727575386e+01 1.310112650116355582e+01 1.408970038248913248e+01 1.408126822606632444e+01 1.395467063231512661e+01 1.400873552791484755e+01 1.411289108678053950e+01 1.428251388978653225e+01 1.433768330045405293e+01 1.413481765931303613e+01 1.421077154592569336e+01 1.432256867329190264e+01 1.423270349033621507e+01 1.434079734340892287e+01 1.436403701389137133e+01 1.440319810142864654e+01
7.062461603849243374e+00 7.293146455259097216e+00 7.080051296875790712e+00 7.162489915560267484e+00 7.079238560455808127e+00 7.411715723627406049e+00 6.999030982500277887e+00 7.049461465732272281e+00 7.086438233359098504e+00 6.940604624130328304e+00 6.984146761339140141e+00 7.039175457432394367e+00 6.958193208898294735e+00 7.025178865110023096e+00 6.844428244216968160e+00 6.970116672871816021e+00 6.815590272187765919e+00 6.883715129198634486e+00 6.590345985396179884e+00 6.438100637866227771e+00 6.034767837858315609e+00 6.299125759929806279e+00 5.415782856144200075e+00 5.557352741381458294e+00 5.950936432143686616e+00 6.114485707500531220e+00 6.033212346027184481e+00 5.870481615621407911e+00 5.888382236203423048e+00 6.020352961595197172e+00 6.792158461045373130e+00 6.276487754742479552e+00 6.124958178112893670e+00 6.246255846877120099e+00 1.482727624538269851e+01 1.815624945045602345e+01 6.266837791863426155e+00 6.439068290172446751e+00 6.947428876276543264e+00 7.654920330364377357e+00 9.151665325151935093e+00 8.800222466187472392e+00 1.180740835821763746e+01 1.482693729428106089e+01 1.486539377524642624e+01 1.486266101207060686e+01 1.494157000449565587e+01 1.483365695006828311e+01 1.725980837983751925e+01 1.625605093156233494e+01 1.482744956904905820e+01 1.485402655634037039e+01 1.485086208854518475e+01 1.483159282769436516e+01 1.484604554735128978e+01 1.482770423442430996e+01 1.482735692977262509e+01 1.482753412472586341e+01 1.482712946305278123e+01 1.482733849536296411e+01 2.130579340729187265e+01 1.559703032521876587e+01 1.618115235919202632e+01 1.677506867952580905e+01 1.482608684982064062e+01 1.482613314184209230e+01 1.505387630723414816e+01 1.576663806203601048e+01 1.572913575508159667e+01 1.560761906132855081e+01 1.532291443890510507e+01 1.482607874354434152e+01 1.497054198399883163e+01 1.512259970921926389e+01 1.482608715154048618e+01 1.482610145034261784e+01 1.482629823838857064e+01 1.744201549298546183e+01 1.717085582464911653e+01 1.703352271906469539e+01 1.683783662958559901e+01 1.782936545581628707e+01 1.753918648799890079e+01 1.749079601643689941e+01 1.715052258191793300e+01 1.704939830716238802e+01 1.610280903722876644e+01 1.613540156957242644e+01 1.589634741587458322e+01 1.570671537176939125e+01 1.482611350688026874e+01 1.482611357048456213e+01 1.380819183935883210e+01 1.379803198871790393e+01 1.361696631494278265e+01 1.357905641897545834e+01 1.428985756064965074e+01 1.441390775129321256e+01 1.405510160719345336e+01 1.384058739828599371e+01 1.485385155940648971e+01 1.488165336720835619e+01 1.373515813583061984e+01 1.375630484432542389e+01 1.379221432146078996e+01 1.373017348994618736e+01 1.448702789676933378e+01 1.450588152410557896e+01 1.438493782610384031e+01 1.443503624472990410e+01 1.453857875089889795e+01 1.470564841576094395e+01 1.476745046577650911e+01 1.455748442706079615e+01 1.463414953042206079e+01 1.474557141877223465e+01 1.465582361841540937e+01 1.476435752368986343e+01 1.478738761786431688e+01 1.482723494485375326e+01
7.459157288587475065e+00 7.693356424238511515e+00 7.468772668142587889e+00 7.559657227154238157e+00 7.473230799026659099e+00 7.814236971617831706e+00 7.389284332875154959e+00 7.436800268338513931e+00 7.476323926197803615e+00 7.324688034133735925e+00 7.371005279949211619e+00 7.430516267370978589e+00 7.348430298706206898e+00 7.411111657145803555e+00 7.226159361522306313e+00 7.353786356843137639e+00 7.198727580931956638e+00 7.264784374931988253e+00 6.964766868443891035e+00 6.814945365563767510e+00 6.385231690133417182e+00 6.240762188205057015e+00 5.754357991364802416e+00 5.940604757787951939e+00 6.294617709046113063e+00 6.499326795571388260e+00 6.735814973233479108e+00 6.241639376913818538e+00 6.228935665965114055e+00 6.772925511089636252e+00 7.374035601022930209e+00 6.882013369587447471e+00 6.762081245058748635e+00 6.558988817969943597e+00 1.728425263580977855e+01 1.690365158527615463e+01 6.470282337326150213e+00 6.837085138290674990e+00 7.354638724495391244e+00 8.072594387096112101e+00 9.461380818958366135e+00 9.232718404818976765e+00 1.204358147635109688e+01 1.531436707013355303e+01 1.535097172153826328e+01 1.533761977365746532e+01 1.530705049803797557e+01 1.529892923160588580e+01 1.788098895048354109e+01 1.666987634348500436e+01 1.529958340174310649e+01 1.533146358660764008e+01 1.532339548946863594e+01 1.529994853206120098e+01 1.531678916272910485e+01 2.107260541791573161e+01 1.529930795010838196e+01 1.529942594623316765e+01 1.529961870731460039e+01 1.531025349579009820e+01 1.538409469925111495e+01 1.565935786153678144e+01 1.573668403271338079e+01 1.529810900136455487e+01 1.611244517874346727e+01 1.529810721864262391e+01 1.640472994033584087e+01 1.529803166993097463e+01 1.529802813258519834e+01 1.611539729548156785e+01 1.529802390329540884e+01 1.564054213644660507e+01 1.726811722423963147e+01 1.738829751877400298e+01 1.754406028845018994e+01 1.710421485791260920e+01 1.717093339150302000e+01 1.681415908240667534e+01 1.750603515065584048e+01 1.734790060974276571e+01 1.714414278559826244e+01 1.701379271474544552e+01 1.598017635506972312e+01 1.676967950640950633e+01 1.652677822662261775e+01 1.586700747316111659e+01 1.628329296225184208e+01 1.631191847754589475e+01 1.555057518396061411e+01 1.537627412340987831e+01 1.530037826981244109e+01 1.530039746787936572e+01 1.427253565950946879e+01 1.432492205605258917e+01 1.408018846203465380e+01 1.402593822188310391e+01 1.476188330715323360e+01 1.488450993280406998e+01 1.452233377739649534e+01 1.430725412805107410e+01 1.535705120906284549e+01 1.535245840932925532e+01 1.407598241028233943e+01 1.406959904408473072e+01 1.393769775267177558e+01 1.391899225918871252e+01 1.495128244389046301e+01 1.497432795080020540e+01 1.485118935638158177e+01 1.490269265525608589e+01 1.500680403719010414e+01 1.518615469061575851e+01 1.522323515616712797e+01 1.502847901360817318e+01 1.510402035457707370e+01 1.521618961438008277e+01 1.512723106159640629e+01 1.523616933838463439e+01 1.525841421403633547e+01 1.530171661926479665e+01
7.907027134222483156e+00 8.144520145913981324e+00 7.915262018605982774e+00 8.007980005960325443e+00 7.918545058260160197e+00 8.260933884441065800e+00 7.831056777924796819e+00 7.878042628621674481e+00 7.919594956855934953e+00 7.762922660872963121e+00 7.811505351400850117e+00 7.866024648849775147e+00 7.779815383752128000e+00 7.848814542456461041e+00 7.659886598781036504e+00 7.789335320531700191e+00 7.628208904874893115e+00 7.698044304587373432e+00 7.391582670436378955e+00 7.231867597751087118e+00 6.797263568396266109e+00 6.655663944731857740e+00 6.485491838572499113e+00 6.236980086484295249e+00 6.700050419811535818e+00 7.078773643006409877e+00 6.998775040361751465e+00 6.669955108493002882e+00 6.643912707776946647e+00 6.979697085836816584e+00 6.894422351612529809e+00 8.002057182514963785e+00 7.009086393455756792e+00 6.996677078773236858e+00 1.802241724758712138e+01 1.755328026360921001e+01 6.913673991275265607e+00 7.286647271500377165e+00 8.218006292121163625e+00 8.540516461741923138e+00 9.940052139159488931e+00 9.714473257193146694e+00 1.252990025179859757e+01 1.583263681200680395e+01 1.591510145860702785e+01 1.586808773790052030e+01 1.583352693572379621e+01 1.582274292502420820e+01 1.581601727596146389e+01 1.723287225098906816e+01 1.581773538007345614e+01 1.585967355900386622e+01 1.584546310572313033e+01 1.581663383830150593e+01 1.582289901644172758e+01 1.581600309782388969e+01 1.581647304826467249e+01 1.581805871476777980e+01 1.583072163709440616e+01 1.582245984244181258e+01 1.632488604076792527e+01 1.677922927134358133e+01 1.683635884455677001e+01 1.581602706426707705e+01 1.581620727880237354e+01 1.698364563096453139e+01 1.581601857381225429e+01 1.581605670111034279e+01 1.581601141637527519e+01 1.581603064809702630e+01 1.745571971362030084e+01 1.718963020200933300e+01 1.675997875843746243e+01 1.687066564084107512e+01 1.685239595163935178e+01 1.683629700250105543e+01 1.695884174025837865e+01 1.674305347005072520e+01 1.715972303904955254e+01 1.705384687393805621e+01 1.692177275978935214e+01 1.646083056263000088e+01 1.650614511487140490e+01 1.638558137272408644e+01 1.632776689034339768e+01 1.631772697433206432e+01 1.636986865089439647e+01 1.638754567681189656e+01 1.570103277058240820e+01 1.550391398339360194e+01 1.610899951305830058e+01 1.610917263378696873e+01 1.478353067487590700e+01 1.530945521061252634e+01 1.459010535329756486e+01 1.453614707573104958e+01 1.526711817569528584e+01 1.539438533987419078e+01 1.503541428810761360e+01 1.482035725499750001e+01 1.590102590348530498e+01 1.586029416027447425e+01 1.460462474109092668e+01 1.460228334223802626e+01 1.471896731470357977e+01 1.475476093936730670e+01 1.544947165859844773e+01 1.548912865371390524e+01 1.536040054241097152e+01 1.541583442159004846e+01 1.552094109159091317e+01 1.569661192775359559e+01 1.574216050799374855e+01 1.554560631151964145e+01 1.562073038021236471e+01 1.573377152477941010e+01 1.564472982767957632e+01 1.575403560513071710e+01 1.577625339003670746e+01 1.584050490666644251e+01
8.403915840437459650e+00 8.644503722003896939e+00 8.410843626103835291e+00 8.505279772394505500e+00 8.413025552152744169e+00 9.493442486622988952e+00 8.322220061226182963e+00 8.369951902825015111e+00 9.255276973852668121e+00 8.251474488815734531e+00 9.180357320441043356e+00 9.224218735699391658e+00 9.163685003815327690e+00 9.216832531256230254e+00 9.077389508818495045e+00 9.177053203076354748e+00 9.056962290314652719e+00 9.111460868761959375e+00 8.873549289451748479e+00 7.705639871920041628e+00 7.262141007868046394e+00 7.108229441017700267e+00 6.682692843400424465e+00 6.690238634921681360e+00 7.165615154409532117e+00 7.533620934109476863e+00 7.454523985166443545e+00 7.179170660289492467e+00 7.108700502709508484e+00 7.389760573360524276e+00 7.459281888784704329e+00 7.564645573258485634e+00 8.178170892242604850e+00 7.516065784158231011e+00 1.877606128986162659e+01 2.081201195233607848e+01 7.406961028941109859e+00 7.948464880921218167e+00 8.319744343539120734e+00 9.056791243227126031e+00 1.046580303588815575e+01 1.024309332095674208e+01 1.306014769287460986e+01 1.639956698539326752e+01 1.648446092032879307e+01 1.641432688707656240e+01 1.640422645335699059e+01 1.662005965345678149e+01 1.931131613088478716e+01 1.788063797139315270e+01 1.637847730637333399e+01 1.639833020628950777e+01 1.641691463225930292e+01 1.637806820727472257e+01 1.637839221749861807e+01 1.638799207496385435e+01 1.637807892727722958e+01 1.637823102832134126e+01 1.637766829518053413e+01 1.637783611172179121e+01 1.733391439854408134e+01 1.740510653370445482e+01 1.742203978210256565e+01 1.780684349501876795e+01 1.824224956341055659e+01 1.818128439511996675e+01 1.815651999165308439e+01 1.782643228533337876e+01 1.779846841202569507e+01 1.768057648467599563e+01 1.726283825469565159e+01 1.705857466893260010e+01 1.676307213979021782e+01 1.687074540729580363e+01 1.700221311987490225e+01 1.704802077300349694e+01 1.719417974842671271e+01 1.710361559063471759e+01 1.718010455381451962e+01 1.715253446879419741e+01 1.712331633916519635e+01 1.716044994498750142e+01 1.715137359398251959e+01 1.714208777796686434e+01 1.709272869119475757e+01 1.713017356193579133e+01 1.700725119240291505e+01 1.701095499217225182e+01 1.610632361645257049e+01 1.586349052083426159e+01 1.639060467225176865e+01 1.639673108685244429e+01 1.540777583481992785e+01 1.542516287502085603e+01 1.514434046924896116e+01 1.509066162900033703e+01 1.582405813061096289e+01 1.595210671124982760e+01 1.559283450720712416e+01 1.537751051340174513e+01 1.702706280408035155e+01 1.639324593468917612e+01 1.533075789416845680e+01 1.538282260078064922e+01 1.518656126450261112e+01 1.517237618518432285e+01 1.600951082161901695e+01 1.604958126960636378e+01 1.592038059707114783e+01 1.597611836533780050e+01 1.608146846634027938e+01 1.625590509230965708e+01 1.630240182429378137e+01 1.610646634737581451e+01 1.618172342916872708e+01 1.634603602477954354e+01 1.620591947328645688e+01 1.631555511074196474e+01 1.638063544120976900e+01 1.735538409172427166e+01
9.797428110398287870e+00 9.956189543853607660e+00 9.792295118381062480e+00 9.859750962789764372e+00 9.796846872679875418e+00 1.005204815232035997e+01 9.737331161566897819e+00 9.774949674271132594e+00 9.809590250201551953e+00 9.692669819255865349e+00 9.733247924671340812e+00 9.777403675029280095e+00 9.715622557934374015e+00 9.769212767506198603e+00 9.627832014874016409e+00 9.728397962582976177e+00 9.606633026735750036e+00 9.661654653870916931e+00 9.420543376423246684e+00 9.287709808504740039e+00 8.923653605233011987e+00 7.617029281245751626e+00 7.091403855732096417e+00 7.160271755122520787e+00 7.686114271656677488e+00 8.059652325723391186e+00 8.011334944461378171e+00 7.670185959984491930e+00 7.652721191384390664e+00 7.915825072031298149e+00 8.548919823406649243e+00 9.114611608187065173e+00 8.122791183142624050e+00 8.069884361962607500e+00 1.953733812620657062e+01 2.176792978678085433e+01 8.075984196426915673e+00 8.331446858071648975e+00 8.872913884864630063e+00 9.617800263269128180e+00 1.103612745967116560e+01 1.081609837520434780e+01 1.363452439077479283e+01 1.701595532217226747e+01 1.708618221375782298e+01 1.711971534074718804e+01 1.701361837281596934e+01 1.699558961813373870e+01 2.011336597948100291e+01 1.793878295937629019e+01 1.699694127171895985e+01 1.701520888261544684e+01 1.703845639319514049e+01 1.698049928298939903e+01 1.705405698342077159e+01 1.831156286688633728e+01 1.698139178693610418e+01 1.698545563232774214e+01 1.698868852185853484e+01 1.698049961266608676e+01 1.840475324137544533e+01 1.837136901094883612e+01 1.836517195414803183e+01 1.836149648084668939e+01 1.929484509626264810e+01 1.841051808166612247e+01 1.820339801566144189e+01 1.798139798014218371e+01 1.795297348197790299e+01 1.794463485475767328e+01 1.749417803545484418e+01 1.733376430132347679e+01 1.712909579142582572e+01 1.724456568214126051e+01 1.749767426711927598e+01 1.760570041253790308e+01 1.775909401107103491e+01 1.773726885331866043e+01 1.794821110193613833e+01 1.794789656732875827e+01 1.698167201103872515e+01 1.698034297204777587e+01 1.698061090872115386e+01 1.698187242598265101e+01 1.700141765281328432e+01 1.699952893001361076e+01 1.698097005737133003e+01 1.698168647889424676e+01 1.672344085179962647e+01 1.645756253977184258e+01 1.731492384844467480e+01 1.731631574214505065e+01 1.593822485974228442e+01 1.650701396683682631e+01 1.574033528319933595e+01 1.568692179153798882e+01 1.642839535604577961e+01 1.655227226518757533e+01 1.619191763508696624e+01 1.597677894697482159e+01 1.701112619721874353e+01 1.698757095201086287e+01 1.629634039426304781e+01 1.618579851095210387e+01 1.614409838205245862e+01 1.607133939700957370e+01 1.661076999748596705e+01 1.665122565891452666e+01 1.652160165376584899e+01 1.657761358532391327e+01 1.668318017789172814e+01 1.686017317416595063e+01 1.690494175147656364e+01 1.670848310150736182e+01 1.678385767791931826e+01 1.689741900138598041e+01 1.680822391647153324e+01 1.691815126902983479e+01 1.694031181841367584e+01 1.895064639347963009e+01
1.037294211576053016e+01 1.055736853616645021e+01 1.039252699450064377e+01 1.045989059358038986e+01 1.039509069399332652e+01 1.065321971695193781e+01 1.033404146054153827e+01 1.037226818101832038e+01 1.040668169210454153e+01 1.028835883911683879e+01 1.032903793073332643e+01 1.037362283691524745e+01 1.031068318001002382e+01 1.036495397504381799e+01 1.022149413135175067e+01 1.032319011388451102e+01 1.019983145737737473e+01 1.025539588610169517e+01 1.001086407478490869e+01 9.875942480163436343e+00 9.476771135430780646e+00 9.324634946660504298e+00 7.636665922590275990e+00 7.746484234766583654e+00 8.248229261126439837e+00 8.696654733921295843e+00 8.540112691206537932e+00 8.241897790371917054e+00 8.186932348527449221e+00 8.476334670575326413e+00 8.678741296662799698e+00 8.795732276031493768e+00 8.694561165163579020e+00 8.673191464816248697e+00 2.029958849433536727e+01 1.908745354795529536e+01 8.533404711685252053e+00 8.921646908312631297e+00 9.469730203520096978e+00 1.022360909114977190e+01 1.178278629903284802e+01 1.164432336448472682e+01 1.579080168338779089e+01 1.762534676199379646e+01 1.763065321451708556e+01 1.771781525230417031e+01 1.788592459919371436e+01 1.762489986049052604e+01 1.762649731317160473e+01 1.899014986772055735e+01 1.763492706892678541e+01 1.762862186204316117e+01 1.763590770203392211e+01 1.768189341238621637e+01 1.763030967324820608e+01 1.942008427860037045e+01 1.765574927950442685e+01 1.764593839516373208e+01 1.765659123079099047e+01 1.765906504047078585e+01 1.764062197071831761e+01 1.939910675780837579e+01 1.937878437368716433e+01 1.919891208919642622e+01 1.946592552053955671e+01 1.891543437683002082e+01 1.860289011521251012e+01 1.846534981090335492e+01 1.843487857043778178e+01 1.831670493871450134e+01 1.802265607050947693e+01 1.788513646519451683e+01 1.772181425703119118e+01 1.785863935651214973e+01 1.820686086132030113e+01 1.836739905895256797e+01 1.853531845292415881e+01 1.849989899846941910e+01 1.762141454649042061e+01 1.762147365305019520e+01 1.763018790006400849e+01 1.762202374842868835e+01 1.762948679804746277e+01 1.907227140164643231e+01 1.909768092548393525e+01 1.923464432924817658e+01 1.762174749153070152e+01 1.762180296826323911e+01 1.733738880097938662e+01 1.709229301200573659e+01 1.763365243586555664e+01 1.763968837547911761e+01 1.657149133371229510e+01 1.659979453701447483e+01 1.637537884434119206e+01 1.632221543652536866e+01 1.705959370238323558e+01 1.718899841259555927e+01 1.683967908022270166e+01 1.661355516949546640e+01 1.766508043126101057e+01 1.763285999567432327e+01 1.659605422910485828e+01 1.652320852924166417e+01 1.621029957760667628e+01 1.619613334021199691e+01 1.725342175433210912e+01 1.729134050619275342e+01 1.716134277033684796e+01 1.721759661679000786e+01 1.732335475334806674e+01 1.749928365997669033e+01 1.754587576888605227e+01 1.734893462173001666e+01 1.742441108917880399e+01 1.753818583992006097e+01 1.744892143667473050e+01 1.755910247614978559e+01 1.758123358992378371e+01 1.763519488954704428e+01
1.101330373378591077e+01 1.119863496487333876e+01 1.102583259051248632e+01 1.109968774220089927e+01 1.103418409168074632e+01 1.129457733701480038e+01 1.097187523231131934e+01 1.101042236774602401e+01 1.103160027044796720e+01 1.092501212230595442e+01 1.090955027724808701e+01 1.085224304384358973e+01 1.076681142242689049e+01 1.008104806127966668e+01 1.065913143104440231e+01 1.000811334138261799e+01 1.056260434308370755e+01 9.915136250197607026e+00 1.048423108885317845e+01 1.047331182933560711e+01 1.010209603360994635e+01 9.947416754613986001e+00 8.226094571413618439e+00 8.296237890989612396e+00 8.845203358514547531e+00 9.254298738477274355e+00 9.291270334537596653e+00 8.855491779334855096e+00 8.814701493168010771e+00 9.068149040963550789e+00 9.352668190993325581e+00 9.953493796988230002e+00 9.313928519505404680e+00 9.297044716992846958e+00 2.105395933289967658e+01 2.000927131390521652e+01 9.222709336038303007e+00 9.553368408136456935e+00 1.010737391217029213e+01 1.142864393127601375e+01 1.243619394635946307e+01 1.230522871150593645e+01 1.586632845327098629e+01 1.832169857354971754e+01 1.829802918424135427e+01 1.830698148536949077e+01 1.830022656033838047e+01 1.831054031086103606e+01 1.935208932452108499e+01 1.973728928176726072e+01 1.829781253006606434e+01 1.830667904621804354e+01 1.830288373046682437e+01 1.831320173489509529e+01 1.830610212177065321e+01 1.829884698009548316e+01 1.829788574478892826e+01 1.829794050856669330e+01 1.834215991469750406e+01 1.829797339039079418e+01 1.829857576770157834e+01 1.829932359736535474e+01 1.829951623550222806e+01 2.012190072710596667e+01 1.982921767478025288e+01 1.963702675844037415e+01 1.925809352855515755e+01 1.917605108785173229e+01 1.914154885709949738e+01 1.901897512385671973e+01 1.873332483423588002e+01 1.859527459612900913e+01 1.841335709355778505e+01 1.835655135090498291e+01 1.886564479461855370e+01 1.902314106190530651e+01 1.930297298466291522e+01 1.956627071470521173e+01 1.991240163433695187e+01 1.996021166252956291e+01 2.005562861434069788e+01 2.023033753656095257e+01 2.041270696604660984e+01 2.034938941764445985e+01 2.047484288519207496e+01 2.063679084299603872e+01 1.870124416513561627e+01 1.870807418922180432e+01 1.814575006499195098e+01 1.793972029943463298e+01 1.829780474310776839e+01 1.829780474531947476e+01 1.724348939928698599e+01 1.723475892610149174e+01 1.704663944238846796e+01 1.699370979085219702e+01 1.773264600639997113e+01 1.786262266978954827e+01 1.750274963743000001e+01 1.728689815806225027e+01 1.830183280963522918e+01 1.830814602598989183e+01 1.705123481638955241e+01 1.705213779155108256e+01 1.736474926890192094e+01 1.729904551846657412e+01 1.792595139786628167e+01 1.796708905504210207e+01 1.783676739642084641e+01 1.789323291712265274e+01 1.799915543472614488e+01 1.817696927197643930e+01 1.822229949467850574e+01 1.802498407128572921e+01 1.810054697121516654e+01 1.821450410925200813e+01 1.812517590615286522e+01 1.823557276611416000e+01 1.825767449314085766e+01 1.830284314993016181e+01


==> NGC1566/k2_age_ak_disk.txt <==
7.731260801028664531e+00 7.797407780604865835e+00 7.808500475215984338e+00 7.836983397994465861e+00 7.870523565621056150e+00 7.790544847710958010e+00 7.905868361560286495e+00 7.890513771156406619e+00 7.890058171620138339e+00 7.930979860304610440e+00 7.924941398135021409e+00 7.911915023428385041e+00 7.940699287152844121e+00 7.923407856179245812e+00 7.982304511460183605e+00 7.947991107403726829e+00 7.997234998988426824e+00 7.978797816833327339e+00 8.089253054883837279e+00 8.158632497193856636e+00 8.339517855155788695e+00 8.169844800937376306e+00 8.600302204235964254e+00 8.277824133795768091e+00 7.998801915329641687e+00 1.186648866854430295e+01 1.202701365009384027e+01 8.206108057137873502e+00 8.082561045531770461e+00 1.204086854115196203e+01 1.192171077563117798e+01 1.281915427249080608e+01 1.198381721813451506e+01 1.039715841364124671e+01 7.760810822738415382e+00 1.068852814247640737e+01 7.977601256210370195e+00 8.197715973912094611e+00 8.073023153365106452e+00 7.917156472198611183e+00 7.802175636491578636e+00 7.683950839136819866e+00 7.620094387226506782e+00 7.902346971860568559e+00 7.746474186718018018e+00 7.716847215728387610e+00 7.628350930666167429e+00 7.800517175479479981e+00 7.748676017065713850e+00 7.614182499961626327e+00 8.301262852625917787e+00 7.771487768382974615e+00 7.660325005688099154e+00 7.825465114266159539e+00 7.764766653203473368e+00 7.895252139565197780e+00 7.972943330789605376e+00 8.159352859698293159e+00 8.089723014080167474e+00 8.026316611066455664e+00 7.927997753422480365e+00 7.853361839346073126e+00 7.873485509521932713e+00 7.730823426423155453e+00 7.619664428786710353e+00 7.543116373672616781e+00 7.427756284512940788e+00 7.473520542701207248e+00 7.443919696269975184e+00 7.435397295767646852e+00 7.458797654089298845e+00 7.466581735718319734e+00 7.551878410961554877e+00 7.586247894669652325e+00 7.831597503798015225e+00 7.956259344538841205e+00 8.075467077762652934e+00 7.749394927100137664e+00 7.734191436048783785e+00 7.730884777085706538e+00 7.791857006104799588e+00 7.838581594629806304e+00 7.875666321310717422e+00 7.779009847432764246e+00 7.719266825187892422e+00 7.715683936645191920e+00 7.728256357296944934e+00 7.741079098706600270e+00 8.404102937374414495e+00 8.512693776579034477e+00 9.071383184532770372e+00 7.727572017080548861e+00 7.721533464437355221e+00 7.776774093782591990e+00 7.629435673093142967e+00 7.671179474498430295e+00 7.657722952931226068e+00 7.705394913728554229e+00 7.614906370630030175e+00 7.573849741436514904e+00 7.668404349592117697e+00 7.699875716447926344e+00 7.649347930649702754e+00 7.640001432515505009e+00 8.048484832806384048e+00 7.894148636826190391e+00 7.670027265053438903e+00 7.666853445222185925e+00 7.563879620032223805e+00 7.638307172082882346e+00 7.613214263828341544e+00 7.688064573725945650e+00 7.713236922242288074e+00 7.642166160917882145e+00 7.653067910543816410e+00 7.715780790027739755e+00 7.665237823258710392e+00 7.701249372634030976e+00 7.708335813083808219e+00 9.369854893906895299e+00
7.422833115432857731e+00 7.344149667723288921e+00 7.432890713771866942e+00 7.363013602703578186e+00 7.399944359240800296e+00 7.334819404964350475e+00 7.456545408964773358e+00 7.438568506270231140e+00 7.386634112048227507e+00 7.472884781913130325e+00 7.487008754399628430e+00 7.437691539195347090e+00 7.472525479666291659e+00 7.458474663041077868e+00 7.473496234928447279e+00 7.484900598366664326e+00 7.516939427823233544e+00 7.509880340731635684e+00 7.622615513032915402e+00 7.651711195503350105e+00 7.944516078874089615e+00 7.869008381787301332e+00 8.784825102975146294e+00 8.280085534768183209e+00 8.112657963082396506e+00 1.078710829002107019e+01 7.827916863858002117e+00 8.253071539197247120e+00 8.187696490194625198e+00 7.912856666976280096e+00 1.161569484679073838e+01 1.160642739233219345e+01 1.304193845860572587e+01 1.050140369977505372e+01 7.342459460642395186e+00 9.379644385231987513e+00 8.345545566916424463e+00 7.842514554379780733e+00 7.691272328512208212e+00 7.601238572973967322e+00 7.359947190976512843e+00 7.298245347435565300e+00 7.263776492779794758e+00 7.434241564618687903e+00 7.294143550519503805e+00 7.299230763228856667e+00 7.359699076353154013e+00 7.356234959368165072e+00 7.546486252862366406e+00 7.067595480961045951e+00 7.828856757786864407e+00 7.503371395643956276e+00 7.290610166164886330e+00 7.369027793173279051e+00 7.507704867209553434e+00 7.668286150127885392e+00 7.789479827706689008e+00 8.043579073551260450e+00 8.033121926096860932e+00 7.977736360996599885e+00 7.881712813924327321e+00 7.792775440415310229e+00 7.825659307032078793e+00 7.641353975959599865e+00 7.497670822742768415e+00 7.401320344175937649e+00 7.244399635311324914e+00 7.290944249426241086e+00 7.252214249094581788e+00 7.231057472919612650e+00 7.346093094089066078e+00 7.182839118947629942e+00 7.321441289968749544e+00 7.349648440112433789e+00 7.712851947848157863e+00 7.901681411812737643e+00 7.987984495158549691e+00 8.305624130109926284e+00 8.553048247430673712e+00 8.676414117702599071e+00 8.859897669947386589e+00 9.027741184670638575e+00 9.238742626632568289e+00 9.275268573470810907e+00 9.383490730044279360e+00 9.417801310966108730e+00 9.288120629911023940e+00 9.293469165488479788e+00 7.171587981753074992e+00 7.144125589095684958e+00 7.868108961583589966e+00 7.885954751891397052e+00 7.334951296880333871e+00 7.413693454293351692e+00 7.297995444886600680e+00 7.280257716408101487e+00 7.308354993371755093e+00 7.320762768427380607e+00 7.229129565894732323e+00 7.180204327410542042e+00 7.314309282903471043e+00 7.541362240381509707e+00 7.213477625229774759e+00 7.666800344126824207e+00 7.188117899894853835e+00 7.211792977355457879e+00 7.287145454207470507e+00 7.293097112533024173e+00 7.277814777208744701e+00 7.278464132067852255e+00 7.299034663819544022e+00 7.316161526961410644e+00 7.330858619244505547e+00 7.247958799695839893e+00 7.312748357166126922e+00 7.249725421231168809e+00 7.305446671814541659e+00 7.321767556670019772e+00 7.290645681671211520e+00 7.371870638581595969e+00
7.000052060474310167e+00 6.981037702509241605e+00 7.029982495965576561e+00 7.014911030389998636e+00 7.043445988343232322e+00 6.796480534700963361e+00 7.073940777851676742e+00 7.058494839235295082e+00 7.010947875270931107e+00 7.094238422088322338e+00 7.032738461587529244e+00 7.064758079829101867e+00 7.077772577618879346e+00 6.909874720156212291e+00 7.095553091811543034e+00 6.938865450217793551e+00 7.125266447261832781e+00 6.956579506569555704e+00 7.233695051034787937e+00 7.296829944034474380e+00 7.522982053925320045e+00 7.628644543766776920e+00 8.512092316823167693e+00 8.093190339017741763e+00 8.361030269982215657e+00 7.971964559672050754e+00 8.028343852877863895e+00 8.479620358660941548e+00 8.424112306132290229e+00 8.074651469414776628e+00 1.115385026168640081e+01 1.116217144252341065e+01 1.216068607559275705e+01 1.063407576039105962e+01 7.044279035848476589e+00 6.997192745557800464e+00 8.125334864648767308e+00 7.826131444981664131e+00 7.450490991761812509e+00 7.156881944031466602e+00 6.930067011454836390e+00 6.956750297257634941e+00 7.031021603353209137e+00 7.129139828558104242e+00 7.003637784334606486e+00 7.013272413094710167e+00 7.114704817755518995e+00 7.099831079897168884e+00 7.081813062035477557e+00 6.712188688425389849e+00 7.599504827484798497e+00 7.129492757318637075e+00 7.022289389174439123e+00 7.124033155847898868e+00 7.329938788103580904e+00 7.566376365871845699e+00 7.744359071894127311e+00 8.065593132587888903e+00 7.142866373840634608e+00 7.226950944256219422e+00 7.014678055110842081e+00 7.013660303018796505e+00 7.015339593462371681e+00 7.013023717802684409e+00 7.013620190581870695e+00 7.012414242040701851e+00 7.023651288045224206e+00 7.144859064309250662e+00 7.106994744521473173e+00 7.114261152214446327e+00 7.313287921483722975e+00 7.456370695369741952e+00 6.733144506279431951e+00 6.763235980704710215e+00 6.936164282003890236e+00 7.027845014165090554e+00 8.707714367175141135e+00 7.224092928629433530e+00 9.025186232564434974e+00 9.031867137936629319e+00 7.459704520608690714e+00 7.526900673328492886e+00 7.596246868199232338e+00 7.570913452343549288e+00 6.986315700664786910e+00 7.016134210967398310e+00 7.117357286411445827e+00 7.099658387029632145e+00 7.017085825020465073e+00 6.967979404382853126e+00 7.989553274187612963e+00 8.042363946851860845e+00 6.973931702037328151e+00 7.061565978976407365e+00 6.932225898603137537e+00 6.922824088201116943e+00 6.955493917746601085e+00 6.989091707656784891e+00 6.884573296418269095e+00 6.853021811112516737e+00 7.184977985768062680e+00 6.979335019922077166e+00 7.129953128969193088e+00 6.896834865889390542e+00 7.626922647884544659e+00 7.542681480704967356e+00 6.945997765566965576e+00 6.926766889500578728e+00 6.933228518242747995e+00 6.937583868976337165e+00 6.958579456430086907e+00 6.978358628517939977e+00 6.992826363731919237e+00 6.958346893436232250e+00 6.967604742980850752e+00 6.985847542470913218e+00 6.960539190204340088e+00 6.980909421382452962e+00 6.985685726462960154e+00 7.013240148084098458e+00
6.596615426455092468e+00 6.624190243714838999e+00 6.667764592179763916e+00 6.666054848540555078e+00 6.692617697707780700e+00 6.565957628353977782e+00 6.691782495112239992e+00 6.705916042672205535e+00 6.669184040672895719e+00 6.740254636128669929e+00 6.732263622053915597e+00 6.689953435528862791e+00 6.701976256713860991e+00 6.673639993450053431e+00 6.748281491680904409e+00 6.705823520969696361e+00 6.746281743075650539e+00 6.717372742802377061e+00 6.855068407670263042e+00 6.893077158264718562e+00 7.040985756033006915e+00 7.110886869087176265e+00 8.141163178771780196e+00 8.643043532703487131e+00 8.735163035921253538e+00 8.339921125758454679e+00 8.466633001039722828e+00 8.889018370843164263e+00 8.808060302921798979e+00 8.485324218513001782e+00 1.062452131971870983e+01 1.094619605688926534e+01 1.051480884533927451e+01 1.070768844433801448e+01 6.743499973369504019e+00 6.741054678715198811e+00 7.961020763370203923e+00 7.401174600194091013e+00 7.177411632433637223e+00 6.897300280970572572e+00 6.710673700663470242e+00 6.596785411531632448e+00 6.844988481516246281e+00 7.084660594676702061e+00 6.736760421023411105e+00 6.822200505158489747e+00 6.813948857921159785e+00 6.718581903351206641e+00 6.800535042531052454e+00 6.447451153921943678e+00 7.506679594221449037e+00 6.757555850068502679e+00 6.763833585366608503e+00 7.070392912269454655e+00 6.745551350915407696e+00 7.556583189115638532e+00 7.790378044046215145e+00 6.733515399876242924e+00 6.736055287156952787e+00 6.732700524771801476e+00 6.728210240561796951e+00 6.730878745004593711e+00 6.726293425776350254e+00 7.577665078117767905e+00 7.459459391887035551e+00 7.448048711342455164e+00 7.413267543172280760e+00 6.549749503916902249e+00 6.515634761854567358e+00 6.492943280284873886e+00 6.480543108241153760e+00 6.475781377151477614e+00 6.543543997105618182e+00 6.583883064454574274e+00 6.828606740109183448e+00 6.956534236954783346e+00 7.091315659355837298e+00 6.716504121144853734e+00 6.820782699732242271e+00 6.705397377844158235e+00 6.714838606931428977e+00 6.703547254823099877e+00 6.827211627734435240e+00 6.703941429981936651e+00 7.851132853731804140e+00 7.932496249159193269e+00 6.789296919326856639e+00 6.780811447405463710e+00 6.675545516229179022e+00 6.666680132263892666e+00 8.208516433193189243e+00 7.011121494943000521e+00 6.670353500511851941e+00 6.739117992109354915e+00 6.642356381676643551e+00 6.502581804295743950e+00 6.682119579417053146e+00 6.690029353352882069e+00 6.584363084540862054e+00 6.553209522331498782e+00 6.715375324787519418e+00 6.711241345494884492e+00 7.187531763743996827e+00 7.129560173393355349e+00 6.536103121437648156e+00 7.306077651047401922e+00 6.492962523605200431e+00 6.656592642219936629e+00 6.630853598667060034e+00 6.481044210235789471e+00 6.521861988981429548e+00 6.776850025697306990e+00 6.682663354505713471e+00 6.662523257149144840e+00 6.550424149873652624e+00 6.588736925347348006e+00 6.661425134554662009e+00 6.583750790964334243e+00 6.598155044986995676e+00 6.722929291091816140e+00
6.378345958858501419e+00 6.333837813640522896e+00 6.369396943250119847e+00 6.361507709002324873e+00 6.386013287224658441e+00 6.312274002395785288e+00 6.410322333022321573e+00 6.370201453165208250e+00 6.372357663298707564e+00 6.428622339496968152e+00 6.420853638420701337e+00 6.369704995255860425e+00 6.430957121832792112e+00 6.411696420252151363e+00 6.445691382275176906e+00 6.435678470897679304e+00 6.472835932845171669e+00 6.452176415007557786e+00 6.520478542762925045e+00 6.596914399406186291e+00 6.697589386748705742e+00 6.811131352650575899e+00 7.193653680434929143e+00 9.165239136110425733e+00 9.252040290073132667e+00 8.848983186587735972e+00 9.013680166852120479e+00 8.681756142787756758e+00 9.355684868090040851e+00 9.016110722536039290e+00 9.052436419276766344e+00 1.005559799968024137e+01 1.075429237431720608e+01 1.072618608147491592e+01 1.055269289295255319e+01 8.391233983089403381e+00 7.533414103961662889e+00 6.934823265292738625e+00 6.767403738122116152e+00 6.570711215132678973e+00 6.348533406992079797e+00 6.323204989463187431e+00 6.594859623975982466e+00 6.546289165448952119e+00 6.485866345020451007e+00 6.660168734651666256e+00 6.426315128062702442e+00 6.519447411060425246e+00 6.630431107135184021e+00 6.263371018612593488e+00 7.508579910723565121e+00 6.516322332503111880e+00 6.643786657388950800e+00 6.555860831753149931e+00 6.503823002002374842e+00 6.491618653292849928e+00 6.484753076153680240e+00 6.485271295416505488e+00 6.492162762310472957e+00 6.483263675064520726e+00 8.256957823296946941e+00 8.207964556509157461e+00 8.360983121158440667e+00 8.239959827629480316e+00 6.687296735713130325e+00 6.564362234551045283e+00 6.382205112708714267e+00 6.413334197763688849e+00 6.373183608827813984e+00 6.346644335302317863e+00 6.464979121288836339e+00 6.289608399419472029e+00 6.296383556255340963e+00 6.346852710129006425e+00 6.556338005654722245e+00 6.671822071360725026e+00 6.304065639887614481e+00 6.918293049016636331e+00 6.556068727610247393e+00 6.570155974108146779e+00 6.462638436322446722e+00 6.527775042993042121e+00 6.457139952778478076e+00 6.486201206954087972e+00 6.482601218972887658e+00 6.456792203734959656e+00 8.506606320165206014e+00 8.533386005684675979e+00 6.437198554760641400e+00 6.410042214078175427e+00 6.460147900790511599e+00 6.457115541209624610e+00 6.412265425780415029e+00 6.405801079233484074e+00 6.382957839970583969e+00 6.193604238454882172e+00 6.601057724431693252e+00 6.671120475914511516e+00 6.304242758805010283e+00 6.298551396456996798e+00 6.519274254787793765e+00 6.453658444502970326e+00 6.318667350895196932e+00 6.865648900537538069e+00 7.225797688241515360e+00 6.982687184572732519e+00 6.398869407875936943e+00 6.367079199301006298e+00 6.382979964741275936e+00 6.335780908197174099e+00 6.389976867432752172e+00 6.433784807851274934e+00 6.431201782346114726e+00 6.405678883004913615e+00 6.429660044232906380e+00 6.360431488031977665e+00 6.423969166526336316e+00 6.442353643179290934e+00 6.414366144549751070e+00 6.457739592023447273e+00
6.553929405574795197e+00 6.442344441895144769e+00 6.520644951699711811e+00 6.502318339775477796e+00 6.548044696691599498e+00 6.359074663561270491e+00 6.596289963261019018e+00 6.412608943336508105e+00 6.444188099968521044e+00 6.468833769444417570e+00 6.490347751659123254e+00 6.503871433778007471e+00 6.536521143909011400e+00 6.553487882155855537e+00 6.584908889948156485e+00 6.603765484475976777e+00 6.620168322606611255e+00 6.635807096082102063e+00 6.698494645447683027e+00 6.969427142805757036e+00 6.515638603686312536e+00 6.608686420797381444e+00 7.058044833870386725e+00 7.838888417203424552e+00 9.061504886170535400e+00 9.437391906536856112e+00 9.648129197503603649e+00 9.476368441580582669e+00 9.188875609600234640e+00 9.629852215275127136e+00 1.040489411676076692e+01 9.784642915941173413e+00 1.005657111068264697e+01 9.815717508250656920e+00 6.303526789664639196e+00 8.321565085291112496e+00 6.929506239998010741e+00 6.688029875402688340e+00 6.519959324926491107e+00 6.332151695535588765e+00 6.195894157368569743e+00 6.254947294154124648e+00 6.207034954881746280e+00 6.284946910307926515e+00 6.226478879545910061e+00 6.503956008647037379e+00 6.259781788385490486e+00 6.340674220050162013e+00 6.544655259043429041e+00 6.155339064703800211e+00 7.575074645282889207e+00 6.323863386737873071e+00 6.489897236207518461e+00 6.259798979580873279e+00 6.317756021833992541e+00 6.285415511145794554e+00 6.289540352838207227e+00 8.462122084205276451e+00 8.979491473821175518e+00 9.029842035238333509e+00 6.268879478924113791e+00 6.578069950123952125e+00 6.776857465767671229e+00 6.272543239360861556e+00 6.264635537779618346e+00 6.260064268680035404e+00 6.272334359975607398e+00 6.223352948463746870e+00 6.181545632708765226e+00 6.143873810956268500e+00 6.100876924887728592e+00 6.080663707337275348e+00 6.119074980802647445e+00 6.213039220624454018e+00 6.401354135076958940e+00 6.269493349502596402e+00 6.544377832148089880e+00 6.266917876546266974e+00 7.501864235704233330e+00 7.418673004561271433e+00 7.299592617450960219e+00 7.194022839199748276e+00 7.065738714459476100e+00 7.052185707589350372e+00 6.921872316821134241e+00 6.866957175972393301e+00 6.808869340204246612e+00 6.826013578518119296e+00 6.845993319058741200e+00 6.787264372885387864e+00 6.577499769274123942e+00 6.107786056433495148e+00 6.203085171234233641e+00 6.197783906369757290e+00 6.046630661927162365e+00 6.155374810989549417e+00 6.217585265978332387e+00 6.231487245995480428e+00 6.043285247440696395e+00 6.081631369883210070e+00 6.265816353761577417e+00 6.262777262962138991e+00 6.508134446539069806e+00 6.514298086638868668e+00 6.404338897515309270e+00 6.328326147215658892e+00 6.199225231399927871e+00 6.187367328165718661e+00 6.164717551896996994e+00 6.170104884060779504e+00 6.192880041254074541e+00 6.238711083236265331e+00 6.300025651611177224e+00 6.198540838431886080e+00 6.212640578365072663e+00 6.224999152394331325e+00 6.225570513750882995e+00 6.244381591992066660e+00 6.239821790716591821e+00 6.259536134632757154e+00
6.329710515191436571e+00 6.125940543336676924e+00 6.324805230624118479e+00 6.257923815881484053e+00 6.218159350162772547e+00 5.867026768255897196e+00 6.278005378063894248e+00 6.290558564782014805e+00 5.918981249793288768e+00 6.342884553438728368e+00 5.940378225850121652e+00 5.932559034396062358e+00 5.948630166285679088e+00 5.817916130118925722e+00 5.973843042345468035e+00 5.840415469266615922e+00 5.982259114333732697e+00 5.851924043129087316e+00 6.383606878270716045e+00 6.412331441150466382e+00 6.539703362971064138e+00 6.611174442031076737e+00 7.195387354055441165e+00 7.550073737162464660e+00 9.809230518305641411e+00 1.010253996136677657e+01 1.025184957042965728e+01 8.288575801348862626e+00 6.937991481146235095e+00 1.026004551279290666e+01 1.063249958421336139e+01 9.887877093514621407e+00 9.952696804820131860e+00 1.008418571971692757e+01 6.154510320389935174e+00 8.350728045412896705e+00 6.987883325694780545e+00 6.623507164626099453e+00 6.414922693574971468e+00 6.649951505679433161e+00 6.106407529185083227e+00 6.129153663194688129e+00 6.218270464501300943e+00 6.038778995589815679e+00 6.114861490812977252e+00 6.305073406069308106e+00 6.166845725547046797e+00 6.190386972152488454e+00 6.528759428762977102e+00 6.095317840755713590e+00 6.146651345871074312e+00 6.174010975514448774e+00 6.313529193027437536e+00 6.119437042451126629e+00 6.170463748689709149e+00 8.079916498674947434e+00 8.718772400530383493e+00 9.152278735986325131e+00 5.996223885138821430e+00 6.071287120997855169e+00 6.466263904125513662e+00 6.114402661304811026e+00 6.138760075290380591e+00 6.119533508296712832e+00 6.044436242934763115e+00 6.327290145396334609e+00 6.114725845494305645e+00 6.114759782972408964e+00 6.113575109243199357e+00 5.972637877050860133e+00 6.115137680746217441e+00 5.932525236025966819e+00 6.716164486194600158e+00 6.732939295391660472e+00 6.595088462956701036e+00 6.547867311999304718e+00 6.657297814314551587e+00 6.478585891483744419e+00 6.455097122907457852e+00 6.407868880163835712e+00 6.343477218728489575e+00 6.297935637499398887e+00 6.238223440451825752e+00 6.221559201396139827e+00 6.164663528024847849e+00 6.149298586158963076e+00 6.112900338750824503e+00 6.117570637790089805e+00 6.011912706182772403e+00 5.984591678473949017e+00 6.358377779394302820e+00 5.978743448884300982e+00 6.133141006694767583e+00 6.179228433548807686e+00 6.012658062156862826e+00 5.955575992276186170e+00 6.019360111721029583e+00 6.047284000585387176e+00 5.886988542994831874e+00 5.923874201320710853e+00 6.190719289280855797e+00 6.163641030503464791e+00 6.326858362796962787e+00 6.324094612106790692e+00 5.965560064968940424e+00 6.390176033972284841e+00 6.049521979192149068e+00 6.051694373368738056e+00 6.001241653779090690e+00 6.023811038030151721e+00 6.052544135807250925e+00 6.050565875328312693e+00 6.072202622219418089e+00 6.066760220491907774e+00 6.081659104855692277e+00 6.106755954116488638e+00 6.078217287123764301e+00 6.056079204699523544e+00 6.107362952520469790e+00 6.179858223413811302e+00
5.759938616973339975e+00 5.632625784914965017e+00 5.748922139242854001e+00 5.641982960396697777e+00 5.662894761981617897e+00 5.696023328145394693e+00 5.695489585992040915e+00 5.709512746042822329e+00 5.729406401604624222e+00 5.728954242020602550e+00 5.744706763619717549e+00 5.746691169130240695e+00 5.758701087062275903e+00 5.756732786533783397e+00 5.777563545033287618e+00 5.771042038206353197e+00 5.788320671889048086e+00 5.785361080393025546e+00 5.817625766734137116e+00 5.812533043340544658e+00 5.999675067478582591e+00 6.078300276015271564e+00 6.470240565324401061e+00 7.842538259377212384e+00 7.431762116653696459e+00 9.997165968674757153e+00 1.018202044642264248e+01 8.015866797101594443e+00 7.649295903131753782e+00 1.021389467956785246e+01 1.155740383667532356e+01 1.066876317570259936e+01 9.259795934590629329e+00 9.504961781289336997e+00 6.039891087970906014e+00 8.449073217701549510e+00 6.701365607613839259e+00 6.437274318712917776e+00 6.330169419380325735e+00 6.211298825495424225e+00 5.882605853706251331e+00 5.830137419956402667e+00 6.072750722535484869e+00 6.001928176149913696e+00 6.073054271353599098e+00 5.997361977791287657e+00 5.958189197672082216e+00 6.082013851374837188e+00 6.554348122787941655e+00 6.061133910381365730e+00 7.918258152230942315e+00 6.079050641105945729e+00 5.986668772275312023e+00 6.050898770175566987e+00 6.081494133581371031e+00 6.018413492682225474e+00 6.005675021496834631e+00 6.046031304810687956e+00 6.110119041411312679e+00 6.229920964316202792e+00 6.457451748978787265e+00 6.576791994348798021e+00 6.586251207946308917e+00 6.034592201449377136e+00 6.306329730396079469e+00 6.538461418943866121e+00 6.426265387541691965e+00 6.265476967505382078e+00 6.241664628046335039e+00 6.209840069286046926e+00 6.081861367337062063e+00 6.018722783003521926e+00 5.931007411818594477e+00 5.950994135939404295e+00 5.962099090853916650e+00 5.984579874909143449e+00 6.081191933667749794e+00 6.046208042458494525e+00 6.100174234117713645e+00 6.098183971693668326e+00 6.097845399161787583e+00 6.110716230553789430e+00 6.121441644551741668e+00 6.110252559225475721e+00 6.134701155651102411e+00 6.155591503225846139e+00 6.148537954250794968e+00 6.140817278655575251e+00 5.870548061184678090e+00 5.841161687825655591e+00 5.909041474729882282e+00 5.882726005671728764e+00 7.054036570521559746e+00 6.169552430780527175e+00 5.907111248326602393e+00 6.778130912366384209e+00 5.962660677729545000e+00 5.979088113405445881e+00 5.872374621585408683e+00 5.819411576192542235e+00 6.049457866221910507e+00 6.056993990728670951e+00 6.067059656715690252e+00 6.089834586602212774e+00 5.986412492136662600e+00 5.919245770551098573e+00 5.936253506134963942e+00 5.963191979431716305e+00 5.939678935467146204e+00 5.946357078366330207e+00 5.969670531603826547e+00 5.990424567728364735e+00 6.011814564478541456e+00 5.972661454274023285e+00 5.985122921954871167e+00 6.013886527341234078e+00 5.984557963800649638e+00 6.004629507374569464e+00 6.014116060904190597e+00 6.827050239892367145e+00
5.605753355911586411e+00 5.625669511724286309e+00 5.645288121158194450e+00 5.641926493007840548e+00 5.655589447024231831e+00 5.558167041155658517e+00 5.667290507169669311e+00 5.591390515251445592e+00 5.560490910819412491e+00 5.675103537217687233e+00 5.571478415689656849e+00 5.587540491471452597e+00 5.593506026860783464e+00 5.614135629932123450e+00 5.603927584297830222e+00 5.634887810127914953e+00 5.619460874648781967e+00 5.639661427509230052e+00 5.629596994472698235e+00 5.789291944567541037e+00 5.947388558262048264e+00 6.012486881862514565e+00 6.136887866326177665e+00 8.361641774455431886e+00 8.265204612773240811e+00 1.072928311045929739e+01 7.770880661586836879e+00 8.617100799887808193e+00 8.437890044312831961e+00 9.942358319595328453e+00 1.013472859994775455e+01 1.150814150159324534e+01 9.916538343341631645e+00 9.843575347758905636e+00 6.032278680125411796e+00 8.599798620133256577e+00 6.227857506012543176e+00 6.067826133904413055e+00 5.995610287631697233e+00 5.916802162880637539e+00 5.803847092554121012e+00 5.725312057921319919e+00 5.957059702653450195e+00 5.991830251389975714e+00 6.000613288703216419e+00 5.993981064821603866e+00 5.894266395718750218e+00 6.024392035021544523e+00 6.624100110245136896e+00 5.984963315877140033e+00 6.443052677034255993e+00 6.049210151605614705e+00 5.862602102284742323e+00 5.983017657986348325e+00 6.040863405951407472e+00 6.357809515051291882e+00 6.223725002957071872e+00 6.230586193056192101e+00 6.255049097794753266e+00 6.302028627075697109e+00 6.341622394246828165e+00 6.340586235852620156e+00 6.324757292541956843e+00 6.261459998410412453e+00 6.143425099380313448e+00 6.027738604374870413e+00 5.889360103433285865e+00 5.814110788093918458e+00 5.786977769184334264e+00 5.762362089317797142e+00 5.709435148392874027e+00 5.689132805402707049e+00 5.709179878380325590e+00 5.731986225332748930e+00 5.868302164260586373e+00 5.950231620254758269e+00 6.038171163267001873e+00 6.124057824473111644e+00 6.246014869218663890e+00 6.281183379905269426e+00 6.331240236525738752e+00 6.391884272740309569e+00 6.457386333427094449e+00 6.443107271947123849e+00 6.515996012888068734e+00 5.992981786483490225e+00 6.051100113301339789e+00 6.031327123876032203e+00 5.995420377173786619e+00 5.890725679757934152e+00 5.877727498418483520e+00 5.861645111420039633e+00 5.889503028966057485e+00 5.883000386697319506e+00 5.855926139295113408e+00 7.350591007362973883e+00 5.922840885166925418e+00 5.937643985052391216e+00 5.827572366207279586e+00 5.792141946979493916e+00 6.008789917946010029e+00 5.983407369844403689e+00 5.853362418053625227e+00 5.842220366353164884e+00 5.701159794692184590e+00 5.677424366938291556e+00 5.862080266040671894e+00 5.922759895506677807e+00 5.892247302562058309e+00 5.905718618801104824e+00 5.929587413660070361e+00 5.958624597632461217e+00 5.954049643768216882e+00 5.842179279667628400e+00 5.949432968268013155e+00 5.975336775290838176e+00 5.945510658374154822e+00 5.894310535297966780e+00 5.976420121611158542e+00 5.983853829598981378e+00
5.568889416086775235e+00 5.584001810689441569e+00 5.605219241574374678e+00 5.597005824251287009e+00 5.607721113906507959e+00 5.572653714449187667e+00 5.602852876409238014e+00 5.558653046213913207e+00 5.599490707016289370e+00 5.571618800510858449e+00 5.606445974669698629e+00 5.589845136316458074e+00 5.611311712486282133e+00 5.610400933005768920e+00 5.634797695548638963e+00 5.618909225103292826e+00 5.634297114458641786e+00 5.630425272898428091e+00 5.641866983425131821e+00 5.720330801629682327e+00 5.847595367007164313e+00 5.930778169504984376e+00 6.293489863641905657e+00 6.593420636277727453e+00 9.075463963682649293e+00 1.006845407569065287e+01 8.575009420803102245e+00 9.262828002016838980e+00 9.182180679411285240e+00 8.466545805128117053e+00 8.536599423208819815e+00 1.010277501669411215e+01 1.063217021550078734e+01 8.318882105784755510e+00 8.935484415460461349e+00 6.024009577552120298e+00 6.218584969440755117e+00 6.334550604419971975e+00 6.094532685639229008e+00 5.865268128500992439e+00 5.762790334503296918e+00 5.707459035203353181e+00 6.057149813506897296e+00 5.930829897716648702e+00 6.013071424841937684e+00 6.005132658866568995e+00 5.899764652184924074e+00 6.001467080961231382e+00 6.050637582404561066e+00 5.992031693043625928e+00 6.349423282001330548e+00 6.042824401259996314e+00 6.143760030250327908e+00 6.084729687593913638e+00 6.030088573612132130e+00 6.591652617165215666e+00 6.434492350866890753e+00 6.463143960586711145e+00 6.426071787082082487e+00 6.412316510243774914e+00 6.352774466493747774e+00 6.293410296821403627e+00 6.288629124369423451e+00 6.155901998763118499e+00 6.017549983994035401e+00 5.915558848279643733e+00 5.776778938521369255e+00 5.780441305846583333e+00 5.750283681244391154e+00 5.731598356370881220e+00 5.728991903861311741e+00 5.730655553989977058e+00 5.798168470965455512e+00 5.832555919969975022e+00 6.050790076882851309e+00 6.173196577074324232e+00 6.287669930032977916e+00 6.421277352982388109e+00 6.012612269228064577e+00 6.043542898799762142e+00 6.011156370894418011e+00 6.004893294823318683e+00 6.013036358766250089e+00 6.834518547791700094e+00 7.028723802233158402e+00 7.107803851319440369e+00 6.006006039733345681e+00 5.997823708140810339e+00 5.928223882288762958e+00 5.897673625423521138e+00 5.894123994254657717e+00 5.972796219387548788e+00 5.896935888625796096e+00 5.890109842699279064e+00 5.847671771178148958e+00 7.402326946214532910e+00 5.930053793418407437e+00 5.949933965363404909e+00 5.830421981104020546e+00 5.802943944901118201e+00 5.960279800757263047e+00 6.140320421322639000e+00 6.328534778188600995e+00 5.845914759511805059e+00 6.242909921154538466e+00 6.132610113990422107e+00 5.928931673999298546e+00 5.939248577709703270e+00 5.897509681691069261e+00 5.919732993028255841e+00 5.946342392376319452e+00 5.955233928315826653e+00 5.976728080680286936e+00 5.941047389865675044e+00 5.953229365556306441e+00 5.993364247335200012e+00 5.963808068320537004e+00 5.985705327655186814e+00 5.995382148540018719e+00 6.031783960489055296e+00
5.619694677362584656e+00 5.578288249132081766e+00 5.619827861195146212e+00 5.586208811954784359e+00 5.595382219292590165e+00 5.589438491116428764e+00 5.604484912346366698e+00 5.601500458964676632e+00 5.600609730820695020e+00 5.611929351005119138e+00 5.609137505569377069e+00 5.613518217751368056e+00 5.620485160091671872e+00 5.614033730897959984e+00 5.625401026419704742e+00 5.620480132519674932e+00 5.637340498535094113e+00 5.629773611012230283e+00 5.662529192913163811e+00 5.687248563096535037e+00 5.842657232728541317e+00 5.906546691274453309e+00 6.684879138252091124e+00 6.751499119796261716e+00 9.856449330027922784e+00 9.184414501054293467e+00 6.457639630640256811e+00 7.342338145702631103e+00 9.459334432933376391e+00 9.414679101751355361e+00 1.006842497070316966e+01 1.016815943265689626e+01 1.137078227072804282e+01 8.779374083119641625e+00 9.083075100613910990e+00 9.005919036920447596e+00 6.770847806209449260e+00 6.243279347806270252e+00 6.123488088941350327e+00 5.931100231622554730e+00 5.815732410294074839e+00 5.784647913295867028e+00 5.851879543488870183e+00 6.153634007972053510e+00 6.060995209878274892e+00 6.067663794138193012e+00 6.101879054846913064e+00 6.044231068406419105e+00 6.613636057957933190e+00 6.115634851153433083e+00 6.763997052470369198e+00 6.133788486868780865e+00 6.074615193946644176e+00 6.131608072131315090e+00 6.103664646559543883e+00 6.712326806305547677e+00 6.643649143598787887e+00 6.761046561422682899e+00 6.723747136966370164e+00 6.678516340486049252e+00 6.582589675523557560e+00 6.497621368774927575e+00 6.514174026671352813e+00 6.342374301526676028e+00 6.195675309934047803e+00 6.100886666236650768e+00 5.947891190259426253e+00 5.985850310939382801e+00 5.950275075862229812e+00 5.924712717254420724e+00 5.903913605871853321e+00 5.883308262489374663e+00 5.901070452174904446e+00 6.027864370845425590e+00 6.159417962146174652e+00 6.282356684511819722e+00 6.619826772622951161e+00 6.145027028030066063e+00 6.143570245227567561e+00 6.138148629709583304e+00 6.185561533440095516e+00 6.203536631789528855e+00 6.218283592473213162e+00 6.203999594274271168e+00 6.222900997849466265e+00 6.247366606575512016e+00 6.228360817067319033e+00 6.222545814292107735e+00 5.933552036903715354e+00 5.898235563579282470e+00 6.566351455723347996e+00 6.567615124043029162e+00 5.962210344656266869e+00 5.957391070067222572e+00 5.924785428925108732e+00 7.511949345813042633e+00 6.003865603585413879e+00 6.020447165760820951e+00 5.908565272981936900e+00 5.872279808812358226e+00 6.039690846911847544e+00 6.092871730910490058e+00 5.921884503492890417e+00 5.891490307323842046e+00 5.891041642312760729e+00 5.838509402764836764e+00 5.983066115372685623e+00 6.000647427147216995e+00 5.954464784315604220e+00 5.970020475038852581e+00 6.021247481856590866e+00 6.053085099514892597e+00 6.068356582950924505e+00 6.025425701352132180e+00 6.042686831379525003e+00 6.069847486919343282e+00 6.040124269019573333e+00 6.062465791225201350e+00 6.066380301031363942e+00 6.081910311704536554e+00
5.693384537865421535e+00 5.639504522460585534e+00 5.689046377572676505e+00 5.639704458013021338e+00 5.649409352913306037e+00 5.650079941880237655e+00 5.667731453044250856e+00 5.681024410980764827e+00 5.628492125214600961e+00 5.687839158573421372e+00 5.631778151528951781e+00 5.650964525794440085e+00 5.650397455690748139e+00 5.675331786983099036e+00 5.652356712594768240e+00 5.673595211278417594e+00 5.665100030607010062e+00 5.688201753023417240e+00 5.726961707982459515e+00 5.724998181522331642e+00 5.859436679666076841e+00 5.867397610392171892e+00 6.623309924649243285e+00 7.256736163727298461e+00 7.740430334244013721e+00 7.010141747203133988e+00 7.515985454363303120e+00 7.660185680053063884e+00 7.727823410194617715e+00 7.183560054466721745e+00 9.953124378247945714e+00 1.021732830463768593e+01 1.213278700187764869e+01 9.287277381066102677e+00 9.315849999231248901e+00 6.247145736338664435e+00 6.786961570109879105e+00 6.369522356865985557e+00 6.191454189300936051e+00 6.014947561316912328e+00 5.868137900230122384e+00 5.886018663558283848e+00 5.919049439802944512e+00 6.298046832228219927e+00 6.186891831878196690e+00 6.189156382436054038e+00 6.218287625321316625e+00 6.266264340110701880e+00 6.221708332872110780e+00 6.250557867667859924e+00 7.070467975107436409e+00 6.211263385945164472e+00 6.302733403337175133e+00 6.235095600310835096e+00 6.348323546852594923e+00 6.894476958585730841e+00 6.957618609626968542e+00 7.187837335017322360e+00 7.184699344985752134e+00 7.122939559386949782e+00 7.008855287301403614e+00 6.903865906034874378e+00 6.933939317304261607e+00 6.719964712856189237e+00 6.539366987459972691e+00 6.420904160525672033e+00 6.212332651421435870e+00 6.231023429305055927e+00 6.195048670063625806e+00 6.194468965677923933e+00 6.044771724836015103e+00 6.220599417500558559e+00 6.045385701040014048e+00 6.216512538081427230e+00 6.122395405896691400e+00 6.201011187379922518e+00 6.292664467522796734e+00 6.362993376683952818e+00 6.481257780322749795e+00 6.509920848133029736e+00 6.551696298492032611e+00 6.608377464577389837e+00 6.667034874975547254e+00 6.648616198671597033e+00 6.708958282465864009e+00 6.220720270153907272e+00 6.216478764700791970e+00 6.218407695060506057e+00 6.115002223201370768e+00 6.087800043001396766e+00 7.244474957517970992e+00 7.287449420842535552e+00 6.086562176322795281e+00 6.083070894816511753e+00 6.047571068496116808e+00 7.679609176989202979e+00 6.126952914814173923e+00 6.150354402167685919e+00 6.031094071020044467e+00 6.000309788282526924e+00 6.213022137748185791e+00 7.494133340956649292e+00 6.536322520711127737e+00 6.548186391726601663e+00 6.424024563847380520e+00 6.357050525922797846e+00 6.135660809199968924e+00 6.147975888496982400e+00 6.123330564333651083e+00 6.129886390937463680e+00 6.154392614387216298e+00 6.188439469812466953e+00 6.204036472421171844e+00 6.160315680467336463e+00 6.177575897833604834e+00 6.205218554793237473e+00 6.175607025109712822e+00 6.198888151381066081e+00 6.197971184772292474e+00 6.221025288967075184e+00
5.823621390207599724e+00 5.807886911292357013e+00 5.818124700194753807e+00 5.812346958636845251e+00 5.810827476057294660e+00 5.797861095747027349e+00 5.813169491613981776e+00 5.808116081222863158e+00 5.785910276041219547e+00 5.811838726910449893e+00 5.786272595640355121e+00 5.780315936188075376e+00 5.777801075858201685e+00 5.799162060875151070e+00 5.810929770777775616e+00 5.801458780495825529e+00 5.788610820966086479e+00 5.806514002546000697e+00 5.838339994588206849e+00 5.863507924710507524e+00 5.945546775655491167e+00 6.028621185862366616e+00 6.526080754336503809e+00 8.327328902748210027e+00 8.249249096105296886e+00 8.328807074197865035e+00 8.286161709634583872e+00 8.212786081162583685e+00 8.232546777140051120e+00 8.154362345375243848e+00 1.012336561708089278e+01 9.533698008546927838e+00 1.291994013282241660e+01 9.828718175481032659e+00 9.611822190191578130e+00 7.721424352827984450e+00 6.908469968468809341e+00 6.525650661281817477e+00 6.332248799661580385e+00 6.156505813176186948e+00 6.083927000018725550e+00 6.047362304520156329e+00 6.181235416229897695e+00 6.483907991919038771e+00 6.365290526309477670e+00 6.371253381178116015e+00 6.535767230465280520e+00 6.413878696051792616e+00 6.785080099435496059e+00 6.414172196821708027e+00 7.344486473849157981e+00 6.565889416915628551e+00 6.475392313274682010e+00 6.411338342414397928e+00 6.439440999460593673e+00 7.227596192650151963e+00 7.418605420093314251e+00 7.752299832304467841e+00 7.775624111192360743e+00 7.694803439825719238e+00 7.543473251638224575e+00 6.430716098878738407e+00 6.432097887277805626e+00 6.427612757278527766e+00 6.914137473038736381e+00 6.414827975242578972e+00 6.419156050141250347e+00 6.413795218819410948e+00 6.413418285298088328e+00 6.413146864246958678e+00 6.155325555599284293e+00 6.148914265738447682e+00 6.195966881998790754e+00 6.233594319925117588e+00 6.433472546583034912e+00 6.550964511261451406e+00 6.664179209481691402e+00 6.783206925180061297e+00 6.435485770236875958e+00 6.475509243746507160e+00 6.425840338265420115e+00 6.406625876089970362e+00 6.425929383557920538e+00 7.162007491504929213e+00 6.798007365704057392e+00 6.850880661523875759e+00 6.793907192703479758e+00 6.785262295713884839e+00 6.304715570302410477e+00 6.272055197758805711e+00 6.416444524825034357e+00 6.454071046145357649e+00 6.270842118759372141e+00 6.268062924694252303e+00 6.180349351390644230e+00 6.286278486462416382e+00 6.315126739812134460e+00 6.339189992996102418e+00 6.226077510024724759e+00 6.188444835995356996e+00 6.425116630948819463e+00 6.405424147373285138e+00 6.627921080430494882e+00 6.634358027461605190e+00 6.184715232028072940e+00 6.162158933921242365e+00 6.328784907300472717e+00 6.286815415323427914e+00 6.249155186132395734e+00 6.275968238936791010e+00 6.280662175988089402e+00 6.383385364993447553e+00 6.375168046327727822e+00 6.306354953809915287e+00 6.307166957112902317e+00 6.400527890068100412e+00 6.304047690509867685e+00 6.394829897733874446e+00 6.358625886464755794e+00 6.413997066648359890e+00
6.012620276807652431e+00 5.996716916265381947e+00 6.008383998388580949e+00 5.991363719773291407e+00 5.996188362098484603e+00 5.992747175029519369e+00 5.982060862784626565e+00 5.994930616332112550e+00 5.983843682029329258e+00 5.995513813567235673e+00 5.981807108120115402e+00 5.985383394733238660e+00 5.985359464050704403e+00 5.982604222538304484e+00 5.989513629300834197e+00 5.983294244763973424e+00 5.987837562278262027e+00 5.985652718607208378e+00 6.001865432846157589e+00 6.031971962322188574e+00 6.120664097052791242e+00 6.182686337323943349e+00 6.865053478332948877e+00 8.421095842687060795e+00 8.904191336767821596e+00 8.939324111769149539e+00 9.157924322591668442e+00 9.014029223908559985e+00 8.927329171574591271e+00 9.039495688098210024e+00 1.029772158023332906e+01 9.827064227074030711e+00 1.064943298286816820e+01 1.040661843165810296e+01 9.964458048490744346e+00 6.672389472998651705e+00 7.106122590247707649e+00 6.706849477951264404e+00 6.502503039015472552e+00 6.362709615821607656e+00 6.302945720719538514e+00 6.269956367125541163e+00 6.367571840643501346e+00 6.735260159965781313e+00 6.609361313048559339e+00 6.616766908018599125e+00 6.802500930534493229e+00 6.709037997864852443e+00 6.666384030169911767e+00 6.807933713874206205e+00 7.698323593956884814e+00 6.707968042083630955e+00 6.697968197359832843e+00 6.654174758719793914e+00 6.701925414037019912e+00 7.712114301606798783e+00 8.003591769448700433e+00 6.691342049947434312e+00 6.688487330142685039e+00 6.686621102309238118e+00 6.687521820689202201e+00 7.974884504436389854e+00 8.081290029972031164e+00 7.001979766918205783e+00 6.822300453210118576e+00 6.715020957183955197e+00 6.550041215249955862e+00 6.571100491575299074e+00 6.536870617744527934e+00 6.506733078852631635e+00 6.476769773165315769e+00 6.456814576637927239e+00 6.472860578797977382e+00 6.527534646379006489e+00 6.672209602029273157e+00 6.754684523201394342e+00 6.883877719579927223e+00 6.959391286336349403e+00 7.117924374623910921e+00 7.149813504575794454e+00 6.741339899664162694e+00 6.713306676177948518e+00 6.748185258370623885e+00 6.726912646261533624e+00 6.671600538299547800e+00 6.673862898225912943e+00 6.669193353817356673e+00 6.672078233652558588e+00 6.548908661726830616e+00 6.516593777683223898e+00 6.713994066751697076e+00 6.668607046020474272e+00 6.515600050111876484e+00 6.513030356203499238e+00 6.473546658958951205e+00 6.732494696576533322e+00 6.553471446963166969e+00 6.573206332156862786e+00 6.474601595604994486e+00 6.377932485033642074e+00 6.679524295649860832e+00 6.632657156377904428e+00 6.790625725809771751e+00 6.795620542880585369e+00 7.164623327215313253e+00 6.493855388576711185e+00 6.583122508954540208e+00 6.535993547515817959e+00 6.567295498841525969e+00 6.577355014266625055e+00 6.544766634648808257e+00 6.639336810608188699e+00 6.662031475960641380e+00 6.556818740216517227e+00 6.569453311019170627e+00 6.656353310326163175e+00 6.579172490242336302e+00 6.609215768547277214e+00 6.612233774321982338e+00 6.669403980550535849e+00
6.265490480147676067e+00 6.391134205920428357e+00 6.489097232558827422e+00 6.463157505829616234e+00 6.430460840333285688e+00 6.367492001502361276e+00 6.449482068844102578e+00 6.452279861900048097e+00 6.393784176068037617e+00 6.472851125100923753e+00 6.413953663178226350e+00 6.415454200985727162e+00 6.428208492690862030e+00 6.436333185012680147e+00 6.453177116693600723e+00 6.447759691167096463e+00 6.467673167975753756e+00 6.457588188272004537e+00 6.576383936695952670e+00 6.618686063869266611e+00 6.347184297115902041e+00 6.386603823796606960e+00 7.082169236760332609e+00 7.743475410305859619e+00 9.741182789345623760e+00 9.797723999773218395e+00 1.001003634359673100e+01 1.003496714323095418e+01 9.251487465641204722e+00 9.881901950999131046e+00 1.032547235868721636e+01 9.187997545319976922e+00 1.106833154089043525e+01 1.102791605718001122e+01 1.036432098006258684e+01 7.001943646773341356e+00 7.348738327169002993e+00 6.955216390451241182e+00 6.780812471346361114e+00 6.630498246349393554e+00 6.582997371703668499e+00 6.552088997791049252e+00 6.584760384680051537e+00 7.020055310696153406e+00 6.963548381043642266e+00 6.940734242056946002e+00 7.114255587246474555e+00 7.032326529493133194e+00 7.492604768814692839e+00 6.991883142691049713e+00 8.179434706774697972e+00 7.024323459114661716e+00 6.985713377273262026e+00 6.947997250138205239e+00 6.962520789975737756e+00 8.296250959393844937e+00 6.997905597902313701e+00 6.997451451796534272e+00 9.174465026768540810e+00 9.124984177581600520e+00 7.848988710183629536e+00 7.704809863491377087e+00 7.715392288902696905e+00 7.483614386085701398e+00 7.291858649987594809e+00 7.173297554212972216e+00 6.969901184344614364e+00 6.987271623540047827e+00 6.992364703380880897e+00 6.853164942346514188e+00 6.773046144610500363e+00 6.758465164769294375e+00 6.781118444711266235e+00 6.834877970182962947e+00 6.995077787073005204e+00 6.987244752996718766e+00 7.000358873329224352e+00 6.989796257771505594e+00 7.032936903773844506e+00 7.036580951466804734e+00 7.047016225804234146e+00 7.050113471209958682e+00 8.951185173065891121e+00 8.903789430164877672e+00 8.640228056024222170e+00 8.556961625014807282e+00 8.409756488259702678e+00 8.442917924092125048e+00 8.372098675076838248e+00 8.265518634509508189e+00 6.982621250546286795e+00 6.947005477502193216e+00 6.821046976954495022e+00 6.818262902698524641e+00 6.777456778763172096e+00 6.848996574568124274e+00 6.874046865412662299e+00 6.877219470761588127e+00 6.774112773928299802e+00 6.710506698347616705e+00 6.969102655875193619e+00 6.948622517693389788e+00 7.020531438296482740e+00 7.024719465005420993e+00 6.807161503906815625e+00 6.725531805618595982e+00 6.892895426950827797e+00 6.905812886762702441e+00 6.883766168699304799e+00 6.891668860912028016e+00 6.918274234765486419e+00 6.955709467556847159e+00 6.947901272206780554e+00 6.925117132050680802e+00 6.936116533675541262e+00 6.972534358834142409e+00 6.942615261625625145e+00 6.921932465806483137e+00 6.976738178560406567e+00 6.993553049493640650e+00
6.793789993553629891e+00 6.728673750129280151e+00 6.779661274349370714e+00 6.756878643929892014e+00 6.761567988869953361e+00 6.562212741146957740e+00 6.763113624516152278e+00 6.752063013169181005e+00 6.720019690133939960e+00 6.768526210414766098e+00 6.736319741184868093e+00 6.531665079745965663e+00 6.524773605534599952e+00 6.533758730766369816e+00 6.533347257828626908e+00 6.530817465468242489e+00 6.524699650373644744e+00 6.525315994907075812e+00 6.824678978526745432e+00 6.921865017682679699e+00 7.180736247984823351e+00 7.260768052915516968e+00 7.340410441909424932e+00 8.806621370743076938e+00 1.075752141192029754e+01 1.066704256021689545e+01 1.092727882047334731e+01 1.044548603312647650e+01 1.090585544713613331e+01 1.076944049174467111e+01 1.111475683949892002e+01 1.032081667945713832e+01 1.053450736593689996e+01 1.169602103933082660e+01 1.080372488701005196e+01 9.340548835686341533e+00 7.647660932137427814e+00 7.246305256294598429e+00 7.097872538036025247e+00 6.958473359264159441e+00 6.933499499072115491e+00 6.941269628891076238e+00 6.969148701181691052e+00 7.356914381004006742e+00 7.368204936853455678e+00 7.364022952223682417e+00 7.486160242124658915e+00 7.411071196154823681e+00 7.814427307885497775e+00 7.350352755870793509e+00 8.776375856305335788e+00 7.399942231151187322e+00 7.341874852780987837e+00 7.324833462527333694e+00 7.353418356642707820e+00 7.366622174936449774e+00 9.362017719515176140e+00 1.004552296903801079e+01 7.426453680930368506e+00 8.059281754861165936e+00 8.467410704323272697e+00 8.317765501047297505e+00 7.369620636062101937e+00 7.362924515114370294e+00 7.356542062218276001e+00 7.534434875193900538e+00 7.317319356202887093e+00 7.325535860477048189e+00 7.287598463638651047e+00 7.243882079555111986e+00 7.166177640474788113e+00 7.140703573473839327e+00 7.149271879742448377e+00 7.205404895204409854e+00 7.396346701694308301e+00 8.886151125568645170e+00 7.368559991150089417e+00 8.689186145865773980e+00 8.626498775302628985e+00 8.509714264367342906e+00 8.356067261790977696e+00 8.250758439485643692e+00 8.108103118253389141e+00 8.071630392563255540e+00 7.914422060752115407e+00 7.872911560537307452e+00 7.777842804035696389e+00 7.796883568552186006e+00 7.682092382404135833e+00 7.623179383024424993e+00 7.331986391694369942e+00 7.324486368939199465e+00 7.186670525418247912e+00 7.183807912903027670e+00 7.110964588002557818e+00 7.167203597366986756e+00 7.228309761483663998e+00 7.264023690317417348e+00 7.154690589896397057e+00 7.108717304467985443e+00 7.323170801353507287e+00 7.331233541572563794e+00 7.319353783931209279e+00 7.323095557002345046e+00 7.476003167211962008e+00 7.398700860553745429e+00 7.271581672571977961e+00 7.250204902190753309e+00 7.257858646408789305e+00 7.228777671065601318e+00 7.256898793565472516e+00 7.329463458609376758e+00 7.336278043249672365e+00 7.270667142830701479e+00 7.287601164981163393e+00 7.324091360551458152e+00 7.295112217920778797e+00 7.323550271619214236e+00 7.335086541378129432e+00 7.387371560821256011e+00
6.914598193933343850e+00 6.921853312470569897e+00 6.908250367097471312e+00 6.913482097870186749e+00 6.905826486926886609e+00 6.944794676361221164e+00 6.896660716847039296e+00 6.905197982156296987e+00 6.906597467195695117e+00 6.896067835444974925e+00 6.898004652783128243e+00 6.907739275679119828e+00 6.900876116141493100e+00 6.893822540429976442e+00 6.897300158196504327e+00 6.896868395170505650e+00 6.893457332769020063e+00 6.889118627714536203e+00 6.883247918892609007e+00 6.876689924792522390e+00 7.493457550497414132e+00 7.604063600813199209e+00 8.470447932510804634e+00 9.044436653777115254e+00 1.099455974904153877e+01 1.154509955746867433e+01 1.165969946122022449e+01 9.801709527787417997e+00 1.135014868416973854e+01 1.174914166414427186e+01 1.252349423017385988e+01 1.164605212833059156e+01 1.173732216250312987e+01 1.196736861093501147e+01 7.844994737442236854e+00 9.793795817803220061e+00 8.008642725928485362e+00 8.263287000491679635e+00 8.013662689093635549e+00 7.626512386389293852e+00 7.345910069304412815e+00 7.334411774719825416e+00 7.352255522355733319e+00 7.774570720082925490e+00 8.703441245273189963e+00 8.783952207201284779e+00 7.922529846538909126e+00 7.832680451894280083e+00 8.279719027953237998e+00 7.835930170381995907e+00 9.441971750246729300e+00 7.832364594833726379e+00 7.771929070780953630e+00 7.802239007678140936e+00 7.791206371314725487e+00 8.141006844670670262e+00 8.044774731069971097e+00 7.936436357120249419e+00 8.360129030306215014e+00 7.812597379871609959e+00 7.788140975811264077e+00 7.807862269809692890e+00 8.142807363849541957e+00 8.435944088806845542e+00 8.200523551418822166e+00 7.803715035431298297e+00 7.785070931596811405e+00 7.801819921774407973e+00 7.801366956924362661e+00 7.660205304186721520e+00 8.924755149454478342e+00 8.751939877610418250e+00 8.444818178146071830e+00 8.490108497741116977e+00 8.354802338405370676e+00 8.320230625919474932e+00 8.474706515331819290e+00 8.260845325824721641e+00 8.262656592831952196e+00 8.204429088466433484e+00 8.131027764000204883e+00 8.090418782752347937e+00 8.029866614126962787e+00 8.006055507526106396e+00 7.945524775079562119e+00 7.941152255999563536e+00 7.892786784044949933e+00 7.899443604845464151e+00 7.707799720638028873e+00 7.674660358272291205e+00 7.768707375857861308e+00 7.768728527215440494e+00 7.612774711822908102e+00 8.114142933183785544e+00 7.551795331838757619e+00 8.226547515746892358e+00 7.676294134905663036e+00 7.701435079015274354e+00 7.585960118434273980e+00 7.544809729893535710e+00 7.792440709922013653e+00 7.772793041187728846e+00 7.551932930056154625e+00 7.548300846908722939e+00 7.667265611195936970e+00 7.808831925704827093e+00 7.705800513719061939e+00 7.720426500710891204e+00 7.691801215305364536e+00 7.695794994285575896e+00 7.728406415802414386e+00 7.767962579696821912e+00 7.785110560941467917e+00 7.719190009931866214e+00 7.736876390890875754e+00 7.773588385473206408e+00 7.745564946861899003e+00 7.779100300376149413e+00 7.787512400322242456e+00 7.831050923152472087e+00
7.359294017561657242e+00 7.388090157269689762e+00 7.362693543643183958e+00 7.378116169921893785e+00 7.367089649863485690e+00 7.383960681065159903e+00 7.351815504411550961e+00 7.353174726312539100e+00 7.346425135189221578e+00 7.339340418205217098e+00 7.337316848984789530e+00 7.337411186858142642e+00 7.328382244974534387e+00 7.299375822248061141e+00 7.322184554848973015e+00 7.295093934964949511e+00 7.317258778714775147e+00 7.287389042946069040e+00 7.316431811241112193e+00 7.317050965443793409e+00 7.336856639317296924e+00 7.411653537338711573e+00 8.323946717617392466e+00 9.466607350756218509e+00 1.183847416557671295e+01 1.267453328870548646e+01 1.222163623807368893e+01 1.092525776716157715e+01 1.070026609694398445e+01 1.192511817394360563e+01 1.388621766129778123e+01 1.298475388198946590e+01 1.130389567641348769e+01 1.123383714634698016e+01 8.309791682817809999e+00 1.030709891564907643e+01 8.932293604827963307e+00 8.607439212024722508e+00 8.438119589287840228e+00 8.083295428419287276e+00 7.787625202354179876e+00 7.738720291557799946e+00 7.797152460834413823e+00 8.271916368743200465e+00 8.295714217152081460e+00 8.281356055412683048e+00 8.400422974912100216e+00 8.326272586322748026e+00 8.857581001106606067e+00 8.387059023524201962e+00 1.014126233416620337e+01 8.326083064923054167e+00 8.271888415294615271e+00 8.359675528762810615e+00 8.299633339456345738e+00 9.585403495956942521e+00 8.312296289286219775e+00 8.776235550393611362e+00 8.921148718725714133e+00 9.363719976272514955e+00 8.778973615671770148e+00 8.307176978011506563e+00 8.307435338738830666e+00 8.302589050371821600e+00 8.301113649363387026e+00 8.463660006082795562e+00 9.189456880391315252e+00 8.900645626223624873e+00 8.870481914657473155e+00 8.797969249261829106e+00 8.564746774977962218e+00 8.465942375977347112e+00 8.318053005190154892e+00 8.355666427361036597e+00 8.355186737803141028e+00 8.382738810578487687e+00 8.498407992887216267e+00 8.439474632413995536e+00 8.496819393263235654e+00 8.486726363416980945e+00 8.478720951302989306e+00 8.492322149705394452e+00 8.500080637576694187e+00 8.482834203064371081e+00 8.496281498280506383e+00 8.527918968059079674e+00 8.497258129440794505e+00 8.495189024572740166e+00 8.129308975975224172e+00 8.097789687160251049e+00 8.280902335327642305e+00 8.272050246789365957e+00 8.170041973167149862e+00 8.199801803145648549e+00 8.050297931542317542e+00 9.824230358004392372e+00 8.166029417323358075e+00 8.190539574090106356e+00 8.074999644416813283e+00 8.033598005992985236e+00 8.346645693083859285e+00 8.273312715032464126e+00 8.272592795962150802e+00 8.391630017084860782e+00 8.177779762745160497e+00 8.235972524849776377e+00 8.198709661406969218e+00 8.213618853778950069e+00 8.178451962223340033e+00 8.194190122990018921e+00 8.219286594956965786e+00 8.263058350656450557e+00 8.280279010226658798e+00 8.230542077686379798e+00 8.249500866835678181e+00 8.280260308559427074e+00 8.250002441619511018e+00 8.276582086512739522e+00 8.286335410487666309e+00 8.347631411300593385e+00
7.886218785879979265e+00 7.893166941027528694e+00 7.865793357631153171e+00 7.878625235066177623e+00 7.867401268048497265e+00 7.882639143236309209e+00 7.848054292216684047e+00 7.842752933667780368e+00 7.837318739668606149e+00 7.828050186970624047e+00 7.826322717346770652e+00 7.826892483566866510e+00 7.816083257101537285e+00 7.814339160848607690e+00 7.807262261475822918e+00 7.810833113239723957e+00 7.801308396920584087e+00 7.800918971808642688e+00 7.795414717501680357e+00 7.791369630450933670e+00 7.834266888932652328e+00 7.846316459879705718e+00 8.577120885305667741e+00 9.613590411536165448e+00 1.164943469666611620e+01 1.318569077326079331e+01 1.048028290253403405e+01 1.165200221447634910e+01 1.173071299728316141e+01 1.021656090388216320e+01 1.520897860555545122e+01 1.424419228435488449e+01 1.257563956216685597e+01 1.037082887795743602e+01 1.115916997243152942e+01 1.091703576950128607e+01 9.003928699168312733e+00 8.825080421029772637e+00 8.792312070589083817e+00 8.306223766045167878e+00 8.288905389937397672e+00 8.291062705144188527e+00 8.307273337549743175e+00 8.884939880876846274e+00 8.847958004852877423e+00 8.833446153576922200e+00 8.850412301414756655e+00 8.875371505949388506e+00 9.499729170848898008e+00 8.950439287431258606e+00 1.026233725726659962e+01 8.863830535858088666e+00 8.883747688972299272e+00 8.874581169446624784e+00 8.847929151939956327e+00 8.849930191758913267e+00 8.896540018898754454e+00 9.408929934528480032e+00 9.368019981922511619e+00 9.619358162165720927e+00 9.906995998251161950e+00 9.956435573329603272e+00 9.867679804990917347e+00 9.761170508222027919e+00 9.510843821263998521e+00 9.312747044629549720e+00 9.086425913547998334e+00 8.931684600500288340e+00 8.903012245038562256e+00 8.851985189286299516e+00 8.728192376519459117e+00 8.682635170842907257e+00 8.644875136451254605e+00 8.681805405418838717e+00 8.785598909423800507e+00 8.863084878167235559e+00 8.962486998328778043e+00 9.011659680158800256e+00 9.121439686360307775e+00 9.143102918145631364e+00 9.176610539746683060e+00 9.230337767492510892e+00 9.283453012017368167e+00 8.846134241067618476e+00 8.850047509332975793e+00 8.853020368734197731e+00 8.867908233549080421e+00 8.862977794768090334e+00 8.672669518670481636e+00 8.640298781273347828e+00 8.859866010153488958e+00 8.833766859451454678e+00 8.640989787675398048e+00 8.637113786396852788e+00 8.592084211965541840e+00 1.049101330305706092e+01 8.696760162402473071e+00 8.722898867024392544e+00 8.612025300612568657e+00 8.560833525361173812e+00 8.881608754166006037e+00 8.832790520623481356e+00 8.590470513312379097e+00 8.589560113299068433e+00 8.569460889391619318e+00 8.560668194869121450e+00 8.746490354465610295e+00 8.765361730399277462e+00 8.735182270918475211e+00 8.745120980236350761e+00 8.773506392254912356e+00 8.801046590505535505e+00 8.832334264178358652e+00 8.774052012311745585e+00 8.801609448982514294e+00 8.832785176059687160e+00 8.796537820078441428e+00 8.830250441800966854e+00 8.839772424586495703e+00 8.852677694521238649e+00
8.439853826671846804e+00 8.449892977660198312e+00 8.428553991755384445e+00 8.434888669484184476e+00 8.419501748242037564e+00 8.439616791092426240e+00 8.397745765769055737e+00 8.397990872114062810e+00 8.386934781509943093e+00 8.380582740996715074e+00 8.371909834839268427e+00 8.375433440305654287e+00 8.362505881333447633e+00 8.365949932962303492e+00 8.350693477329281578e+00 8.355708934324091786e+00 8.344307885186893259e+00 8.346832130117338266e+00 8.331434723212629123e+00 8.333084122706249985e+00 8.362563103746818882e+00 8.383196407765993285e+00 8.961878902724940588e+00 9.728010266282090868e+00 1.285941710877998290e+01 1.508974221109034453e+01 1.304489616140299191e+01 1.237894708588580883e+01 1.263556036438475694e+01 1.275990611770539118e+01 1.653262559880198879e+01 1.547811264589151747e+01 1.393646787817376165e+01 1.330517287399906401e+01 9.521622248191766502e+00 1.161676889019978454e+01 9.513809947874870332e+00 9.088824654580133000e+00 8.971406335590199177e+00 8.864671645242360398e+00 8.873593779660644998e+00 8.866522837121276979e+00 9.153900651361754015e+00 9.459189878686835584e+00 9.449515160732836705e+00 9.447373157691114187e+00 9.461019241128067137e+00 9.492513956715535883e+00 9.622050225362052345e+00 9.516065527911440114e+00 1.104561576207060014e+01 9.482789099446305769e+00 9.733034930980043242e+00 9.453838651601959242e+00 9.477424541522818657e+00 1.025066356445054438e+01 1.064955738579902622e+01 1.011634512605564140e+01 1.009129544038962223e+01 1.008269480914409399e+01 1.019787559044929637e+01 1.018095290582891366e+01 1.012766924340704300e+01 9.976570582893454997e+00 9.760115036001558053e+00 9.609920588491297266e+00 9.419419354538131728e+00 9.360984269160654847e+00 9.332045122958197325e+00 9.292771142614927982e+00 9.231303116065479486e+00 9.211480428914370577e+00 9.218693829691249064e+00 9.265308196812490849e+00 9.434272178715703561e+00 9.545705160204969175e+00 9.663650539806262429e+00 9.461113070782349865e+00 9.483389968651390944e+00 9.462691081251893621e+00 9.461770550700670412e+00 1.005413746498832950e+01 1.017347453058368778e+01 1.017099166196172177e+01 9.456955790001618567e+00 1.046534325498098816e+01 9.583023422096879074e+00 9.471194151416311158e+00 9.275885943094390740e+00 9.238982555339278591e+00 9.535388198652533731e+00 9.580512035523685910e+00 9.240678348280500387e+00 9.237071450363458780e+00 9.190358886987652909e+00 1.111670185417073142e+01 9.302241386955712343e+00 9.334042309387935887e+00 9.221708245180868957e+00 9.170979419565687962e+00 9.465400379429015132e+00 9.469381681026556308e+00 9.353015415553418421e+00 9.503248906181323008e+00 9.144908654840161688e+00 9.558102239681275591e+00 9.356043297005582460e+00 9.372586936036544358e+00 9.341663306199089689e+00 9.352141544549027685e+00 9.380830790265125785e+00 9.423908907061473883e+00 9.441655429419633094e+00 9.387289743539611209e+00 9.405074622266170081e+00 9.441276099014771717e+00 9.410794677781586515e+00 9.437234177341036201e+00 9.445742378067697231e+00 9.458981739731571636e+00
9.050415954286449960e+00 9.053279058557288650e+00 9.038590341688966134e+00 9.037375764924624022e+00 9.017296892477524750e+00 9.051168723046082221e+00 8.991291147539062223e+00 8.995330539975956441e+00 8.992402833366540449e+00 8.974436820099661816e+00 8.975851875839294891e+00 8.978673820228266322e+00 8.963756983355994024e+00 8.971057164976937059e+00 8.949959133821575819e+00 8.959749142402452904e+00 8.942441790345888819e+00 8.948148106996384854e+00 8.923275289190783610e+00 8.911403801483753995e+00 8.945521636127992338e+00 8.972035950586956687e+00 9.540478010720212509e+00 1.025827319381578384e+01 1.325546425489737246e+01 1.378026248627492123e+01 1.391522574709934723e+01 1.317308496023594699e+01 1.341650813664289466e+01 1.373170911412397643e+01 1.323684505745046991e+01 1.670840085376502060e+01 1.520967189557314114e+01 1.384472544273242889e+01 1.014588134205657255e+01 1.237743067589227230e+01 1.005393814377071315e+01 9.705304439405296080e+00 9.589446810876607330e+00 9.497241930292382506e+00 9.496551898269240510e+00 9.506290888012248530e+00 9.712773154843983292e+00 1.015634777905898112e+01 1.011930946666102216e+01 1.014213656173559386e+01 1.014535179902847517e+01 1.014726472046062256e+01 1.068212461666974278e+01 1.021634309984917621e+01 1.017045390487240297e+01 1.014060844594211019e+01 1.012698268688171765e+01 1.014853037869187702e+01 1.013895789963869731e+01 1.012216770971444824e+01 1.111745234303925933e+01 1.108276585178338891e+01 1.105746477522294313e+01 1.093572684855615051e+01 1.080589231561343411e+01 1.073882013010774372e+01 1.071899491742396471e+01 1.053621856366744503e+01 1.034098947479338904e+01 1.021819791446279879e+01 1.003696568834507374e+01 1.002852377911268889e+01 9.996927842970571021e+00 9.956194594470735737e+00 9.897497177583375105e+00 9.869634685626632375e+00 1.012205194512122475e+01 1.012207836630203417e+01 1.009157326791571307e+01 1.020284311750461903e+01 1.032572408486919180e+01 1.012917684292906984e+01 1.014782441123839440e+01 1.014458039374291509e+01 1.038016012580528979e+01 1.029949537645056523e+01 1.170327739588944382e+01 1.026829111265827699e+01 1.025569372072277829e+01 1.027852665266702026e+01 1.023608818577883994e+01 1.023964314974525536e+01 9.966640370970006657e+00 9.925930178089867439e+00 1.022024602317173603e+01 1.022402970731939220e+01 9.894953831383002552e+00 9.891742740099020992e+00 9.842938531890913723e+00 1.179470290988536085e+01 9.971645227925566957e+00 1.000061120527375635e+01 9.881130465461907875e+00 9.839428470208090971e+00 1.011533612595794729e+01 1.020117094709619998e+01 9.836422752716526219e+00 9.851718280250931770e+00 9.830215933455104249e+00 9.808954209646465472e+00 1.001704867764362028e+01 1.003398395261858589e+01 1.000026140764812155e+01 1.000577905451912031e+01 1.004237214027594227e+01 1.008641161150665511e+01 1.010438741721375422e+01 1.004912450348243347e+01 1.006736114927706183e+01 1.010360182515469418e+01 1.007326143461387247e+01 1.010201315068509054e+01 1.011156305623726226e+01 1.074957983966949371e+01
9.707817740134153439e+00 9.728255913316388614e+00 9.702643673553037473e+00 9.708372134360157446e+00 9.689549929280051543e+00 9.721626171951934126e+00 9.666270431513776629e+00 9.665470886245715931e+00 9.653214581799247185e+00 9.642455392336913178e+00 9.634431110047657398e+00 9.641651329340895415e+00 9.624884981213003954e+00 9.630944816860441904e+00 9.609346134472414036e+00 9.618208477548185087e+00 9.600631629958586544e+00 9.604950051697279889e+00 9.573231601769840893e+00 9.574522703986620087e+00 9.575516812114178933e+00 9.607917547583422646e+00 1.016676174558528167e+01 1.113675309045954975e+01 1.411117738989680426e+01 1.442152870247971563e+01 1.575111402927478821e+01 1.222151888454932589e+01 1.422194312290173812e+01 1.530339815948909177e+01 1.444105327197776489e+01 1.381243315573123276e+01 1.640423777870808664e+01 1.446024637251459311e+01 1.368089503015136188e+01 1.317486663623767029e+01 1.071463163474271596e+01 1.037558466144434455e+01 1.025905558813944474e+01 1.017540327686524648e+01 1.017626140702787829e+01 1.019456324091550670e+01 1.025533214114186542e+01 1.086966031325837889e+01 1.083273241170082457e+01 1.083378573665152800e+01 1.083255372105075764e+01 1.085707086785457243e+01 1.146215148674588136e+01 1.088962477220721503e+01 1.191996603470751026e+01 1.085329109587365082e+01 1.087092074886103532e+01 1.084617128196809333e+01 1.084673534100890535e+01 1.215374876679418037e+01 1.178668424357785938e+01 1.084174152702195570e+01 1.084147359447331027e+01 1.084096525480020112e+01 1.170231170134800536e+01 1.154754781622765591e+01 1.154979920938058591e+01 1.132655969662975082e+01 1.112540720571682229e+01 1.100261788680331065e+01 1.079648219931744002e+01 1.084049307067331469e+01 1.084057521938397528e+01 1.069316535810499502e+01 1.060705031238468976e+01 1.057725350963524846e+01 1.057365775391000540e+01 1.063212618005637111e+01 1.084394758707981588e+01 1.087187241125294079e+01 1.085097043017035112e+01 1.096658583753857563e+01 1.104230843260599215e+01 1.104650513851948723e+01 1.105792045728618866e+01 1.109884220655448139e+01 1.115270738869011069e+01 1.112530488754990898e+01 1.083886134417312341e+01 1.086318313959361070e+01 1.085981455707139887e+01 1.085172896671288001e+01 1.063587311163112936e+01 1.059842775500520773e+01 1.126136528979317220e+01 1.124487035494280818e+01 1.060165641501827238e+01 1.059874445050405711e+01 1.054880687812258522e+01 1.063285891208510314e+01 1.067985197269620556e+01 1.070968350303779104e+01 1.059188298459508637e+01 1.054828751633298722e+01 1.083249944876942550e+01 1.083647874336683969e+01 1.093389168037663772e+01 1.095323051368480449e+01 1.082354999921877337e+01 1.074128119631647493e+01 1.072675431019279202e+01 1.074732462234643471e+01 1.071330662260453082e+01 1.072532344687926198e+01 1.075559213908839773e+01 1.079973961558775741e+01 1.081710021512557063e+01 1.076595971731081036e+01 1.078569891461916086e+01 1.081822366414879077e+01 1.078754832013119369e+01 1.081678383499374618e+01 1.082630578268326005e+01 1.084090493179461490e+01
1.043411696574361081e+01 1.045334224941981560e+01 1.042046832318435357e+01 1.043226453559013578e+01 1.041023469595274520e+01 1.044242658880121510e+01 1.038113133438945113e+01 1.038055718512213410e+01 1.036873456606245902e+01 1.035861247823010700e+01 1.034819408353063253e+01 1.035536661615529930e+01 1.033713912484203767e+01 1.034136600378197279e+01 1.031834435306162057e+01 1.032976267425640593e+01 1.030986454666552987e+01 1.031379516776429028e+01 1.028637886911444532e+01 1.027705453272045943e+01 1.027744235071104129e+01 1.029844443959295752e+01 1.084302922365732869e+01 1.218611540789237679e+01 1.343847708629258797e+01 1.665050482994471182e+01 1.529487145193914088e+01 1.298141458036667650e+01 1.321740890900116305e+01 1.451719695582504777e+01 1.496893096196596495e+01 1.551144920561242202e+01 1.756586861331574312e+01 1.478273899476429065e+01 1.444923198321313862e+01 1.357403361361956584e+01 1.142514384102802083e+01 1.109056490556595165e+01 1.097856142368225107e+01 1.090573895421965922e+01 1.094223999978304285e+01 1.093945008958853293e+01 1.089351170156439430e+01 1.163286650361485286e+01 1.160170224368965464e+01 1.159962546789218329e+01 1.163142681456355376e+01 1.161400882648863586e+01 1.160216803789508866e+01 1.172006716082937317e+01 1.160533752838034616e+01 1.161434643323679339e+01 1.162970549632674633e+01 1.160424634904786956e+01 1.160538121639463860e+01 1.273850888949899840e+01 1.275311650595655166e+01 1.160528429107271897e+01 1.160397170036988435e+01 1.160463500997522956e+01 1.160525965210873878e+01 1.251317523302488155e+01 1.160490378826427715e+01 1.223598494240139800e+01 1.160424564527943048e+01 1.160340386549548697e+01 1.155842711347892049e+01 1.160139214574944333e+01 1.160148218558151356e+01 1.144733343844358053e+01 1.160117176465203315e+01 1.139595269177725356e+01 1.136846201272336998e+01 1.141132195694225970e+01 1.153379837518909312e+01 1.162438477800889558e+01 1.172989329883304421e+01 1.179049674108565249e+01 1.191695451368597780e+01 1.193922492573810068e+01 1.160551071693507375e+01 1.160118351233382228e+01 1.160089525228053375e+01 1.162111751344614063e+01 1.211969463088184540e+01 1.218224420902555849e+01 1.177716818514772967e+01 1.177642147653648053e+01 1.140427950902807019e+01 1.135407480370064093e+01 1.227247798559131020e+01 1.233677608130276759e+01 1.135834697380526137e+01 1.135571588157120004e+01 1.135464973858319482e+01 1.129267805627880961e+01 1.143947765396513105e+01 1.146975451711568539e+01 1.135101536646746467e+01 1.130759366631045459e+01 1.160888960871398012e+01 1.160895237533588187e+01 1.160609518710206700e+01 1.161272202415214849e+01 1.126076359775332847e+01 1.126951984365917347e+01 1.149037194013436114e+01 1.151015769795521670e+01 1.155340615083587785e+01 1.155186684202643121e+01 1.159163170865643799e+01 1.156259690219275882e+01 1.158235739499682282e+01 1.158345826316638494e+01 1.161065381955010878e+01 1.162650277455269610e+01 1.162295113282279146e+01 1.161544795695361287e+01 1.162692632085719424e+01 1.160121490929517662e+01
1.120069791066322296e+01 1.122422795310481725e+01 1.118842244037960221e+01 1.120133672964637483e+01 1.117703118334533130e+01 1.118750856048329467e+01 1.114629670769202185e+01 1.115048717874140394e+01 1.113701877354725767e+01 1.112230385807380628e+01 1.111481406705996200e+01 1.111958338718593708e+01 1.109984460123992456e+01 1.110733152809819124e+01 1.108022544837908541e+01 1.109114395216686511e+01 1.106776853041172259e+01 1.107583504661882756e+01 1.104280550486254242e+01 1.103069985930155639e+01 1.102469757299228981e+01 1.104128061338001743e+01 1.157025171204813141e+01 1.289974287140867659e+01 1.420527568522743600e+01 1.575109571679761444e+01 1.542025492334802017e+01 1.401631984297016409e+01 1.407276380999923049e+01 1.588927368810454688e+01 1.604661096988076352e+01 1.993793692453696664e+01 1.874579167869538310e+01 1.573756561143754240e+01 1.524398908539065722e+01 1.446118223324444685e+01 1.218700378017184605e+01 1.185638363966190312e+01 1.175376044436507250e+01 1.168565839157473718e+01 1.172026189985023414e+01 1.173032964739079453e+01 1.167524519479837508e+01 1.243601496546420293e+01 1.243594124719339078e+01 1.242193952130561030e+01 1.247926246383440585e+01 1.241384283133005084e+01 1.306961861231162914e+01 1.254062689461880886e+01 1.397050208745396915e+01 1.241745846630585959e+01 1.242599056913859989e+01 1.241217644291707067e+01 1.241166340397475309e+01 1.353947004753020167e+01 1.241515741705022613e+01 1.241433457927574224e+01 1.241392469472015847e+01 1.241387227849439689e+01 1.241397842708852650e+01 1.355558434383279476e+01 1.358799329415837853e+01 1.320675106535087195e+01 1.241535536090861136e+01 1.241701814338330223e+01 1.241209135533234331e+01 1.231670071543784495e+01 1.228801692429384573e+01 1.224462701862520220e+01 1.217574274631827436e+01 1.215122934287645506e+01 1.213909942936256847e+01 1.219473868859752308e+01 1.241243194443652342e+01 1.241245096824610705e+01 1.241259760396103218e+01 1.241885809803753915e+01 1.266365128453112376e+01 1.266982293082409861e+01 1.270016834888237511e+01 1.241309199453201728e+01 1.241407202498338691e+01 1.241459046679397993e+01 1.242721748690375350e+01 1.242764820990706198e+01 1.242634664707954073e+01 1.241209356347039261e+01 1.219465626568043959e+01 1.215704479438404917e+01 1.331231914000404437e+01 1.346767841592947867e+01 1.216233381667146674e+01 1.215996433977473146e+01 1.210730274124488481e+01 1.209593771310053079e+01 1.228226010632906195e+01 1.230771160737929648e+01 1.217086661543328852e+01 1.211316722531015699e+01 1.244493997076724057e+01 1.241242503648363993e+01 1.210984269737133978e+01 1.212639346867636903e+01 1.206633652940789148e+01 1.206699891266944036e+01 1.230119234069563916e+01 1.239016160784850307e+01 1.236338453436246709e+01 1.229821239892113560e+01 1.235726113871794141e+01 1.242087661502896090e+01 1.240516791118441198e+01 1.234356131829143521e+01 1.237078655260192583e+01 1.239288808292855926e+01 1.236526659018001517e+01 1.239482743771061379e+01 1.240453119790493197e+01 1.241207466365491996e+01
1.201834521551136348e+01 1.204232583268329471e+01 1.200389627260017811e+01 1.201834919618546138e+01 1.199231752323294131e+01 1.199541109445404530e+01 1.195926569141469642e+01 1.196392205245459195e+01 1.196362148888684018e+01 1.193378734972276511e+01 1.195739022016142172e+01 1.194548800181788906e+01 1.193818246656469029e+01 1.192804104358404516e+01 1.194049056960876243e+01 1.191843919934643381e+01 1.193167731424748190e+01 1.191834633959176060e+01 1.184763308531243986e+01 1.183343754751499866e+01 1.181989245125850552e+01 1.183331458490095933e+01 1.235201800308059283e+01 1.366505519925161316e+01 1.521035883474290173e+01 1.661419745293650152e+01 1.686275325620926679e+01 1.528404608714378554e+01 1.516916014443568983e+01 1.655233141463712698e+01 1.672161840444663028e+01 1.656295478798909215e+01 1.997444044390048390e+01 1.672551132721973133e+01 1.609180809552012903e+01 1.539036405598815449e+01 1.299818163857528575e+01 1.267339313636655973e+01 1.257600359287284952e+01 1.251226910410396798e+01 1.254516486465024627e+01 1.253495316340017496e+01 1.250026602795349007e+01 1.328083335514481789e+01 1.331449284117388210e+01 1.329662679326608554e+01 1.333507576703358488e+01 1.326940758065463655e+01 1.393978706613282093e+01 1.395553121781212447e+01 1.468054107493409255e+01 1.326677464071737056e+01 1.327446101550193092e+01 1.326745666096563525e+01 1.326845864551729370e+01 1.450387363154318265e+01 1.326775759963840784e+01 1.326767717148466730e+01 1.326738049723795143e+01 1.326764286138027771e+01 1.512569190078744086e+01 1.491459755628977568e+01 1.498031996773310581e+01 1.369664947161050250e+01 1.350962995885767093e+01 1.338451231079035253e+01 1.319126257137532221e+01 1.317444399180797276e+01 1.314271993670387673e+01 1.309384589906332153e+01 1.326654925251587791e+01 1.298812810207089363e+01 1.300826594523326918e+01 1.326655044905994885e+01 1.319347880866036959e+01 1.329390193525874864e+01 1.340872038805899003e+01 1.326683385533873505e+01 1.326682704417464365e+01 1.326676943063166902e+01 1.326681739299321272e+01 1.326744902330266029e+01 1.635070132418090694e+01 1.630396885744462665e+01 1.624908257908913356e+01 1.602142795315688772e+01 1.609478754855104654e+01 1.613047457541740215e+01 1.512104859834828119e+01 1.497156589268041316e+01 1.436348474016927135e+01 1.382307126603829950e+01 1.301070260781024501e+01 1.300857454174656880e+01 1.295475219787321919e+01 1.294366568673858531e+01 1.309546195150294245e+01 1.313920314862387073e+01 1.300806915740790615e+01 1.296392215631537326e+01 1.331014151271776669e+01 1.326678813980530336e+01 1.325109881412506851e+01 1.326610012238266911e+01 1.294500841230517096e+01 1.292601130282686483e+01 1.315709896143556179e+01 1.317321851872728011e+01 1.313953349039780072e+01 1.315177215614550121e+01 1.318194428851313482e+01 1.322956479391481821e+01 1.324824138898894965e+01 1.319319717262015956e+01 1.321338908606472806e+01 1.325164505967601514e+01 1.336310377725523857e+01 1.337859599594630922e+01 1.325550918707125270e+01 1.326656234183304761e+01
1.293748709862095758e+01 1.290641292967090692e+01 1.291102404829481820e+01 1.290282587074831966e+01 1.288403854751049593e+01 1.284784787541190099e+01 1.285327623524669249e+01 1.284578496250333934e+01 1.281028359652993664e+01 1.282844914594132213e+01 1.280221233579534612e+01 1.279018823812346106e+01 1.278124884055906918e+01 1.277134353818090773e+01 1.278158706259369559e+01 1.276021103230853981e+01 1.277166169574439181e+01 1.275853101774863063e+01 1.279940264426217311e+01 1.283118555929181781e+01 1.297602388796242678e+01 1.306446235841833925e+01 1.318110382379322232e+01 1.444834741995071070e+01 1.642622453708833419e+01 1.738589650193117109e+01 1.749124582123629068e+01 1.680485036779259644e+01 1.647269709463576959e+01 1.725235474836400584e+01 1.736427864964684886e+01 1.625134578639496752e+01 2.126733419767259647e+01 1.777342096332027310e+01 1.701172702823193461e+01 1.575254508690070487e+01 1.385334327597479032e+01 1.353331396172920087e+01 1.344092264131296943e+01 1.338266428446428691e+01 1.340982306860177076e+01 1.340794815569482346e+01 1.348994556043622239e+01 1.416746556141879232e+01 1.425786863143273209e+01 1.422615367348604209e+01 1.417829192065913446e+01 1.416135540421605654e+01 1.532327719122313425e+01 1.452481943834053268e+01 1.556421759921927794e+01 1.416136073257550976e+01 1.416440338849974268e+01 1.416986165636633288e+01 1.416136612004983775e+01 1.416124138855785652e+01 1.416155047859809457e+01 1.416138860820375101e+01 1.416131610249095196e+01 1.416136041867333617e+01 1.679592605057321464e+01 1.514618977878636485e+01 1.544401536228867400e+01 1.468676244866506941e+01 1.446347814006968768e+01 1.433023117797346124e+01 1.416175183890119982e+01 1.416139941498041743e+01 1.416137783643131343e+01 1.416137497755231323e+01 1.391016407005117372e+01 1.388177096297699009e+01 1.387019505813942999e+01 1.416163619428963649e+01 1.408329223137582531e+01 1.418828340996098269e+01 1.431104929824757122e+01 1.416145749654060282e+01 1.667581023582778599e+01 1.651989913797262233e+01 1.630761490165255623e+01 1.606690798201939074e+01 1.578769708019090956e+01 1.586582311305573256e+01 1.568997644527032698e+01 1.551908943078567127e+01 1.557319823028299055e+01 1.560678475580782454e+01 1.565139624944367824e+01 1.554406648435965010e+01 1.491214425204544902e+01 1.461543788949379774e+01 1.390034876740049796e+01 1.389844108738723172e+01 1.384359925410239001e+01 1.383279110714451932e+01 1.399690212404427747e+01 1.403006176329600763e+01 1.392836135678714982e+01 1.388906954766665081e+01 1.425662928332570267e+01 1.416141679203156833e+01 1.395769138065704240e+01 1.394660215705243900e+01 1.396405688406592738e+01 1.393207402583058396e+01 1.405085203973462882e+01 1.406899033717319369e+01 1.403529023029068412e+01 1.404753579048883161e+01 1.407785177911719821e+01 1.412424917112832468e+01 1.415279553162696757e+01 1.408882628474583854e+01 1.410946211864468935e+01 1.414276207075122649e+01 1.411058387449926954e+01 1.414121598662345569e+01 1.415161170933722978e+01 1.416159430037748201e+01
1.382962775372234532e+01 1.380074399606564128e+01 1.379894837865708190e+01 1.379548563933870398e+01 1.377490002299863647e+01 1.374120100862470295e+01 1.373421295890530125e+01 1.373126714795547265e+01 1.369888722788778068e+01 1.369528706695374254e+01 1.368145046482750615e+01 1.367752728176361998e+01 1.366301391906658402e+01 1.365783407764320145e+01 1.363888664451497235e+01 1.364564917673104993e+01 1.362670616552317604e+01 1.363442162084619724e+01 1.359167966448968734e+01 1.358745845134195918e+01 1.384614484172606552e+01 1.392822983349308430e+01 1.405477350852522989e+01 1.534262106501374490e+01 1.782249559989634946e+01 1.840648061090221432e+01 1.861454862691425305e+01 1.767488269459784078e+01 1.795571974747821287e+01 1.832362746480684379e+01 1.892525139207699780e+01 1.877564660327072232e+01 1.900578512460125324e+01 1.890236632406450923e+01 1.798672412616510741e+01 1.509655869076161139e+01 1.475162078402414068e+01 1.443500676739513366e+01 1.434687945171130430e+01 1.450419455409651803e+01 1.429824619358024407e+01 1.432137842111005099e+01 1.427975671247813594e+01 1.509409381915082982e+01 1.525288692210381924e+01 1.520325903862153005e+01 1.517972124259306099e+01 1.509632336008395370e+01 1.594405784778575352e+01 1.529345486440819002e+01 1.657996082727442300e+01 1.509916050859860448e+01 1.509307792777665469e+01 1.511563836798370630e+01 1.509734615001926272e+01 1.672743782948233715e+01 1.509238879921689858e+01 1.509234201239903328e+01 1.509232547393763468e+01 1.509395125013524108e+01 1.530883843238251885e+01 1.609784735690114843e+01 1.627305485250690253e+01 1.509530344489357390e+01 1.509658412797590898e+01 1.522055372450494914e+01 1.501740220747713650e+01 1.499687966534738948e+01 1.496431245534097521e+01 1.490985438078203806e+01 1.483217083708013462e+01 1.480106976230683813e+01 1.479683312251063398e+01 1.509413661467705481e+01 1.709958114719600530e+01 1.704115622603080737e+01 1.726978118534406548e+01 1.680054348021360511e+01 1.643651727130777473e+01 1.632546212291878618e+01 1.617441414883697348e+01 1.600747237787989263e+01 1.580277942076867781e+01 1.586120582758486641e+01 1.573968668918344349e+01 1.561775519291603054e+01 1.565963644511990616e+01 1.568344875356986279e+01 1.564091597806372391e+01 1.557386417470782902e+01 1.614171087807497429e+01 1.559615885801704138e+01 1.482678006547384619e+01 1.482567399355147231e+01 1.477058443739686489e+01 1.475986413687195586e+01 1.491522815451911832e+01 1.494910509723325909e+01 1.482997149303221462e+01 1.478441066060320708e+01 1.524690411766312614e+01 1.509293796012285327e+01 1.486483312219757913e+01 1.486850554736474983e+01 1.509052317159863144e+01 1.504123092879921586e+01 1.498655745193358513e+01 1.499910787275700130e+01 1.496539898937290403e+01 1.497771331109879789e+01 1.500847978060871668e+01 1.505761512481180198e+01 1.507616074741866186e+01 1.501968741702982868e+01 1.504009367621667792e+01 1.507379244119340811e+01 1.504274029122770528e+01 1.507355631341328106e+01 1.508288351269852789e+01 1.509929990110742715e+01
1.471937726032419391e+01 1.473781451428287070e+01 1.470363492828167828e+01 1.473190682721430278e+01 1.470845186925612680e+01 1.467414121584631026e+01 1.467269885456131107e+01 1.466567492346316470e+01 1.462805741564951134e+01 1.464400030149765897e+01 1.461674422691921293e+01 1.460462425533539843e+01 1.459278408053939735e+01 1.458418879431873805e+01 1.458263003965288185e+01 1.457344000165036313e+01 1.456556440048718315e+01 1.456651377283240478e+01 1.454470560716087135e+01 1.455297815219244839e+01 1.447097247890355476e+01 1.447794482492182944e+01 1.592256566719424882e+01 1.625399511000992092e+01 1.919799395659610397e+01 1.957243987128952156e+01 1.989060705258951245e+01 1.858745270084699541e+01 1.885917011935455889e+01 1.954848221386035334e+01 1.970537398312403354e+01 1.993621080147181956e+01 1.983194199581957662e+01 2.009315351889759071e+01 1.900440070193383946e+01 1.605653373000108886e+01 1.568888096890304951e+01 1.600558132291046221e+01 1.570414285554645595e+01 1.545115019616344476e+01 1.524569792793886513e+01 1.527204387761229221e+01 1.522687178585415424e+01 1.605667577070346397e+01 1.628287292842930967e+01 1.621488310022983370e+01 1.609692203537321831e+01 1.613376074613536559e+01 1.675030383184609306e+01 1.619809580294016982e+01 1.768120335221798456e+01 1.607544278364535018e+01 1.605783603913619473e+01 1.609665721217326251e+01 1.607758053576826995e+01 1.605647383662919125e+01 1.605732698049120799e+01 1.605687035471354918e+01 1.605849273114026232e+01 1.605638144519968691e+01 1.623550568092692714e+01 1.682313935530762450e+01 1.690558530466015696e+01 1.630217238801779445e+01 1.637307428324663050e+01 1.605941062525953811e+01 1.598322935107967524e+01 1.606042784265871504e+01 1.606043646420021886e+01 1.606034603532664207e+01 1.605922032412472333e+01 1.760809160666496354e+01 1.720023790079712001e+01 1.726029038420227124e+01 1.705924533870390292e+01 1.700146323642405122e+01 1.717888390927884501e+01 1.687118469911478869e+01 1.669046865460739326e+01 1.662037088079289049e+01 1.652707430598112737e+01 1.642608344575470625e+01 1.629451390677761680e+01 1.633735366221559815e+01 1.627182422567383568e+01 1.620086689396971380e+01 1.622856950627611639e+01 1.624332574098909987e+01 1.611325259745502336e+01 1.607300113276347275e+01 1.676934059632906582e+01 1.685744762734826807e+01 1.579041577978857269e+01 1.601425345379788467e+01 1.573236487968775421e+01 1.586308154911885993e+01 1.587888475815333500e+01 1.591285619933463025e+01 1.581269336128460701e+01 1.574799807359580228e+01 1.635982591371048755e+01 1.605908425528694394e+01 1.574229491784929991e+01 1.574255568554072582e+01 1.626101952457621280e+01 1.569384240237148731e+01 1.594501120173637432e+01 1.597211045192314494e+01 1.593015000023675576e+01 1.594300351598862875e+01 1.597368948955565138e+01 1.602255150965002883e+01 1.604197498798100696e+01 1.598759022241896410e+01 1.600615884003410017e+01 1.604001480993196793e+01 1.600892032736306447e+01 1.603989805202092356e+01 1.605527859752062980e+01 1.607031570902480055e+01
1.569701347136589931e+01 1.570722369809382357e+01 1.567994792800208614e+01 1.569528002024662072e+01 1.566407690885604609e+01 1.564317632926707446e+01 1.562526358021773731e+01 1.562888584777845047e+01 1.560221258926387122e+01 1.559545968783583625e+01 1.558929902462095107e+01 1.556827315865195871e+01 1.555581395388703037e+01 1.554695922205431913e+01 1.555301424213150696e+01 1.553739252396612258e+01 1.553878416440575627e+01 1.553385883193413974e+01 1.553887394448200965e+01 1.547161678725134415e+01 1.543563338566200471e+01 1.544318236248706100e+01 1.686632708455006124e+01 1.719187285607221582e+01 2.029087165575986518e+01 2.087401723248186869e+01 2.130599686197232501e+01 1.907861592664647787e+01 1.955614891184063708e+01 2.028581880155595130e+01 2.294035917043649420e+01 2.060620992223227432e+01 1.970553861528228623e+01 2.133789223620980380e+01 1.974044733141180075e+01 1.910436225409587507e+01 1.753751015601589813e+01 1.697749591167557881e+01 1.667622674726071352e+01 1.642490180278408829e+01 1.625648128401618564e+01 1.625697491760561775e+01 1.620785897013567833e+01 1.705014272500223882e+01 1.732818317558839993e+01 1.724559809895164619e+01 1.711918406737608223e+01 1.728032945972876533e+01 1.768975380760625882e+01 1.718562150912807951e+01 1.886425251493686517e+01 1.709734814665751657e+01 1.705126462616293281e+01 1.710277190524319835e+01 1.717227025142152286e+01 1.723854995522126643e+01 1.705052312454475327e+01 1.706262873249723100e+01 1.705635057594057002e+01 1.705422159501053869e+01 1.722706282746456452e+01 1.752398393639525764e+01 1.759856857542553144e+01 1.859453195616463361e+01 1.705696580936735529e+01 1.705568210787718897e+01 1.705728677162879947e+01 1.835967751317162566e+01 1.832945775262431809e+01 1.822339724726734289e+01 1.787316941848690632e+01 1.772348267013757095e+01 1.746239976881638611e+01 1.751211221012089680e+01 1.742324796591375602e+01 1.741630487682617812e+01 1.755488284514186859e+01 1.736989926679708418e+01 1.732976942964604916e+01 1.729588075692940663e+01 1.725394731511493163e+01 1.721511548003532610e+01 1.720134486843651089e+01 1.717882970854517666e+01 1.716008369618990059e+01 1.718745379749230295e+01 1.713791417782867299e+01 1.714571191102551495e+01 1.689534900950900109e+01 1.677966878865158407e+01 1.755119235900171404e+01 1.761384414709286972e+01 1.677854083311627420e+01 1.677654836625534429e+01 1.672536904851381223e+01 1.734444480639145780e+01 1.687291106927951034e+01 1.690750451899773665e+01 1.679376338844313921e+01 1.674253834729680079e+01 1.715631270499375205e+01 1.705893757918685338e+01 1.679638091075794293e+01 1.679391667666202181e+01 1.684885376301766868e+01 1.688956839285324918e+01 1.694168747249581841e+01 1.696171445315607684e+01 1.692829893855890333e+01 1.693930699073645485e+01 1.697205792726726870e+01 1.702384013827830245e+01 1.703860204905491571e+01 1.698233663447280151e+01 1.700283904094294130e+01 1.703684542601942908e+01 1.700562253540512359e+01 1.703669394454414743e+01 1.704598692549511441e+01 1.705718559709323756e+01
1.669922579254756556e+01 1.670365287640598950e+01 1.668154585250830735e+01 1.669463628651024223e+01 1.667023757867836053e+01 1.664317490042329695e+01 1.663339939176718474e+01 1.662638373131463965e+01 1.658873555830124147e+01 1.659788336414086274e+01 1.657485254132591379e+01 1.656426112097439685e+01 1.655036034239778076e+01 1.654256511350590486e+01 1.654524666951413536e+01 1.652731976656862400e+01 1.653048626166437174e+01 1.652109396110468609e+01 1.648802515456799256e+01 1.646973851888403573e+01 1.642744218639135667e+01 1.645417059120922332e+01 1.783743703621742682e+01 1.817265371654330863e+01 2.029141631097862231e+01 2.230078379473597394e+01 2.284103904019590203e+01 2.052671547554382414e+01 2.035480624715973974e+01 2.240487345510430828e+01 2.442047748509495619e+01 2.166945946060779704e+01 2.204993204094958514e+01 2.232637203360972222e+01 2.083313371424551264e+01 1.997413337419106583e+01 1.858744803162102244e+01 1.798042444270954476e+01 1.768128934964540733e+01 1.723456492214021551e+01 1.724125905477939469e+01 1.728350802252994001e+01 1.722231529039849107e+01 1.807026387764460651e+01 1.877804475924116900e+01 1.852039226725628396e+01 1.816560720257683670e+01 1.870183057457800047e+01 1.871516322271632404e+01 1.808056886837064070e+01 1.806996450090453266e+01 1.809654329957034236e+01 1.807213649710343262e+01 1.810807789877568652e+01 1.813210102453005135e+01 1.836548094425798894e+01 1.807022870896924260e+01 1.807513560932069296e+01 1.808076647549452076e+01 1.809780517072392669e+01 1.885172876071723280e+01 1.838568971578681044e+01 1.838966800541758317e+01 1.901054206353045473e+01 1.932708649385205746e+01 1.922836557325761575e+01 1.894280535185684400e+01 1.866187359810927404e+01 1.863413336108692775e+01 1.855316234136539677e+01 1.831659137500704304e+01 1.822174051245227488e+01 1.807327383359176665e+01 1.811752281971188339e+01 1.812094428685814762e+01 1.815724459712818017e+01 1.827137499828376122e+01 1.820540741310781740e+01 1.824657854314816774e+01 1.824152946063614422e+01 1.824063207095106520e+01 1.826282728292929747e+01 1.808085744625631364e+01 1.825414114757742823e+01 1.807833990563327475e+01 1.807110558091707730e+01 1.807977556748571146e+01 1.807967362584829729e+01 1.783257020814730254e+01 1.779358038640821604e+01 1.837594601810724981e+01 1.844704342953670562e+01 1.795327154338617603e+01 1.798882464377169299e+01 1.774623167159067805e+01 1.911797743979366970e+01 1.789440889402204249e+01 1.792967521859435109e+01 1.780920708396942942e+01 1.776461193346568379e+01 1.855261105158187007e+01 1.809033069648828729e+01 1.776221347564674247e+01 1.775698594583407441e+01 1.777013374310852001e+01 1.775987310575803946e+01 1.796892716285005065e+01 1.798464999744611248e+01 1.795096416594298461e+01 1.796275282442420718e+01 1.799362545642989275e+01 1.804306190924929965e+01 1.806536544944181344e+01 1.800596996455627519e+01 1.802655152678007866e+01 1.806066452846465964e+01 1.802937631538301133e+01 1.806049514099137809e+01 1.806979999027876005e+01 1.924036743959344875e+01


==> NGC1566/k2_age_disk.txt <==
5.568889416086775235e+00
5.578288249132081766e+00
5.605219241574374678e+00
5.586208811954784359e+00
5.595382219292590165e+00
5.558167041155658517e+00
5.602852876409238014e+00
5.558653046213913207e+00
5.560490910819412491e+00
5.571618800510858449e+00
5.571478415689656849e+00
5.587540491471452597e+00
5.593506026860783464e+00
5.610400933005768920e+00
5.603927584297830222e+00
5.618909225103292826e+00
5.619460874648781967e+00
5.629773611012230283e+00
5.629596994472698235e+00
5.687248563096535037e+00
5.842657232728541317e+00
5.867397610392171892e+00
6.136887866326177665e+00
6.593420636277727453e+00
7.431762116653696459e+00
7.010141747203133988e+00
6.457639630640256811e+00
7.342338145702631103e+00
6.937991481146235095e+00
7.183560054466721745e+00
8.536599423208819815e+00
9.187997545319976922e+00
9.259795934590629329e+00
8.318882105784755510e+00
6.032278680125411796e+00
6.024009577552120298e+00
6.218584969440755117e+00
6.067826133904413055e+00
5.995610287631697233e+00
5.865268128500992439e+00
5.762790334503296918e+00
5.707459035203353181e+00
5.851879543488870183e+00
5.930829897716648702e+00
6.000613288703216419e+00
5.993981064821603866e+00
5.894266395718750218e+00
6.001467080961231382e+00
6.050637582404561066e+00
5.984963315877140033e+00
6.146651345871074312e+00
6.042824401259996314e+00
5.862602102284742323e+00
5.983017657986348325e+00
6.030088573612132130e+00
6.018413492682225474e+00
6.005675021496834631e+00
6.046031304810687956e+00
5.996223885138821430e+00
6.071287120997855169e+00
6.268879478924113791e+00
6.114402661304811026e+00
6.138760075290380591e+00
6.034592201449377136e+00
6.017549983994035401e+00
5.915558848279643733e+00
5.776778938521369255e+00
5.780441305846583333e+00
5.750283681244391154e+00
5.731598356370881220e+00
5.709435148392874027e+00
5.689132805402707049e+00
5.709179878380325590e+00
5.731986225332748930e+00
5.868302164260586373e+00
5.950231620254758269e+00
6.038171163267001873e+00
6.046208042458494525e+00
6.012612269228064577e+00
6.043542898799762142e+00
6.011156370894418011e+00
6.004893294823318683e+00
6.013036358766250089e+00
6.110252559225475721e+00
6.134701155651102411e+00
5.992981786483490225e+00
6.006006039733345681e+00
5.997823708140810339e+00
5.870548061184678090e+00
5.841161687825655591e+00
5.877727498418483520e+00
5.861645111420039633e+00
5.889503028966057485e+00
5.883000386697319506e+00
5.847671771178148958e+00
5.955575992276186170e+00
5.922840885166925418e+00
5.937643985052391216e+00
5.827572366207279586e+00
5.792141946979493916e+00
5.960279800757263047e+00
5.983407369844403689e+00
5.853362418053625227e+00
5.842220366353164884e+00
5.701159794692184590e+00
5.677424366938291556e+00
5.862080266040671894e+00
5.922759895506677807e+00
5.892247302562058309e+00
5.905718618801104824e+00
5.929587413660070361e+00
5.955233928315826653e+00
5.954049643768216882e+00
5.842179279667628400e+00
5.949432968268013155e+00
5.975336775290838176e+00
5.945510658374154822e+00
5.894310535297966780e+00
5.976420121611158542e+00
5.983853829598981378e+00


==> NGC1566/k2_age_range_NSC.txt <==
1.000000000000000000e+06
1.059253725177289685e+06
1.122018454301962862e+06
1.188502227437018882e+06
1.258925411794166081e+06
1.333521432163323974e+06
1.412537544622755377e+06
1.496235656094432808e+06
1.584893192461114144e+06
1.678804018122558948e+06
1.778279410038922913e+06
1.883649089489802020e+06
1.995262314968878869e+06
2.113489039836647455e+06
2.238721138568338007e+06
2.371373705661655404e+06
2.511886431509582326e+06
2.660725059798808768e+06
2.818382931264454965e+06
2.985382618917956948e+06
3.162277660168379545e+06
3.349654391578279436e+06
3.548133892335752957e+06
3.758374042884443421e+06
3.981071705534969456e+06
4.216965034285822883e+06
4.466835921509634703e+06
4.731512589614802971e+06
5.011872336272724904e+06
5.308844442309878767e+06
5.623413251903491095e+06
5.956621435290109366e+06
6.309573444801930338e+06
6.683439175686148927e+06
7.079457843841372989e+06
7.498942093324557878e+06
7.943282347242821939e+06
8.413951416451947764e+06
8.912509381337458268e+06
9.440608762859225273e+06
1.000000000000000000e+07
1.059253725177289732e+07
1.122018454301963001e+07
1.188502227437018976e+07
1.258925411794166267e+07
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1566/k2_age_range_disk.txt <==
1.000000000000000000e+06
1.059253725177289685e+06
1.122018454301962862e+06
1.188502227437018882e+06
1.258925411794166081e+06
1.333521432163323974e+06
1.412537544622755377e+06
1.496235656094432808e+06
1.584893192461114144e+06
1.678804018122558948e+06
1.778279410038922913e+06
1.883649089489802020e+06
1.995262314968878869e+06
2.113489039836647455e+06
2.238721138568338007e+06
2.371373705661655404e+06
2.511886431509582326e+06
2.660725059798808768e+06
2.818382931264454965e+06
2.985382618917956948e+06
3.162277660168379545e+06
3.349654391578279436e+06
3.548133892335752957e+06
3.758374042884443421e+06
3.981071705534969456e+06
4.216965034285822883e+06
4.466835921509634703e+06
4.731512589614802971e+06
5.011872336272724904e+06
5.308844442309878767e+06
5.623413251903491095e+06
5.956621435290109366e+06
6.309573444801930338e+06
6.683439175686148927e+06
7.079457843841372989e+06
7.498942093324557878e+06
7.943282347242821939e+06
8.413951416451947764e+06
8.912509381337458268e+06
9.440608762859225273e+06
1.000000000000000000e+07
1.059253725177289732e+07
1.122018454301963001e+07
1.188502227437018976e+07
1.258925411794166267e+07
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1566/k2_ak_NSC.txt <==
1.118485627018725381e+01
1.049351427379504287e+01
1.003059969985555355e+01
9.423662293086021435e+00
8.825265837125876089e+00
7.974779412876598528e+00
7.477456689093730624e+00
7.166154229765590244e+00
6.731876310698877930e+00
6.120591819903752118e+00
5.754882268180018912e+00
5.584241818209456198e+00
5.320648357150961516e+00
5.188243256445507434e+00
4.843665176595323807e+00
4.732857603024182680e+00
4.668088200327420445e+00
4.632993655197658711e+00
4.581842298582810002e+00
4.736456326890593260e+00
4.877405158686046960e+00
5.023184636767169309e+00
5.297034524350268114e+00
5.415782856144200075e+00
5.754357991364802416e+00
6.236980086484295249e+00
6.682692843400424465e+00
7.091403855732096417e+00
7.636665922590275990e+00
8.226094571413618439e+00


==> NGC1566/k2_ak_disk.txt <==
7.427756284512940788e+00
7.067595480961045951e+00
6.712188688425389849e+00
6.447451153921943678e+00
6.193604238454882172e+00
6.043285247440696395e+00
5.817916130118925722e+00
5.632625784914965017e+00
5.558167041155658517e+00
5.558653046213913207e+00
5.578288249132081766e+00
5.628492125214600961e+00
5.777801075858201685e+00
5.981807108120115402e+00
6.265490480147676067e+00
6.524699650373644744e+00
6.876689924792522390e+00
7.287389042946069040e+00
7.791369630450933670e+00
8.331434723212629123e+00
8.911403801483753995e+00
9.573231601769840893e+00
1.027705453272045943e+01
1.102469757299228981e+01
1.181989245125850552e+01
1.275853101774863063e+01
1.358745845134195918e+01
1.447097247890355476e+01
1.543563338566200471e+01
1.642744218639135667e+01


==> NGC1566/k2_ak_range_NSC.txt <==
0.000000000000000000e+00
5.000000000000000278e-02
1.000000000000000056e-01
1.500000000000000222e-01
2.000000000000000111e-01
2.500000000000000000e-01
3.000000000000000444e-01
3.500000000000000333e-01
4.000000000000000222e-01
4.500000000000000111e-01
5.000000000000000000e-01
5.500000000000000444e-01
6.000000000000000888e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.500000000000000000e-01
8.000000000000000444e-01
8.500000000000000888e-01
9.000000000000000222e-01
9.500000000000000666e-01
1.000000000000000000e+00
1.050000000000000044e+00
1.100000000000000089e+00
1.150000000000000133e+00
1.200000000000000178e+00
1.250000000000000000e+00
1.300000000000000044e+00
1.350000000000000089e+00
1.400000000000000133e+00
1.450000000000000178e+00


==> NGC1566/k2_ak_range_disk.txt <==
0.000000000000000000e+00
5.000000000000000278e-02
1.000000000000000056e-01
1.500000000000000222e-01
2.000000000000000111e-01
2.500000000000000000e-01
3.000000000000000444e-01
3.500000000000000333e-01
4.000000000000000222e-01
4.500000000000000111e-01
5.000000000000000000e-01
5.500000000000000444e-01
6.000000000000000888e-01
6.500000000000000222e-01
7.000000000000000666e-01
7.500000000000000000e-01
8.000000000000000444e-01
8.500000000000000888e-01
9.000000000000000222e-01
9.500000000000000666e-01
1.000000000000000000e+00
1.050000000000000044e+00
1.100000000000000089e+00
1.150000000000000133e+00
1.200000000000000178e+00
1.250000000000000000e+00
1.300000000000000044e+00
1.350000000000000089e+00
1.400000000000000133e+00
1.450000000000000178e+00


==> NGC1566/residuals_map.txt <==
1.221904739488339686e+01 1.219659803680317367e+01 1.212599296924823733e+01 1.202295545795058729e+01 1.190035668068663810e+01 1.176779244322910500e+01 1.163309727221591672e+01 1.149855273304038050e+01 1.136512459323660096e+01 1.123359860195785842e+01 1.110121988316081243e+01 1.096643091560072136e+01 1.082433832740140289e+01 1.067483839577417015e+01 1.051472484957740505e+01 1.034635937713485632e+01 1.016997877295695929e+01 9.988736063084310501e+00 9.804646576317676221e+00 9.614410847427507179e+00 9.420446448414935503e+00 9.227647930018857636e+00 9.045979299532461937e+00 8.876113327925242658e+00 8.718797674489810134e+00 8.581995220684341064e+00 8.471988513855016834e+00 8.389502289852902805e+00 8.344266047679965936e+00 8.348191999454503076e+00 8.401289115873499469e+00 8.472310162625284136e+00 8.578914449771119166e+00 8.708554196729835439e+00 8.916686853658063683e+00 9.174557985745707356e+00 9.481200525622423214e+00
1.282118439186103487e+01 1.279392942738893169e+01 1.271016090165519330e+01 1.258647728680053390e+01 1.243752204371898173e+01 1.227657382751683812e+01 1.211211342786029732e+01 1.194886825989139112e+01 1.178813024294820622e+01 1.162997631371695562e+01 1.147363391592899262e+01 1.131551024354660839e+01 1.115347065916712310e+01 1.098195448787564388e+01 1.080250577675741752e+01 1.061130898879508422e+01 1.041160585492980317e+01 1.020424630513831943e+01 9.994418505592705060e+00 9.782991631481316119e+00 9.565599690298935087e+00 9.345397113538570721e+00 9.136405310943857216e+00 8.943659062826267103e+00 8.763527147899527137e+00 8.602380545285249980e+00 8.475007362163879066e+00 8.374601345702487265e+00 8.311874766733588160e+00 8.294227176546907998e+00 8.340041769103500258e+00 8.408175529987310881e+00 8.512853683804951999e+00 8.648226729218468023e+00 8.859523335263833843e+00 9.125276013915208040e+00 9.443944683491171332e+00
1.349221331173988148e+01 1.345995129497615039e+01 1.336029282289255349e+01 1.321464421728809313e+01 1.303776627723264880e+01 1.284517081267193461e+01 1.264884824805223928e+01 1.245450270629492451e+01 1.226335990855121594e+01 1.207750876332856294e+01 1.189438371701096031e+01 1.171193403527745502e+01 1.152593283437627036e+01 1.133163926962554768e+01 1.112962514238399336e+01 1.091625539814226187e+01 1.069143405125969082e+01 1.045538127209626822e+01 1.021424680467323398e+01 9.973283515937211519e+00 9.732556164280982358e+00 9.483484477508351773e+00 9.242451455016439610e+00 9.020276027219566117e+00 8.815789424521550899e+00 8.629067784751146775e+00 8.478552851429096648e+00 8.361131800017659543e+00 8.280214348310529715e+00 8.241669590534520751e+00 8.272304459132232779e+00 8.337286402573646171e+00 8.439590177291108830e+00 8.583572295747362801e+00 8.797375102583750106e+00 9.071131788307290833e+00 9.402436909887196492e+00
1.424681302279500983e+01 1.420807934849250742e+01 1.409229923824371866e+01 1.391986964893997225e+01 1.371232446523731241e+01 1.348644668301247762e+01 1.325475515096681178e+01 1.302552978634450653e+01 1.280245037059766133e+01 1.258530525187952520e+01 1.237343723557952657e+01 1.216378984114215100e+01 1.195190082403096454e+01 1.173380875083449482e+01 1.150451278737117633e+01 1.126603995618899035e+01 1.101504231069057838e+01 1.074923930719759468e+01 1.047320086454528365e+01 1.019549650448015399e+01 9.921942546926899809e+00 9.643779963146549505e+00 9.367583967964957736e+00 9.109811849606973766e+00 8.875632868837278977e+00 8.660775606340219923e+00 8.481081587504814223e+00 8.345200295929394940e+00 8.245650817958484424e+00 8.187601033041328691e+00 8.195451563528756367e+00 8.256785828791301185e+00 8.353483514096037510e+00 8.504726445179876748e+00 8.721176084770533521e+00 9.003138364041966213e+00 9.347685059926881479e+00
1.509348648222463751e+01 1.504876702181901749e+01 1.491485699236811868e+01 1.471562598416154799e+01 1.447440015300119143e+01 1.421218202749081527e+01 1.394281892289770752e+01 1.367690835740628685e+01 1.341682982874779739e+01 1.316598842725344909e+01 1.292219037732728637e+01 1.268132984220287440e+01 1.244094719348643707e+01 1.219370547995757192e+01 1.193754556998939975e+01 1.166959263340644171e+01 1.138743189942705314e+01 1.109100924282368084e+01 1.078007356181965548e+01 1.046048514624894921e+01 1.014428875712703260e+01 9.829537970732701524e+00 9.517965743738802331e+00 9.220677353455876357e+00 8.950119958260799535e+00 8.704618947356767222e+00 8.493425646441895793e+00 8.330789039975549315e+00 8.212034546265044810e+00 8.134083745203803062e+00 8.115183076002864482e+00 8.172150142764603942e+00 8.263861428073319360e+00 8.416697735513668732e+00 8.636097566387771707e+00 8.926719288266603769e+00 9.285548571987586541e+00
1.605276403527597395e+01 1.600090015308700231e+01 1.584838971020350229e+01 1.561928226994324120e+01 1.534347521836976114e+01 1.504177776835370040e+01 1.473254054813340730e+01 1.442678959715131626e+01 1.412834645900686326e+01 1.384029637398102608e+01 1.356019562247480792e+01 1.328524959102925251e+01 1.300976530476340898e+01 1.272969243215893798e+01 1.244075813169083133e+01 1.213925641016658474e+01 1.182263100601709382e+01 1.149025239511985674e+01 1.114402400689515815e+01 1.078566814178110533e+01 1.042128065060087394e+01 1.006048295374791479e+01 9.710577659439202591e+00 9.373141032620932123e+00 9.058277542887033462e+00 8.776177719685275491e+00 8.531036127032511018e+00 8.331647000830407990e+00 8.186175268919186010e+00 8.086629534919168805e+00 8.041669813657236432e+00 8.087868326998751911e+00 8.174872080913310413e+00 8.322970114775557704e+00 8.545135293588458580e+00 8.844576421192819282e+00 9.218763575077066008e+00
1.714340251987421482e+01 1.708494951498995462e+01 1.691214671410833503e+01 1.665377360595082479e+01 1.634052765564183574e+01 1.599831794831356646e+01 1.564633558765068955e+01 1.529961284545820277e+01 1.496192388281077612e+01 1.463521648599723690e+01 1.431808119162936066e+01 1.400571848195922087e+01 1.369295119154923768e+01 1.337558576970428703e+01 1.304761734979101107e+01 1.270724935672987854e+01 1.235071307073946656e+01 1.197595861745393364e+01 1.158548332547958992e+01 1.118172758617255980e+01 1.076927182288875429e+01 1.035621110642712139e+01 9.954472644249005242e+00 9.571166650406301102e+00 9.208541816864496354e+00 8.877188231747087599e+00 8.591441541534038606e+00 8.351685378367118773e+00 8.169742988261980088e+00 8.046718041064590210e+00 7.977214075132618376e+00 8.000593184387398082e+00 8.084459731979606545e+00 8.226981869933446490e+00 8.450335039849935725e+00 8.759033154835783819e+00 9.149814700040582949e+00
1.839550272445477219e+01 1.832926615624036160e+01 1.813458053745343435e+01 1.784508285685707207e+01 1.749267372104562313e+01 1.710804066929739875e+01 1.671288758190300783e+01 1.632171566603722113e+01 1.594149211479646411e+01 1.557331914030710607e+01 1.521587635650787718e+01 1.486396072392255263e+01 1.451182613231163288e+01 1.415204418060009317e+01 1.378020342782562935e+01 1.339145347319762891e+01 1.298520463915116352e+01 1.256180482374287166e+01 1.211980940947677965e+01 1.166247737492496128e+01 1.119521110740042147e+01 1.072393209757601795e+01 1.025939225243880060e+01 9.818150253232968083e+00 9.402371032406801277e+00 9.015925842509439292e+00 8.676978491899824064e+00 8.392792224326587558e+00 8.165890928996798692e+00 8.012918423906651100e+00 7.916589866267752740e+00 7.905912544552528232e+00 7.989451889885671676e+00 8.124350105727117466e+00 8.347953562883269285e+00 8.666584475708955182e+00 9.075258663459852215e+00
1.984918885721074133e+01 1.977422369415883807e+01 1.955678214767999989e+01 1.923252004088191214e+01 1.883885161939281261e+01 1.840749593631617742e+01 1.796455635074165968e+01 1.752514073853685872e+01 1.709737912676536098e+01 1.668339670357911331e+01 1.628061148893065990e+01 1.588435420788089658e+01 1.548616625661262702e+01 1.508111013243836140e+01 1.466071201486425579e+01 1.421903324377643685e+01 1.375437523651559601e+01 1.326764967752686175e+01 1.276310781645474535e+01 1.224303027465428428e+01 1.171129367771769481e+01 1.117412235549919330e+01 1.064101306287197701e+01 1.012513064646027772e+01 9.643646205077519795e+00 9.197572976421696467e+00 8.793266860702097176e+00 8.454874336476660091e+00 8.179657439695859011e+00 7.981433456000427640e+00 7.857948816569994221e+00 7.809081247213732979e+00 7.886545104349952595e+00 8.011909600084287320e+00 8.235366535827054690e+00 8.564346170437659111e+00 8.992531406731178123e+00
2.155424308400237265e+01 2.147077887371882454e+01 2.122807544341377550e+01 2.086546524995485896e+01 2.042469631186925838e+01 1.994325474541792786e+01 1.944684181855081206e+01 1.895496756429599827e+01 1.847452948198221279e+01 1.800811940787305687e+01 1.755331469895134688e+01 1.710380583912773389e+01 1.665376377907515604e+01 1.619416770092908209e+01 1.571685964937730517e+01 1.521661608888399542e+01 1.468886686695175214e+01 1.413098675185893072e+01 1.354813267667985954e+01 1.294873244036557480e+01 1.233969723155809461e+01 1.172547539869486144e+01 1.111209746254403186e+01 1.051399269519015434e+01 9.945634210868611547e+00 9.426284895335118819e+00 8.953005434013018515e+00 8.539710977024434158e+00 8.211381808868484455e+00 7.953009501414957327e+00 7.796690344650517801e+00 7.712280636593952465e+00 7.768438364144593322e+00 7.884583354275903844e+00 8.107313404342132657e+00 8.448252569383342347e+00 8.897778717554260197e+00
2.357250940352449220e+01 2.347852981673833739e+01 2.320838597567489359e+01 2.280411493499477160e+01 2.231265389936439547e+01 2.177489367862751735e+01 2.122141058666564462e+01 2.066979847388513392e+01 2.013173477694073199e+01 1.960713242233181575e+01 1.909330924426346243e+01 1.858351306697296224e+01 1.807010095072359235e+01 1.754421597160771640e+01 1.699869968207880078e+01 1.642778382150046923e+01 1.582556016806451993e+01 1.518812594882901124e+01 1.452001231029541728e+01 1.382544585273498683e+01 1.311849986847919780e+01 1.240828962791658796e+01 1.169758593558043813e+01 1.100148336937053628e+01 1.033329784294848253e+01 9.710346877892600759e+00 9.157384071321232000e+00 8.654914750424666181e+00 8.251129662814452814e+00 7.929056458857907330e+00 7.718995716186189071e+00 7.597361340732064150e+00 7.617592745000351329e+00 7.730145248554251225e+00 7.954682781449861295e+00 8.311485305215530417e+00 8.784319790761067281e+00
2.593870539426145783e+01 2.583531156505126347e+01 2.553653092617921416e+01 2.508802646891233579e+01 2.454288979407495930e+01 2.394501303812955584e+01 2.332706303915898971e+01 2.271187535303118921e+01 2.210847810487603837e+01 2.151956920771999648e+01 2.094030677548337849e+01 2.036505400071119709e+01 1.978252392117836678e+01 1.918205385034961097e+01 1.855525609101649565e+01 1.789739313942370202e+01 1.720374082961069107e+01 1.647158333239282868e+01 1.570306118160426223e+01 1.490413455293487033e+01 1.408409048069730574e+01 1.325548231102431274e+01 1.242509039923682579e+01 1.160859591832709725e+01 1.082394127299334841e+01 1.007992420069703599e+01 9.413096505012234161e+00 8.819439778586172451e+00 8.311925037910853575e+00 7.921757177761449498e+00 7.633068357490117251e+00 7.470509378074851270e+00 7.438529294585464413e+00 7.552383173795934823e+00 7.779632238874615524e+00 8.156870875200098681e+00 8.655421858393456347e+00
2.872827694327823167e+01 2.861252695599875295e+01 2.827969982586026632e+01 2.778205459222080975e+01 2.717566272889256140e+01 2.651003287240485307e+01 2.582157498529092621e+01 2.513324835902507459e+01 2.445580817943188734e+01 2.379111843621414835e+01 2.313534057233838226e+01 2.247983819328391775e+01 2.181411798006968183e+01 2.112857917434915933e+01 2.041233786626177960e+01 1.965569986430770655e+01 1.885311195464936773e+01 1.800437317842315110e+01 1.711388891455948880e+01 1.618937890198728269e+01 1.523995060451048289e+01 1.427974658802760999e+01 1.331725536290504408e+01 1.236314096119827255e+01 1.144253786048454202e+01 1.057022464675254980e+01 9.766019393056545539e+00 9.060220450718418306e+00 8.446708941015511840e+00 7.960659894222001043e+00 7.592033478353389597e+00 7.375872716054136191e+00 7.288072065207277461e+00 7.383561762639722303e+00 7.601321094807151013e+00 7.996742243558689012e+00 8.523204552786513233e+00
3.199660438878952817e+01 3.186806592674285810e+01 3.149926807481496027e+01 3.094655998645473716e+01 3.027209083779031218e+01 2.953082808021436989e+01 2.876207334014261008e+01 2.799160856928960683e+01 2.723144900002474245e+01 2.648303389693799659e+01 2.574142221535338138e+01 2.499743910809419845e+01 2.423945206426625276e+01 2.345384119309484561e+01 2.262987838873171142e+01 2.176220615904819766e+01 2.084258204720255492e+01 1.986697116260783957e+01 1.883628456831314324e+01 1.776050725825673382e+01 1.665535596216587777e+01 1.553256480881783830e+01 1.441167895731947723e+01 1.330607898846654891e+01 1.222516818849355502e+01 1.119812553687764023e+01 1.024503159386832252e+01 9.387667198612778208e+00 8.659528999672318150e+00 8.043577934062899004e+00 7.593030315046632950e+00 7.289345718973216037e+00 7.150933552485078337e+00 7.215768359263602605e+00 7.416029839535966062e+00 7.824672174519594847e+00 8.381667792383268534e+00
3.585535279132015773e+01 3.571192936751473468e+01 3.530254889894126080e+01 3.468898812855398717e+01 3.393983669915798629e+01 3.311530029295644795e+01 3.225856895003742864e+01 3.139760426506624924e+01 3.054425241606314145e+01 2.970072913573226359e+01 2.886055220166169022e+01 2.801355663829717813e+01 2.714818766576691544e+01 2.625010087030571171e+01 2.530758226696752899e+01 2.430915987748678475e+01 2.324473327941710821e+01 2.211950627442569228e+01 2.093247588173993279e+01 1.968826482456137583e+01 1.839696050474371702e+01 1.708445736779378521e+01 1.576794819928080926e+01 1.446967488418632897e+01 1.320900725440559498e+01 1.199657535726780822e+01 1.086398702928456217e+01 9.835310883336475740e+00 8.941487192249123694e+00 8.196717654178232948e+00 7.629588149909153572e+00 7.219631557405165267e+00 7.020317215078438977e+00 7.034294699131024231e+00 7.218461377753286001e+00 7.636958595719555376e+00 8.227121332369215168e+00
4.046064233612321459e+01 4.030149884012232064e+01 3.984730470077288800e+01 3.916614012243930176e+01 3.833389991496809301e+01 3.741656067076971226e+01 3.646157838159682996e+01 3.549874769823816933e+01 3.454160447469308082e+01 3.359080911931717139e+01 3.264096783491375930e+01 3.167991047701825735e+01 3.069249821265666611e+01 2.966406560032977779e+01 2.858165659113180013e+01 2.743304949707243168e+01 2.620972960421520526e+01 2.490930426131248510e+01 2.353387967710958506e+01 2.209096204649423711e+01 2.059427221854225465e+01 1.905934982337769057e+01 1.751084037378526048e+01 1.597362135933604677e+01 1.447624066602685744e+01 1.304071505206023573e+01 1.168735242887971282e+01 1.044442013748540532e+01 9.342431457710173248e+00 8.421596691139207280e+00 7.679521293892705103e+00 7.152753329043250119e+00 6.858766307479204016e+00 6.780677549197328347e+00 6.952921382889453383e+00 7.379226769485821791e+00 8.005589491414934145e+00
4.590214802358673296e+01 4.572445405208560487e+01 4.521876617568898382e+01 4.446019652397941968e+01 4.353326836853200632e+01 4.250986516457849973e+01 4.144200718431457631e+01 4.036186419513217771e+01 3.928387945992473362e+01 3.820987203343558036e+01 3.713065742080740961e+01 3.603294109658117605e+01 3.490253778350137992e+01 3.372111750860513979e+01 3.247447581977704800e+01 3.114716804846157672e+01 2.973196187210400154e+01 2.822669152495260647e+01 2.663167009834749877e+01 2.495564266800812803e+01 2.321380764596727175e+01 2.142412236033229078e+01 1.961209183154381108e+01 1.780342761341732327e+01 1.603000340728075201e+01 1.432592530276148324e+01 1.271825046474788579e+01 1.123023009207438605e+01 9.897435510297260208e+00 8.756791070102710961e+00 7.835814189682540842e+00 7.163667515159314547e+00 6.741892881433514617e+00 6.586867661138299468e+00 6.727695507514756201e+00 7.154470077682638873e+00 7.819911869832164797e+00
5.233300220137131475e+01 5.213446433270071623e+01 5.157160391906391084e+01 5.072655669914821885e+01 4.969237215064673308e+01 4.854863888162800123e+01 4.735482574101567366e+01 4.614316832179581240e+01 4.492871282921990428e+01 4.371143453031018566e+01 4.248519311667214993e+01 4.123120283206789338e+01 3.993363955626347206e+01 3.857405525427909510e+01 3.713465657096746497e+01 3.560352322759487009e+01 3.396840482439559850e+01 3.222616972223062248e+01 3.037617007885277687e+01 2.843113558711876010e+01 2.640358368767396513e+01 2.431608736050503339e+01 2.219534237202625349e+01 2.007078215442119529e+01 1.797701611380896480e+01 1.594964009864267140e+01 1.403209527933589129e+01 1.225365247671783919e+01 1.064345206572403413e+01 9.246064334616853841e+00 8.103468612521908199e+00 7.234473718434649925e+00 6.666112820140867257e+00 6.420165509212040433e+00 6.511874881501448442e+00 6.934698448402357940e+00 7.641924978048550088e+00
5.993605176758768494e+01 5.971590656648130846e+01 5.909148629675983955e+01 5.815361617755979040e+01 5.700488848050479618e+01 5.573347571813904722e+01 5.440136700753484433e+01 5.304628451095139496e+01 5.168376978023593438e+01 5.031332392372915763e+01 4.892437201250119472e+01 4.749979632835548671e+01 4.601771237082846966e+01 4.445846468141597541e+01 4.280156604823591948e+01 4.103152155266737822e+01 3.913740404709097476e+01 3.711724186105400491e+01 3.497027362875359557e+01 3.270872212384068689e+01 3.034650279818539431e+01 2.790845415211288838e+01 2.542352431507732291e+01 2.292793703535556915e+01 2.045739484603180358e+01 1.805156330523642794e+01 1.575483758401033185e+01 1.360999315650746411e+01 1.166045924686397584e+01 9.948143015363569930e+00 8.519795396729023196e+00 7.410887478918958493e+00 6.652085788960032886e+00 6.265913546863654204e+00 6.274560355912392140e+00 6.673085939134168143e+00 7.425586451772069552e+00
6.884782221841193461e+01 6.860357215032971112e+01 6.791037930490675478e+01 6.686911595102137085e+01 6.559208100568851307e+01 6.417549098409152464e+01 6.268981076842963773e+01 6.117350348775892144e+01 5.964405264290691377e+01 5.810006756947938555e+01 5.652848526129595541e+01 5.490923430671898586e+01 5.321890875996363235e+01 5.143249416369748417e+01 4.952849042916936639e+01 4.748862822562003316e+01 4.530165894573691787e+01 4.296005892214937205e+01 4.046970258702430101e+01 3.784094840150013539e+01 3.509299798644457979e+01 3.225172938092609343e+01 2.934578862927109810e+01 2.641660463213112564e+01 2.350362299848562841e+01 2.065592827453074065e+01 1.791899485646997547e+01 1.534753864685223590e+01 1.299106454590307180e+01 1.090417090078993922e+01 9.136852860475105587e+00 7.742099980740707821e+00 6.753207234530925973e+00 6.199878822525612065e+00 6.110037627675065863e+00 6.479964219531474612e+00 7.281881618981675075e+00
7.931721672383085320e+01 7.904556577551409191e+01 7.827605099138870060e+01 7.711899635259995023e+01 7.569909067324752527e+01 7.412229808565130895e+01 7.246410784880220035e+01 7.076741879816219694e+01 6.905101619790583811e+01 6.731191164152063777e+01 6.553601874328690258e+01 6.370098120824158627e+01 6.177923027975579373e+01 5.974390007913507361e+01 5.756833090529239882e+01 5.523048463232704819e+01 5.271715714226252203e+01 5.002198743053433816e+01 4.714558448181476535e+01 4.409967828166061565e+01 4.090661297324018619e+01 3.759494433464319485e+01 3.420213517251803381e+01 3.076931121615551845e+01 2.734245033644571521e+01 2.397351095797438347e+01 2.071759588142571573e+01 1.763631510428277949e+01 1.478765236480203882e+01 1.224085854817169050e+01 1.005678474532662037e+01 8.295277169192111444e+00 7.008547720230303923e+00 6.232573397213862165e+00 6.000000000000000000e+00 6.315840709241026474e+00 7.168493270985102583e+00
9.160151286576257235e+01 9.129913695151897457e+01 9.044346699230688102e+01 8.915609529859503368e+01 8.757396942039724763e+01 8.581547975337714718e+01 8.396204519864303961e+01 8.206090053977318632e+01 8.013093630919412647e+01 7.816928870851783984e+01 7.615932137843893202e+01 7.407498595952054643e+01 7.188756689595093974e+01 6.956495751532023064e+01 6.707970211666827254e+01 6.440617356174820429e+01 6.152673507818713006e+01 5.843078682726709161e+01 5.511873613561002117e+01 5.160342535397928998e+01 4.790665145438053685e+01 4.406057950614217589e+01 4.010574707318301790e+01 3.609029691020787567e+01 3.206885384443362597e+01 2.809823937061152321e+01 2.423941279275857141e+01 2.056312796951026556e+01 1.714079395147099305e+01 1.404869181003679657e+01 1.136773067484492827e+01 9.168326153738512119e+00 7.523387161142171209e+00 6.477960033694220243e+00 6.075716527994593719e+00 6.328012797517498456e+00 7.228775724383428525e+00
1.060232348609335560e+02 1.056868776307502458e+02 1.047341457282057178e+02 1.032998997643311014e+02 1.015358538129308243e+02 9.957191126358259226e+01 9.749799297657892794e+01 9.536571230350196515e+01 9.319524277790675626e+01 9.098264907878017027e+01 8.870879945615405404e+01 8.634416531564083641e+01 8.385582836489439273e+01 8.120903393999982711e+01 7.837154804539692066e+01 7.531576681346935231e+01 7.202123284274362902e+01 6.847647927928085210e+01 6.468022126612672196e+01 6.064161933385109648e+01 5.638386445391461166e+01 5.194127026841235306e+01 4.735733771953769633e+01 4.268334953094637285e+01 3.797842343334684756e+01 3.330967072546349073e+01 2.874988401153208883e+01 2.437762464388505990e+01 2.027860144429979883e+01 1.654294533671161105e+01 1.326476678932645115e+01 1.053518965638650684e+01 8.438049724935584806e+00 7.046908849675691755e+00 6.410449572951137043e+00 6.562339804086953166e+00 7.504973966016134312e+00
1.229429618545804601e+02 1.225676356632209831e+02 1.215050963757055911e+02 1.199041644611364035e+02 1.179328704391920866e+02 1.157343874932540615e+02 1.134090973316269526e+02 1.110131276835273582e+02 1.085679463086325711e+02 1.060689735344276272e+02 1.034941280783170328e+02 1.008107142071429649e+02 9.798118919254457637e+01 9.496686141430268435e+01 9.173152903891383403e+01 8.824359507792541990e+01 8.448016000437954176e+01 8.042730994322396043e+01 7.608277772705284292e+01 7.145703439221469466e+01 6.657190791601026092e+01 6.146134041785762747e+01 5.617176602045438472e+01 5.075969766112733339e+01 4.528919902952061705e+01 3.983323164556147589e+01 3.447367265095066102e+01 2.930259963749195862e+01 2.441748902315364589e+01 1.992440426618971827e+01 1.593926583447798606e+01 1.257291768012106203e+01 9.935642114069199948e+00 8.124246667728328930e+00 7.209506487067706360e+00 7.238173946164682349e+00 8.218589608721472928e+00
1.428102638406277833e+02 1.423906755898337337e+02 1.412029732025737019e+02 1.394115869258515090e+02 1.372031171928125843e+02 1.347363440327013677e+02 1.321221298368116663e+02 1.294230476931172404e+02 1.266625050241671033e+02 1.238351729214412558e+02 1.209165990512315290e+02 1.178696333183845582e+02 1.146525851423391487e+02 1.112219332404570196e+02 1.075369677357373774e+02 1.035623559644327827e+02 9.927147204229319755e+01 9.464829617999407674e+01 8.968881173432527021e+01 8.440328331482385238e+01 7.881500717467120865e+01 7.296032287893196155e+01 6.688641546549432348e+01 6.065047773873830295e+01 5.432433669765842410e+01 4.798751807156499183e+01 4.173089422489709932e+01 3.565508912672645181e+01 2.987575222955929277e+01 2.451478781451204370e+01 1.971031625288493316e+01 1.559896223645609226e+01 1.232365311430396204e+01 1.000640528195602030e+01 8.749977872272761914e+00 8.615793643483819153e+00 9.623113228546746001e+00
1.661705510789859659e+02 1.657005404915554436e+02 1.643688992408235094e+02 1.623579750446818935e+02 1.598753633371150613e+02 1.570978772604013898e+02 1.541487156834559471e+02 1.510982619000439229e+02 1.479731085179799663e+02 1.447673269961904339e+02 1.414532986834267945e+02 1.379906641195135251e+02 1.343322490465944270e+02 1.304296666111179661e+02 1.262371059792882875e+02 1.217151000643411720e+02 1.168331330035348827e+02 1.115723126765693110e+02 1.059274037153016792e+02 9.990749963002885181e+01 9.353680596269151692e+01 8.685405573275963320e+01 7.990998594053911575e+01 7.276623199312341228e+01 6.549513333750064703e+01 5.818420477125242485e+01 5.093281604350495684e+01 4.385412342617611614e+01 3.707484787899119993e+01 3.073946976885214255e+01 2.500667671564724159e+01 2.004427700646666111e+01 1.602601208695468316e+01 1.311609533697025398e+01 1.144530973705324328e+01 1.110291006277212134e+01 1.211979736650170025e+01
1.936994163956051977e+02 1.931707692056441772e+02 1.916718263047420407e+02 1.894054589103612898e+02 1.866026881236402062e+02 1.834613039936262169e+02 1.801199310155621447e+02 1.766581924523707130e+02 1.731067465400410583e+02 1.694599199309690221e+02 1.656878355685350641e+02 1.617458787198031018e+02 1.575814746527840384e+02 1.531414068709245839e+02 1.483746189879758788e+02 1.432362220015992591e+02 1.376919618546910442e+02 1.317201640132616944e+02 1.253131964332597050e+02 1.184798066423788612e+02 1.112451320834750277e+02 1.036497527999531201e+02 9.574765006902892139e+01 8.760600710118735890e+01 7.930337905243897012e+01 7.093049133544903384e+01 6.259326946806923786e+01 5.441836839005839010e+01 4.654719428237471845e+01 3.914221412146748946e+01 3.238594869474520266e+01 2.647822583928395446e+01 2.162846859581265235e+01 1.804015554179143521e+01 1.588649568086005459e+01 1.528688068011027212e+01 1.628732543290685086e+01
2.262440348268207231e+02 2.256467045486611482e+02 2.239514369398852693e+02 2.213839254437745581e+02 2.182027917602809453e+02 2.146304963580494132e+02 2.108241282678820028e+02 2.068751096910006311e+02 2.028199844369757159e+02 1.986541617541965081e+02 1.943462749648564625e+02 1.898470505025801458e+02 1.850994051600375201e+02 1.800437648884001192e+02 1.746238505876245029e+02 1.687896521879644069e+02 1.625025580900971534e+02 1.557375503461003916e+02 1.484853809444816761e+02 1.407541625646986176e+02 1.325698875147681974e+02 1.239757276150214551e+02 1.150296294732045368e+02 1.058035031517337501e+02 9.638280119384467071e+01 8.686673686233008596e+01 7.736866689754032222e+01 6.802087672815125075e+01 5.898347427400512544e+01 5.043682245772464512e+01 4.258829038557264823e+01 3.566787399855468266e+01 2.992164255222052560e+01 2.559455897880484798e+01 2.290222134472586291e+01 2.199782100063867674e+01 2.294612572372031778e+01
2.648792437235106263e+02 2.642003291324390943e+02 2.622715809537370433e+02 2.593453172881327191e+02 2.557120196091098023e+02 2.516231045224865852e+02 2.472590359152485746e+02 2.427259419495584609e+02 2.380688261942954682e+02 2.332862090390433991e+02 2.283450536299031057e+02 2.231928304271977765e+02 2.177668936813566063e+02 2.120021566401918562e+02 2.058361338382266581e+02 1.992137199779183447e+02 1.920916670267328641e+02 1.844415837933342743e+02 1.762525083150188152e+02 1.675322113187078514e+02 1.583084030619142766e+02 1.486272500498643581e+02 1.385514530901022283e+02 1.281589000143537476e+02 1.175425379479445951e+02 1.068104956757171067e+02 9.608751111394974487e+01 8.551744883439737066e+01 7.526824510656480527e+01 6.554317781182140834e+01 5.657148194451089296e+01 4.861214273022108046e+01 4.194556558409252034e+01 3.685324816151788241e+01 3.359086826539277837e+01 3.234624557493509656e+01 3.320301729003001157e+01
3.109759002791868170e+02 3.101994572273763424e+02 3.079902840942368698e+02 3.046311967490512416e+02 3.004507563269214074e+02 2.957356733787371468e+02 2.906945550448079416e+02 2.854534283126728269e+02 2.800689586414049472e+02 2.745444335853049438e+02 2.688472037992954142e+02 2.629215581716708243e+02 2.567000606463188888e+02 2.501115461441657999e+02 2.430874459183730778e+02 2.355669842145557595e+02 2.275025010107476646e+02 2.188621102356042911e+02 2.096331751224567768e+02 1.998240315731722490e+02 1.894642807408701231e+02 1.786043092577928064e+02 1.673125772933928772e+02 1.556747396281055558e+02 1.437930162140241634e+02 1.317859477633090535e+02 1.197904961147313827e+02 1.079649273784933996e+02 9.649241896313741051e+01 8.558749837270609362e+01 7.550513275655818290e+01 6.652856080887444534e+01 5.896522888147428887e+01 5.312583868293286571e+01 4.929885882199562275e+01 4.769547579407223736e+01 4.842062162309712647e+01


==> NGC1566/residuals_n_map.txt <==
6.243524802111121375e+00
6.223853490861181115e+00
6.203656956472801909e+00
6.181348174998472444e+00
6.158592392884564504e+00
6.133491743617728531e+00
6.105961722954734938e+00
6.078921579055908353e+00
6.049734633430382758e+00
6.019519910744172364e+00
6.001404077736744114e+00
6.000000000000000000e+00
6.021422062173019896e+00
6.077232681872061448e+00
6.176568242334997905e+00
6.360196882689773901e+00
6.682268423271832347e+00
7.203389665794976082e+00
8.037451918078261315e+00
9.356774910215012397e+00


==> NGC1566/snr_feii.txt <==
2.501599258939712290e-05 1.797902853495321753e-05 4.706696581429205529e-06 1.668141727076419422e-05 1.662454052485891668e-05 2.003024767114780800e-05 2.142314486703826486e-05 2.096332445859204564e-05 7.234489949379565421e-06 2.194614041153896620e-05 2.278184835067790883e-05 1.375819208914083727e-05 1.655360838662369146e-05 1.688209882828768806e-05 1.767301743392911219e-05 1.218766466849445501e-05 1.844609823664991000e-05 1.649276138544817941e-05 1.637862382528009316e-05 2.003989186525667449e-05 2.417560667131512801e-05 1.704041912124540974e-05 2.222836548956346424e-05 1.548517302370132175e-05 2.048635986078398377e-05 6.861144991757448718e-06 1.271141150132096119e-05 1.008920281602487730e-05 1.756175691094190647e-05 1.469588395040931617e-06 0.000000000000000000e+00 1.494559615425102237e-05 4.486107229315801823e-06
2.501599258939712290e-05 1.797902853495321753e-05 4.706696581429205529e-06 1.668141727076419422e-05 1.662454052485891668e-05 2.003024767114780800e-05 2.142314486703826486e-05 2.096332445859204564e-05 7.234489949379565421e-06 2.194614041153896620e-05 2.278184835067790883e-05 1.375819208914083727e-05 1.655360838662369146e-05 1.688209882828768806e-05 1.767301743392911219e-05 1.218766466849445501e-05 1.844609823664991000e-05 1.649276138544817941e-05 1.637862382528009316e-05 2.003989186525667449e-05 2.417560667131512801e-05 1.704041912124540974e-05 2.222836548956346424e-05 1.548517302370132175e-05 2.048635986078398377e-05 6.861144991757448718e-06 1.271141150132096119e-05 1.008920281602487730e-05 1.756175691094190647e-05 1.469588395040931617e-06 0.000000000000000000e+00 1.494559615425102237e-05 4.486107229315801823e-06
1.990169987917398190e-05 8.408355147871424815e-06 1.349381427921873197e-05 2.685827827980160622e-05 2.676899535026320122e-05 1.373388928099422948e-05 1.587778574999687109e-05 2.837930016473183274e-05 9.227440493163385226e-06 1.267081015511376709e-05 1.797489303224911978e-05 1.310486822814503579e-05 1.612782231730726495e-05 1.240561142706192522e-05 1.740917355891210045e-05 1.845327789708314366e-05 2.950057089018525219e-05 2.891895723546170622e-05 2.518498241383510154e-05 2.217237002848421634e-05 2.284495043972761583e-05 2.153563918447156606e-05 1.544082304704957588e-05 2.086413115639259617e-05 2.485426809214621660e-05 1.510000926731034282e-05 3.916268607185637684e-06 8.186462356922056901e-06 1.446501485953938995e-05 1.365266671668429815e-05 1.952227820866134298e-05 3.893224264649968721e-05 1.670886163057812472e-05
1.990169987917398190e-05 8.408355147871424815e-06 1.349381427921873197e-05 2.685827827980160622e-05 2.676899535026320122e-05 1.373388928099422948e-05 1.587778574999687109e-05 2.837930016473183274e-05 9.227440493163385226e-06 1.267081015511376709e-05 1.797489303224911978e-05 1.310486822814503579e-05 1.612782231730726495e-05 1.240561142706192522e-05 1.740917355891210045e-05 1.845327789708314366e-05 2.950057089018525219e-05 2.891895723546170622e-05 2.518498241383510154e-05 2.217237002848421634e-05 2.284495043972761583e-05 2.153563918447156606e-05 1.544082304704957588e-05 2.086413115639259617e-05 2.485426809214621660e-05 1.510000926731034282e-05 3.916268607185637684e-06 8.186462356922056901e-06 1.446501485953938995e-05 1.365266671668429815e-05 1.952227820866134298e-05 3.893224264649968721e-05 1.670886163057812472e-05
1.753950895099090236e-05 2.548571500246823028e-05 1.004014066590860403e-05 3.690448137133758659e-06 1.815044032755957470e-05 1.295238960804745615e-05 1.499198004692915240e-05 2.302523600927435638e-05 2.223609088755552327e-05 2.631008809150371354e-05 2.305994071895468297e-05 2.952290413210758422e-05 2.003543532331417042e-05 2.208369338409598803e-05 2.190644492996271885e-05 1.893348600191184410e-05 1.531315574151559451e-05 1.269193053731370342e-05 1.463818519642254659e-05 2.227718545693578220e-05 2.534294554402566436e-05 2.096174313893811353e-05 2.019580227241007451e-05 1.398475434114830932e-05 6.395363213045983794e-06 0.000000000000000000e+00 6.470852624772007262e-06 7.827307730844900422e-06 0.000000000000000000e+00 6.564344733235520892e-08 1.595154961384992213e-05 1.280810249957654662e-05 3.638948061256945927e-06
1.753950895099090236e-05 2.548571500246823028e-05 1.004014066590860403e-05 3.690448137133758659e-06 1.815044032755957470e-05 1.295238960804745615e-05 1.499198004692915240e-05 2.302523600927435638e-05 2.223609088755552327e-05 2.631008809150371354e-05 2.305994071895468297e-05 2.952290413210758422e-05 2.003543532331417042e-05 2.208369338409598803e-05 2.190644492996271885e-05 1.893348600191184410e-05 1.531315574151559451e-05 1.269193053731370342e-05 1.463818519642254659e-05 2.227718545693578220e-05 2.534294554402566436e-05 2.096174313893811353e-05 2.019580227241007451e-05 1.398475434114830932e-05 6.395363213045983794e-06 0.000000000000000000e+00 6.470852624772007262e-06 7.827307730844900422e-06 0.000000000000000000e+00 6.564344733235520892e-08 1.595154961384992213e-05 1.280810249957654662e-05 3.638948061256945927e-06
2.060055580433809992e-05 2.063898970748576675e-05 1.040390537871994778e-05 1.048266257627212819e-05 1.600496083305750060e-05 2.040653816219387603e-05 2.347493358302854742e-05 1.873321807578129481e-05 1.542448550180720726e-05 1.079137824215071870e-05 1.286666587598743456e-05 1.829066111687464711e-05 1.930034657642154804e-05 2.200587316032615059e-05 1.547037685488283305e-05 8.479386072981812784e-06 1.416580783567101877e-06 2.408677967752278980e-05 2.418716340705576038e-05 1.411707076043181457e-05 7.142978443189095756e-06 1.599322361887650922e-05 2.819186370608111746e-05 2.196118135759373276e-05 1.858247203850019240e-05 1.766657172037986324e-05 2.298298099339501465e-05 1.589004018125687997e-05 1.670710184871335635e-05 9.010523900557695221e-06 1.239590216529861289e-06 8.838251081224852987e-06 4.172437703046937627e-06
2.060055580433809992e-05 2.063898970748576675e-05 1.040390537871994778e-05 1.048266257627212819e-05 1.600496083305750060e-05 2.040653816219387603e-05 2.347493358302854742e-05 1.873321807578129481e-05 1.542448550180720726e-05 1.079137824215071870e-05 1.286666587598743456e-05 1.829066111687464711e-05 1.930034657642154804e-05 2.200587316032615059e-05 1.547037685488283305e-05 8.479386072981812784e-06 1.416580783567101877e-06 2.408677967752278980e-05 2.418716340705576038e-05 1.411707076043181457e-05 7.142978443189095756e-06 1.599322361887650922e-05 2.819186370608111746e-05 2.196118135759373276e-05 1.858247203850019240e-05 1.766657172037986324e-05 2.298298099339501465e-05 1.589004018125687997e-05 1.670710184871335635e-05 9.010523900557695221e-06 1.239590216529861289e-06 8.838251081224852987e-06 4.172437703046937627e-06
1.952819385039689931e-05 1.213107738618769966e-05 1.181821843177514890e-05 1.755687637593210973e-05 1.013906753466073082e-05 1.600579239209166301e-05 1.384102944763777759e-05 1.360877084100262034e-05 1.312835923794898585e-05 7.998235120722200041e-06 1.136868221267988746e-05 1.858453252862328321e-05 1.537975253538718129e-05 2.209288942547858115e-05 2.630018034761034585e-05 2.825129074315801825e-05 2.176593535169946061e-05 1.970638099502450773e-05 2.676477199999989330e-05 3.831182361459517617e-06 7.845889332417408068e-06 1.097585441686733468e-05 2.507298535381685065e-05 3.074458265485990226e-05 2.576978169415178411e-05 1.927804486564051395e-05 1.197753955144110352e-05 2.002969516108333404e-05 1.263602501516978989e-05 9.081517323031151805e-06 2.385185824904337986e-06 9.582376516544568369e-06 9.069746372659005858e-06
1.952819385039689931e-05 1.213107738618769966e-05 1.181821843177514890e-05 1.755687637593210973e-05 1.013906753466073082e-05 1.600579239209166301e-05 1.384102944763777759e-05 1.360877084100262034e-05 1.312835923794898585e-05 7.998235120722200041e-06 1.136868221267988746e-05 1.858453252862328321e-05 1.537975253538718129e-05 2.209288942547858115e-05 2.630018034761034585e-05 2.825129074315801825e-05 2.176593535169946061e-05 1.970638099502450773e-05 2.676477199999989330e-05 3.831182361459517617e-06 7.845889332417408068e-06 1.097585441686733468e-05 2.507298535381685065e-05 3.074458265485990226e-05 2.576978169415178411e-05 1.927804486564051395e-05 1.197753955144110352e-05 2.002969516108333404e-05 1.263602501516978989e-05 9.081517323031151805e-06 2.385185824904337986e-06 9.582376516544568369e-06 9.069746372659005858e-06
1.715472509434320931e-05 1.770456254944514574e-05 4.131264261740125956e-06 1.373519717159654606e-05 2.254501686366829714e-05 1.052126127834140499e-05 2.004378086696392529e-05 1.729508238975084068e-05 2.787769388775385962e-05 1.140621372552624196e-05 1.540890770124778579e-05 2.496371133071971095e-05 1.914995157644638226e-05 2.003975312201982138e-05 2.739119230264825785e-05 2.817204007383243666e-05 2.837315097871757956e-05 3.520997153663686045e-05 3.684545629130179086e-05 1.788763647249461537e-05 1.905503877395815142e-05 2.876929908223672437e-05 8.140543358237377781e-06 1.771703843281450055e-05 1.672592049287658977e-05 1.340663769213307187e-05 4.953555377021334761e-06 1.791445785922017085e-05 7.434308710941088077e-06 1.414473321773512208e-05 2.081511990042286401e-06 5.891669858841808014e-06 1.575153578878687804e-05
1.715472509434320931e-05 1.770456254944514574e-05 4.131264261740125956e-06 1.373519717159654606e-05 2.254501686366829714e-05 1.052126127834140499e-05 2.004378086696392529e-05 1.729508238975084068e-05 2.787769388775385962e-05 1.140621372552624196e-05 1.540890770124778579e-05 2.496371133071971095e-05 1.914995157644638226e-05 2.003975312201982138e-05 2.739119230264825785e-05 2.817204007383243666e-05 2.837315097871757956e-05 3.520997153663686045e-05 3.684545629130179086e-05 1.788763647249461537e-05 1.905503877395815142e-05 2.876929908223672437e-05 8.140543358237377781e-06 1.771703843281450055e-05 1.672592049287658977e-05 1.340663769213307187e-05 4.953555377021334761e-06 1.791445785922017085e-05 7.434308710941088077e-06 1.414473321773512208e-05 2.081511990042286401e-06 5.891669858841808014e-06 1.575153578878687804e-05
2.131964877029377778e-05 3.255365033920758753e-05 1.911879195952074481e-05 1.220632264136160831e-05 1.276176234967678446e-05 1.862151208368086565e-05 1.123107890257271439e-05 1.428187842009056018e-05 1.940390599074613668e-05 1.633710695386639692e-05 1.643157633332106610e-05 1.786516133483910662e-05 2.100522144283105847e-05 4.534227779547344016e-05 5.568682076755032136e-05 7.136613754724527542e-05 8.578057681245596219e-05 8.075794906498731077e-05 5.628535417268757058e-05 5.479716355302617468e-05 2.645163748116152500e-05 2.567580505872756511e-05 1.852081048234597600e-05 1.479816771184334445e-05 9.588596345392416556e-06 1.807057043121445883e-05 1.851449806596543334e-05 1.847254275227745308e-05 2.087975152460716115e-05 1.920813564799344787e-05 1.709272276398209864e-05 1.439700475464718787e-05 1.534322198662772409e-05
2.131964877029377778e-05 3.255365033920758753e-05 1.911879195952074481e-05 1.220632264136160831e-05 1.276176234967678446e-05 1.862151208368086565e-05 1.123107890257271439e-05 1.428187842009056018e-05 1.940390599074613668e-05 1.633710695386639692e-05 1.643157633332106610e-05 1.786516133483910662e-05 2.100522144283105847e-05 4.534227779547344016e-05 5.568682076755032136e-05 7.136613754724527542e-05 8.578057681245596219e-05 8.075794906498731077e-05 5.628535417268757058e-05 5.479716355302617468e-05 2.645163748116152500e-05 2.567580505872756511e-05 1.852081048234597600e-05 1.479816771184334445e-05 9.588596345392416556e-06 1.807057043121445883e-05 1.851449806596543334e-05 1.847254275227745308e-05 2.087975152460716115e-05 1.920813564799344787e-05 1.709272276398209864e-05 1.439700475464718787e-05 1.534322198662772409e-05
6.105283972401382976e-07 1.425740918664264574e-05 1.160917890807714341e-05 1.330776356725221715e-05 1.790932218589398240e-05 2.672965942676564161e-05 3.213164964761996815e-05 2.425791520964749981e-05 1.685094975969659192e-05 2.780161831324929510e-05 4.127288712897413608e-05 4.624600234036914067e-05 6.100085799502502225e-05 1.452407246427925335e-04 1.747892244927183158e-04 2.439097915883118792e-04 2.641274451679289552e-04 2.194862728407196274e-04 1.755315442324445214e-04 1.027099898138891180e-04 6.984389523282697203e-05 5.243324974154304260e-05 1.972418488466336803e-05 2.731789202635104887e-05 2.467435471882020899e-05 2.863267326845836543e-05 2.892091025575419304e-06 6.077393643621035617e-06 7.216292965199048980e-06 6.359110403465522919e-06 8.565915537999698294e-06 4.691087198694848451e-06 2.405549122215985972e-06
6.105283972401382976e-07 1.425740918664264574e-05 1.160917890807714341e-05 1.330776356725221715e-05 1.790932218589398240e-05 2.672965942676564161e-05 3.213164964761996815e-05 2.425791520964749981e-05 1.685094975969659192e-05 2.780161831324929510e-05 4.127288712897413608e-05 4.624600234036914067e-05 6.100085799502502225e-05 1.452407246427925335e-04 1.747892244927183158e-04 2.439097915883118792e-04 2.641274451679289552e-04 2.194862728407196274e-04 1.755315442324445214e-04 1.027099898138891180e-04 6.984389523282697203e-05 5.243324974154304260e-05 1.972418488466336803e-05 2.731789202635104887e-05 2.467435471882020899e-05 2.863267326845836543e-05 2.892091025575419304e-06 6.077393643621035617e-06 7.216292965199048980e-06 6.359110403465522919e-06 8.565915537999698294e-06 4.691087198694848451e-06 2.405549122215985972e-06
1.292046938338310348e-05 1.585995021938764265e-05 2.123406523355134571e-05 1.376529036054245167e-05 2.082216561920716922e-05 1.558733060482504597e-05 2.323047806220179375e-05 3.508642166141700760e-05 3.659022817946674965e-05 3.373570187590830616e-05 4.773972058499873888e-05 7.313320704827703470e-05 1.075895352862326054e-04 1.756927593737196377e-04 2.885875313690041159e-04 3.881757048083038855e-04 4.004141027654862031e-04 3.882954001903162508e-04 3.146399780410696488e-04 1.977276398785862059e-04 9.146965204725108730e-05 5.252565901146748992e-05 3.248303291569940249e-05 1.527442916453201308e-05 3.340961338981666642e-05 1.251755720587389310e-05 0.000000000000000000e+00 1.843276820356544606e-05 1.642672410231032340e-05 5.707167349754687936e-06 6.856261529870745211e-06 5.054788776749693001e-06 8.582944619312365197e-06
1.292046938338310348e-05 1.585995021938764265e-05 2.123406523355134571e-05 1.376529036054245167e-05 2.082216561920716922e-05 1.558733060482504597e-05 2.323047806220179375e-05 3.508642166141700760e-05 3.659022817946674965e-05 3.373570187590830616e-05 4.773972058499873888e-05 7.313320704827703470e-05 1.075895352862326054e-04 1.756927593737196377e-04 2.885875313690041159e-04 3.881757048083038855e-04 4.004141027654862031e-04 3.882954001903162508e-04 3.146399780410696488e-04 1.977276398785862059e-04 9.146965204725108730e-05 5.252565901146748992e-05 3.248303291569940249e-05 1.527442916453201308e-05 3.340961338981666642e-05 1.251755720587389310e-05 0.000000000000000000e+00 1.843276820356544606e-05 1.642672410231032340e-05 5.707167349754687936e-06 6.856261529870745211e-06 5.054788776749693001e-06 8.582944619312365197e-06
8.915213608928119433e-06 1.139530394844033718e-05 1.802319185287944907e-05 8.509704550073179214e-06 2.283457113953171424e-05 1.495586610016678808e-05 1.422808058525315821e-05 2.129576947508561365e-05 3.669079324500555933e-05 2.565519788710234877e-05 3.361290730938647214e-05 5.781080940105730369e-05 9.773543180894236101e-05 1.368246442036694023e-04 1.538786280360480052e-04 1.969602510061358098e-04 2.050276634803044026e-04 1.611614998794976287e-04 1.221773198557717034e-04 7.576758166240314706e-05 6.173067621249930532e-05 5.629547415753954827e-05 3.912743511384299321e-05 1.729993081671991038e-05 2.301724245022468150e-05 2.113055500836461044e-05 1.792996271751413760e-05 1.140766656349426829e-05 1.909978200201382126e-05 1.196982025041242428e-05 1.296229574247846390e-05 2.355313710508084176e-05 1.591641769418686373e-05
8.915213608928119433e-06 1.139530394844033718e-05 1.802319185287944907e-05 8.509704550073179214e-06 2.283457113953171424e-05 1.495586610016678808e-05 1.422808058525315821e-05 2.129576947508561365e-05 3.669079324500555933e-05 2.565519788710234877e-05 3.361290730938647214e-05 5.781080940105730369e-05 9.773543180894236101e-05 1.368246442036694023e-04 1.538786280360480052e-04 1.969602510061358098e-04 2.050276634803044026e-04 1.611614998794976287e-04 1.221773198557717034e-04 7.576758166240314706e-05 6.173067621249930532e-05 5.629547415753954827e-05 3.912743511384299321e-05 1.729993081671991038e-05 2.301724245022468150e-05 2.113055500836461044e-05 1.792996271751413760e-05 1.140766656349426829e-05 1.909978200201382126e-05 1.196982025041242428e-05 1.296229574247846390e-05 2.355313710508084176e-05 1.591641769418686373e-05
9.412185562628648582e-06 6.045822588712788370e-06 1.276633915352057470e-05 1.475648770054737719e-05 2.505288791649529668e-05 1.894941750533649027e-05 2.979706546661460161e-05 3.185190306449020933e-05 1.164010150872565028e-05 2.638285455685038822e-05 1.181552338694129132e-05 2.257582908998624692e-05 4.776495695986947287e-05 4.356027087074274955e-05 5.491287140683211469e-05 4.270315344424491428e-05 3.922751208493919974e-05 2.704661997871630590e-05 5.204790197848261772e-05 4.114238852300023731e-05 2.183338812052449480e-05 2.422593225923842350e-05 1.300603914741254601e-05 2.560531321351525337e-05 2.996537599163315131e-05 2.524040180478698844e-05 1.463754993033595158e-05 1.156727453308246293e-05 1.105400205547142879e-05 9.683558287647150864e-06 3.023366478429306667e-06 1.629350383227842679e-05 1.631132125377876031e-05
9.412185562628648582e-06 6.045822588712788370e-06 1.276633915352057470e-05 1.475648770054737719e-05 2.505288791649529668e-05 1.894941750533649027e-05 2.979706546661460161e-05 3.185190306449020933e-05 1.164010150872565028e-05 2.638285455685038822e-05 1.181552338694129132e-05 2.257582908998624692e-05 4.776495695986947287e-05 4.356027087074274955e-05 5.491287140683211469e-05 4.270315344424491428e-05 3.922751208493919974e-05 2.704661997871630590e-05 5.204790197848261772e-05 4.114238852300023731e-05 2.183338812052449480e-05 2.422593225923842350e-05 1.300603914741254601e-05 2.560531321351525337e-05 2.996537599163315131e-05 2.524040180478698844e-05 1.463754993033595158e-05 1.156727453308246293e-05 1.105400205547142879e-05 9.683558287647150864e-06 3.023366478429306667e-06 1.629350383227842679e-05 1.631132125377876031e-05
1.792271176473516896e-05 2.669884356079126484e-05 1.659052706519937212e-05 1.842965801687049669e-05 2.284784855845202695e-05 2.431608491460379316e-05 1.557880208191078240e-05 1.368830594221995798e-05 1.805946547864444382e-05 2.696798269602900314e-05 2.954103719860467415e-05 3.613006490389753829e-05 2.916220375515767035e-05 3.050780776111540235e-05 2.755229046639579517e-05 4.358147258348843688e-05 3.795865604508675666e-05 2.327011398337656606e-05 3.229082820946257000e-05 1.603972782277334304e-05 3.013842076752864998e-05 2.702002227530559179e-05 2.483124147185985844e-05 1.563628158277494029e-05 1.764457282662856781e-05 8.738205624602284161e-06 1.996558355865103352e-05 1.826381275462206168e-05 1.959780744222856284e-05 1.241915023035169202e-05 7.678859220861921413e-06 1.083076155458307864e-05 1.354057313150657107e-05
1.792271176473516896e-05 2.669884356079126484e-05 1.659052706519937212e-05 1.842965801687049669e-05 2.284784855845202695e-05 2.431608491460379316e-05 1.557880208191078240e-05 1.368830594221995798e-05 1.805946547864444382e-05 2.696798269602900314e-05 2.954103719860467415e-05 3.613006490389753829e-05 2.916220375515767035e-05 3.050780776111540235e-05 2.755229046639579517e-05 4.358147258348843688e-05 3.795865604508675666e-05 2.327011398337656606e-05 3.229082820946257000e-05 1.603972782277334304e-05 3.013842076752864998e-05 2.702002227530559179e-05 2.483124147185985844e-05 1.563628158277494029e-05 1.764457282662856781e-05 8.738205624602284161e-06 1.996558355865103352e-05 1.826381275462206168e-05 1.959780744222856284e-05 1.241915023035169202e-05 7.678859220861921413e-06 1.083076155458307864e-05 1.354057313150657107e-05
1.621730174384467376e-05 3.676383041523170603e-06 2.442628170514581274e-05 2.331500449008497980e-05 1.893072309051232913e-05 2.144037966412092378e-05 1.351606345843891328e-05 1.796376634207557985e-05 1.155607194417491915e-05 1.857960205021932942e-05 4.444117566108668656e-05 1.396649642770176837e-05 1.975762963200440909e-05 3.548291878061956851e-05 2.825202657315939680e-05 3.241791396721865778e-05 3.277410954033580838e-05 3.289325696405769647e-05 2.780062798302095965e-05 2.178513953423096011e-05 2.603811001290811598e-05 2.975385254552831898e-05 3.002172905691916077e-05 2.420277251113136431e-05 3.140692451047583529e-05 2.622932715404623677e-05 3.239066239591050856e-05 3.036700407211031705e-05 1.353657138220528338e-05 2.391378283488768613e-05 1.003573888416094931e-05 1.493219860275593853e-05 1.638843894769244648e-05
1.621730174384467376e-05 3.676383041523170603e-06 2.442628170514581274e-05 2.331500449008497980e-05 1.893072309051232913e-05 2.144037966412092378e-05 1.351606345843891328e-05 1.796376634207557985e-05 1.155607194417491915e-05 1.857960205021932942e-05 4.444117566108668656e-05 1.396649642770176837e-05 1.975762963200440909e-05 3.548291878061956851e-05 2.825202657315939680e-05 3.241791396721865778e-05 3.277410954033580838e-05 3.289325696405769647e-05 2.780062798302095965e-05 2.178513953423096011e-05 2.603811001290811598e-05 2.975385254552831898e-05 3.002172905691916077e-05 2.420277251113136431e-05 3.140692451047583529e-05 2.622932715404623677e-05 3.239066239591050856e-05 3.036700407211031705e-05 1.353657138220528338e-05 2.391378283488768613e-05 1.003573888416094931e-05 1.493219860275593853e-05 1.638843894769244648e-05
2.021813060192460164e-05 3.621293688545956454e-05 3.171712367205111024e-05 3.006074993213153098e-05 2.752748622986170122e-05 9.579867429638420456e-06 1.337829073376155508e-05 1.771181561181032547e-05 2.594187812711000896e-05 2.170494537438808421e-05 4.200728306691722266e-05 2.695244151243719806e-05 2.724843959918887907e-05 3.201766385538461305e-05 3.148100103501764481e-05 3.116446913042163181e-05 3.232409158833398065e-05 4.312762167564308878e-05 3.386039281769289490e-05 3.751244137212528625e-05 2.473533186743186719e-05 2.156765229732810271e-05 2.415558451861093392e-05 1.518971684712112681e-05 1.712647079248354504e-05 1.899586553891192226e-05 2.447845830131664777e-05 1.997939255053491058e-05 2.618428391937234549e-05 2.793380914462246782e-05 2.191261712634341821e-05 1.640869242752429039e-05 2.244220622878860988e-05
2.021813060192460164e-05 3.621293688545956454e-05 3.171712367205111024e-05 3.006074993213153098e-05 2.752748622986170122e-05 9.579867429638420456e-06 1.337829073376155508e-05 1.771181561181032547e-05 2.594187812711000896e-05 2.170494537438808421e-05 4.200728306691722266e-05 2.695244151243719806e-05 2.724843959918887907e-05 3.201766385538461305e-05 3.148100103501764481e-05 3.116446913042163181e-05 3.232409158833398065e-05 4.312762167564308878e-05 3.386039281769289490e-05 3.751244137212528625e-05 2.473533186743186719e-05 2.156765229732810271e-05 2.415558451861093392e-05 1.518971684712112681e-05 1.712647079248354504e-05 1.899586553891192226e-05 2.447845830131664777e-05 1.997939255053491058e-05 2.618428391937234549e-05 2.793380914462246782e-05 2.191261712634341821e-05 1.640869242752429039e-05 2.244220622878860988e-05
1.663731624812841655e-05 2.148568180641753582e-05 1.399637735940688676e-05 2.196414437158093885e-05 2.750615546601614634e-05 2.460259207917925620e-05 1.921704123668668544e-05 2.561684063517522932e-05 2.241217497293619308e-05 2.623769233970868855e-05 3.168130889723631182e-05 2.834556006285139209e-05 3.043396587941324272e-05 3.373364926691670970e-05 3.659961284234758845e-05 3.512053211659542465e-05 2.738694741881676439e-05 2.852348301709062010e-05 3.213306311939224616e-05 3.710636862150271380e-05 3.119941854019884749e-05 2.497482805914329974e-05 2.609986108861330782e-05 1.893947171515021673e-05 2.083979728425756729e-05 2.813167951382191848e-05 1.632130989970100905e-05 2.692982044206075122e-05 2.828751985070676811e-05 2.115339391269851306e-05 1.393579158413770682e-05 2.263531332511365307e-05 1.698049957757374024e-05
1.663731624812841655e-05 2.148568180641753582e-05 1.399637735940688676e-05 2.196414437158093885e-05 2.750615546601614634e-05 2.460259207917925620e-05 1.921704123668668544e-05 2.561684063517522932e-05 2.241217497293619308e-05 2.623769233970868855e-05 3.168130889723631182e-05 2.834556006285139209e-05 3.043396587941324272e-05 3.373364926691670970e-05 3.659961284234758845e-05 3.512053211659542465e-05 2.738694741881676439e-05 2.852348301709062010e-05 3.213306311939224616e-05 3.710636862150271380e-05 3.119941854019884749e-05 2.497482805914329974e-05 2.609986108861330782e-05 1.893947171515021673e-05 2.083979728425756729e-05 2.813167951382191848e-05 1.632130989970100905e-05 2.692982044206075122e-05 2.828751985070676811e-05 2.115339391269851306e-05 1.393579158413770682e-05 2.263531332511365307e-05 1.698049957757374024e-05
2.459000106786861598e-05 2.575845497218450970e-05 2.504277730844519504e-05 1.743529657437355447e-05 2.399577596405391653e-05 8.795450428100016875e-06 9.374260444167094457e-06 1.125580107215111444e-05 3.624829501210464583e-05 3.337199813697744468e-05 2.879723881585471136e-05 2.253238548464646900e-05 2.167280204311787580e-05 2.574871722346826010e-05 3.571982192353812235e-05 2.049531413705599060e-05 1.856278416558448621e-05 3.103335106109821376e-05 2.904091875890253449e-05 8.516386333784429352e-06 1.683241901329642534e-05 2.841437413237825525e-05 2.363721391793243421e-05 2.733123999967147953e-05 9.818630461536739963e-06 2.799741612315834091e-05 2.163378392686031676e-05 6.958855459194493888e-06 8.644728739805688174e-06 1.848655683878111481e-05 1.757367520996244473e-05 1.509751654139020145e-05 1.093119288141009646e-06
2.459000106786861598e-05 2.575845497218450970e-05 2.504277730844519504e-05 1.743529657437355447e-05 2.399577596405391653e-05 8.795450428100016875e-06 9.374260444167094457e-06 1.125580107215111444e-05 3.624829501210464583e-05 3.337199813697744468e-05 2.879723881585471136e-05 2.253238548464646900e-05 2.167280204311787580e-05 2.574871722346826010e-05 3.571982192353812235e-05 2.049531413705599060e-05 1.856278416558448621e-05 3.103335106109821376e-05 2.904091875890253449e-05 8.516386333784429352e-06 1.683241901329642534e-05 2.841437413237825525e-05 2.363721391793243421e-05 2.733123999967147953e-05 9.818630461536739963e-06 2.799741612315834091e-05 2.163378392686031676e-05 6.958855459194493888e-06 8.644728739805688174e-06 1.848655683878111481e-05 1.757367520996244473e-05 1.509751654139020145e-05 1.093119288141009646e-06
2.521596489461745439e-05 1.102282930309058238e-05 5.015780196662068965e-06 1.925651767702270541e-05 1.743969252703577843e-05 1.979492944542215696e-05 2.357185551915818648e-05 2.951754546234705548e-05 2.473191728073525288e-05 2.425742441990770486e-05 3.060672795071246347e-05 2.765613130524504891e-05 3.043780289725523899e-05 2.761931994518334772e-05 3.777849325076064653e-05 3.094823465355190869e-05 2.052139963350870807e-05 1.598084901927858024e-05 2.304548045515492633e-05 1.199954522011991803e-05 1.889441888386570652e-05 2.230083247175405727e-05 1.938276689151318552e-05 1.268976830230172122e-05 6.575432971998491791e-06 3.129045945583898495e-06 3.305549812263000563e-06 2.129952263601277273e-05 2.363260419031832076e-05 1.096517651981032562e-05 1.712706292586945473e-05 5.760911880968396759e-06 1.295331035998641828e-05


==> NGC1566/snr_feii_2.txt <==
6.219104497919924365e-06 4.484320538996806328e-06 1.189623406138765809e-06 4.163758040088932630e-06 4.149701668013102717e-06 4.990593430618414742e-06 5.334086050970654335e-06 5.220718140231880347e-06 1.820760331602984745e-06 5.463000425178542894e-06 5.668933159731910746e-06 3.440664594612609421e-06 4.132171015199888346e-06 4.213350182010174656e-06 4.408744689447986871e-06 3.051565266787140234e-06 4.599648701956420824e-06 4.117132279458268360e-06 4.088920948929025002e-06 4.992972512586501403e-06 6.012213993636751989e-06 4.252469946277283412e-06 5.532554051610674813e-06 3.868018742412856219e-06 5.103097333115158221e-06 1.727703834999871285e-06 3.181376151401148171e-06 2.530879862680914319e-06 4.381263373152490387e-06 3.757458263637081779e-07 -4.148531105543855433e-07 3.734549787193753560e-06 1.134408180817255630e-06
6.219104497919924365e-06 4.484320538996806328e-06 1.189623406138765809e-06 4.163758040088932630e-06 4.149701668013102717e-06 4.990593430618414742e-06 5.334086050970654335e-06 5.220718140231880347e-06 1.820760331602984745e-06 5.463000425178542894e-06 5.668933159731910746e-06 3.440664594612609421e-06 4.132171015199888346e-06 4.213350182010174656e-06 4.408744689447986871e-06 3.051565266787140234e-06 4.599648701956420824e-06 4.117132279458268360e-06 4.088920948929025002e-06 4.992972512586501403e-06 6.012213993636751989e-06 4.252469946277283412e-06 5.532554051610674813e-06 3.868018742412856219e-06 5.103097333115158221e-06 1.727703834999871285e-06 3.181376151401148171e-06 2.530879862680914319e-06 4.381263373152490387e-06 3.757458263637081779e-07 -4.148531105543855433e-07 3.734549787193753560e-06 1.134408180817255630e-06
4.958881480746141814e-06 2.113047922259147525e-06 3.375197031068489203e-06 6.672410161382674840e-06 6.650448824256146965e-06 3.434647042576612045e-06 3.965105825223228555e-06 7.046433876574084685e-06 2.316753606938114024e-06 3.171315011746558699e-06 4.483299275388331507e-06 3.278859619992661430e-06 4.026923593096155042e-06 3.105590044388931541e-06 4.343572524906525233e-06 4.601421265612786894e-06 7.322029910378934401e-06 7.179088860397844009e-06 6.260698892237160592e-06 5.518754816685292848e-06 5.684479522358522362e-06 5.361817638643096941e-06 3.857050155200872611e-06 5.196258996193417043e-06 6.179295753507411292e-06 3.772749990914796610e-06 9.916451713327649616e-07 2.057830343091600338e-06 3.615633760951987759e-06 3.414534978912311363e-06 4.865268609408248472e-06 9.636462556622884412e-06 4.170540398464868128e-06
4.958881480746141814e-06 2.113047922259147525e-06 3.375197031068489203e-06 6.672410161382674840e-06 6.650448824256146965e-06 3.434647042576612045e-06 3.965105825223228555e-06 7.046433876574084685e-06 2.316753606938114024e-06 3.171315011746558699e-06 4.483299275388331507e-06 3.278859619992661430e-06 4.026923593096155042e-06 3.105590044388931541e-06 4.343572524906525233e-06 4.601421265612786894e-06 7.322029910378934401e-06 7.179088860397844009e-06 6.260698892237160592e-06 5.518754816685292848e-06 5.684479522358522362e-06 5.361817638643096941e-06 3.857050155200872611e-06 5.196258996193417043e-06 6.179295753507411292e-06 3.772749990914796610e-06 9.916451713327649616e-07 2.057830343091600338e-06 3.615633760951987759e-06 3.414534978912311363e-06 4.865268609408248472e-06 9.636462556622884412e-06 4.170540398464868128e-06
4.375767927152847848e-06 6.334713034908249022e-06 2.518694166299943612e-06 9.350144366652860447e-07 4.526648691850304733e-06 3.241084760508383634e-06 3.746025090265928499e-06 5.728893856562141099e-06 5.534457832127472151e-06 6.537557775541254608e-06 5.737443155211956720e-06 7.327518109344162279e-06 4.991873150123910567e-06 5.496901091916294496e-06 5.453216870573845490e-06 4.719962956248547845e-06 3.825473873729833693e-06 3.176548747803325525e-06 3.658487827576858863e-06 5.544584713708749901e-06 6.299576726642980449e-06 5.220328226484187244e-06 5.031431766049315155e-06 3.496758016927615303e-06 1.611536719725699130e-06 -3.401380220347869005e-07 1.630369497425436150e-06 1.968423836564546333e-06 -1.433816626551786803e-06 1.730837163143487618e-08 3.983343822915778545e-06 3.205335201769443607e-06 9.220946349389551283e-07
4.375767927152847848e-06 6.334713034908249022e-06 2.518694166299943612e-06 9.350144366652860447e-07 4.526648691850304733e-06 3.241084760508383634e-06 3.746025090265928499e-06 5.728893856562141099e-06 5.534457832127472151e-06 6.537557775541254608e-06 5.737443155211956720e-06 7.327518109344162279e-06 4.991873150123910567e-06 5.496901091916294496e-06 5.453216870573845490e-06 4.719962956248547845e-06 3.825473873729833693e-06 3.176548747803325525e-06 3.658487827576858863e-06 5.544584713708749901e-06 6.299576726642980449e-06 5.220328226484187244e-06 5.031431766049315155e-06 3.496758016927615303e-06 1.611536719725699130e-06 -3.401380220347869005e-07 1.630369497425436150e-06 1.968423836564546333e-06 -1.433816626551786803e-06 1.730837163143487618e-08 3.983343822915778545e-06 3.205335201769443607e-06 9.220946349389551283e-07
5.131260818228443370e-06 5.140739201395629582e-06 2.609029543725108530e-06 2.628583527445784314e-06 3.996549140255291218e-06 5.083410446770536865e-06 5.839664361933282890e-06 4.670529513675566606e-06 3.853009492995823939e-06 2.705218104898656195e-06 3.219845741843752262e-06 4.561271643725529887e-06 4.810504164129819029e-06 5.477722138663068963e-06 3.864359404910989358e-06 2.130720759821693756e-06 3.623245501641401810e-07 5.990341991045782575e-06 6.015059567283948090e-06 3.529513410742360414e-06 1.797955519071322171e-06 3.993647284809292731e-06 7.000353647731790748e-06 5.466707449091180474e-06 4.633316434223213797e-06 4.407152646954194775e-06 5.718484412665277638e-06 3.968135771810241668e-06 4.170105504720901860e-06 2.262824784479944404e-06 3.174742081129878569e-07 2.219985950439385201e-06 1.055847611647304839e-06
5.131260818228443370e-06 5.140739201395629582e-06 2.609029543725108530e-06 2.628583527445784314e-06 3.996549140255291218e-06 5.083410446770536865e-06 5.839664361933282890e-06 4.670529513675566606e-06 3.853009492995823939e-06 2.705218104898656195e-06 3.219845741843752262e-06 4.561271643725529887e-06 4.810504164129819029e-06 5.477722138663068963e-06 3.864359404910989358e-06 2.130720759821693756e-06 3.623245501641401810e-07 5.990341991045782575e-06 6.015059567283948090e-06 3.529513410742360414e-06 1.797955519071322171e-06 3.993647284809292731e-06 7.000353647731790748e-06 5.466707449091180474e-06 4.633316434223213797e-06 4.407152646954194775e-06 5.718484412665277638e-06 3.968135771810241668e-06 4.170105504720901860e-06 2.262824784479944404e-06 3.174742081129878569e-07 2.219985950439385201e-06 1.055847611647304839e-06
4.866728284388564539e-06 3.037536818765195667e-06 2.959964758701862821e-06 4.380057843059801656e-06 2.543264293984260576e-06 3.996754730328967590e-06 3.461174937403644689e-06 3.403665134170265548e-06 3.284678864772356892e-06 2.010978766845923912e-06 2.848468400573085613e-06 4.633825105714956279e-06 3.841945753058689922e-06 5.499167430862095333e-06 6.535120259706736574e-06 7.014963787424712269e-06 5.418584737492087281e-06 4.910693626687798177e-06 6.649409969218347600e-06 9.703113392755910612e-07 1.973050446403017673e-06 2.751001472695050087e-06 6.233132750255226366e-06 7.627673140485212889e-06 6.404617543683473698e-06 4.805000590537807022e-06 2.999470266615108725e-06 4.990457134103770483e-06 3.162694892212014799e-06 2.280476248358442153e-06 6.069294769670453936e-07 2.404969258022526341e-06 2.277549670514454966e-06
4.866728284388564539e-06 3.037536818765195667e-06 2.959964758701862821e-06 4.380057843059801656e-06 2.543264293984260576e-06 3.996754730328967590e-06 3.461174937403644689e-06 3.403665134170265548e-06 3.284678864772356892e-06 2.010978766845923912e-06 2.848468400573085613e-06 4.633825105714956279e-06 3.841945753058689922e-06 5.499167430862095333e-06 6.535120259706736574e-06 7.014963787424712269e-06 5.418584737492087281e-06 4.910693626687798177e-06 6.649409969218347600e-06 9.703113392755910612e-07 1.973050446403017673e-06 2.751001472695050087e-06 6.233132750255226366e-06 7.627673140485212889e-06 6.404617543683473698e-06 4.805000590537807022e-06 2.999470266615108725e-06 4.990457134103770483e-06 3.162694892212014799e-06 2.280476248358442153e-06 6.069294769670453936e-07 2.404969258022526341e-06 2.277549670514454966e-06
4.280711861329750015e-06 4.416536011510197864e-06 1.045531204818000144e-06 3.434970888483788372e-06 5.610581545314801896e-06 2.638166353301445285e-06 4.993931869355519251e-06 4.315387806505080062e-06 6.923109901308710545e-06 2.857778812282179487e-06 3.849156694195643604e-06 6.206235661751518603e-06 4.773388750188017559e-06 4.992938286734667518e-06 6.803478550310708275e-06 6.995479939074619739e-06 7.044922180719242439e-06 8.723806158975471004e-06 9.124919502272707650e-06 4.461750699086262035e-06 4.749964094183449369e-06 7.142303344309236964e-06 2.046401654082779126e-06 4.419617389620471411e-06 4.174756120475856647e-06 3.353606823848233869e-06 1.251383748300838485e-06 4.468374525952598755e-06 1.870545606816337294e-06 3.536360963980856625e-06 5.303718983443219173e-07 1.485819777502148962e-06 3.933888774811708156e-06
4.280711861329750015e-06 4.416536011510197864e-06 1.045531204818000144e-06 3.434970888483788372e-06 5.610581545314801896e-06 2.638166353301445285e-06 4.993931869355519251e-06 4.315387806505080062e-06 6.923109901308710545e-06 2.857778812282179487e-06 3.849156694195643604e-06 6.206235661751518603e-06 4.773388750188017559e-06 4.992938286734667518e-06 6.803478550310708275e-06 6.995479939074619739e-06 7.044922180719242439e-06 8.723806158975471004e-06 9.124919502272707650e-06 4.461750699086262035e-06 4.749964094183449369e-06 7.142303344309236964e-06 2.046401654082779126e-06 4.419617389620471411e-06 4.174756120475856647e-06 3.353606823848233869e-06 1.251383748300838485e-06 4.468374525952598755e-06 1.870545606816337294e-06 3.536360963980856625e-06 5.303718983443219173e-07 1.485819777502148962e-06 3.933888774811708156e-06
5.308571390483749901e-06 8.071928650247626818e-06 4.765698625856768268e-06 3.056190588658719961e-06 3.193852806121236398e-06 4.642954122996081601e-06 2.814330648888622791e-06 3.570307877540632782e-06 4.836059534743699287e-06 4.078658760005636922e-06 4.102009438270231888e-06 4.456200148957518132e-06 5.231048779248989991e-06 1.120614312264837883e-05 1.373477664512092165e-05 1.755879220967981798e-05 2.106688632638983972e-05 1.984522892446474629e-05 1.388093147497342464e-05 1.351750400514202348e-05 6.572380946814047874e-06 6.381492166250303714e-06 4.618093838183866052e-06 3.698073872414423459e-06 2.406514839708984680e-06 4.506926242607229560e-06 4.616535442406129641e-06 4.606177471045457884e-06 5.200110752208313801e-06 4.787748118469721462e-06 4.265392994094573408e-06 3.598802070165817555e-06 3.832910468932656582e-06
5.308571390483749901e-06 8.071928650247626818e-06 4.765698625856768268e-06 3.056190588658719961e-06 3.193852806121236398e-06 4.642954122996081601e-06 2.814330648888622791e-06 3.570307877540632782e-06 4.836059534743699287e-06 4.078658760005636922e-06 4.102009438270231888e-06 4.456200148957518132e-06 5.231048779248989991e-06 1.120614312264837883e-05 1.373477664512092165e-05 1.755879220967981798e-05 2.106688632638983972e-05 1.984522892446474629e-05 1.388093147497342464e-05 1.351750400514202348e-05 6.572380946814047874e-06 6.381492166250303714e-06 4.618093838183866052e-06 3.698073872414423459e-06 2.406514839708984680e-06 4.506926242607229560e-06 4.616535442406129641e-06 4.606177471045457884e-06 5.200110752208313801e-06 4.787748118469721462e-06 4.265392994094573408e-06 3.598802070165817555e-06 3.832910468932656582e-06
1.574640609567452527e-07 3.564251359534561821e-06 2.908122989239621823e-06 3.329117914369555815e-06 4.467106224379515332e-06 6.640772954332960130e-06 7.968319669569919021e-06 6.032480236975444134e-06 4.205653052778697482e-06 6.904404194616056471e-06 1.020991256057745804e-05 1.142726156512459184e-05 1.503187669574790116e-05 3.548423491774382134e-05 4.262509841333633775e-05 5.928531840885527753e-05 6.414887337438475901e-05 5.340463696785113703e-05 4.280432864122852134e-05 2.517964387807574550e-05 1.718793130582307521e-05 1.294001621347130865e-05 4.915086286215906344e-06 6.785452105659004221e-06 6.135006773649847518e-06 7.108719483235314926e-06 7.345127813418020477e-07 1.532186544220827227e-06 1.816225842928949937e-06 1.602491742082809770e-06 2.152247729905776945e-06 1.185717113349580730e-06 6.120595604932673950e-07
1.574640609567452527e-07 3.564251359534561821e-06 2.908122989239621823e-06 3.329117914369555815e-06 4.467106224379515332e-06 6.640772954332960130e-06 7.968319669569919021e-06 6.032480236975444134e-06 4.205653052778697482e-06 6.904404194616056471e-06 1.020991256057745804e-05 1.142726156512459184e-05 1.503187669574790116e-05 3.548423491774382134e-05 4.262509841333633775e-05 5.928531840885527753e-05 6.414887337438475901e-05 5.340463696785113703e-05 4.280432864122852134e-05 2.517964387807574550e-05 1.718793130582307521e-05 1.294001621347130865e-05 4.915086286215906344e-06 6.785452105659004221e-06 6.135006773649847518e-06 7.108719483235314926e-06 7.345127813418020477e-07 1.532186544220827227e-06 1.816225842928949937e-06 1.602491742082809770e-06 2.152247729905776945e-06 1.185717113349580730e-06 6.120595604932673950e-07
3.233176329000582992e-06 3.960695892929789724e-06 5.287471747117564668e-06 3.442422158366069829e-06 5.185910762554032867e-06 3.893283060604096720e-06 5.779452167215830049e-06 8.693497353286868776e-06 9.062334947933313700e-06 8.362073937702256126e-06 1.179264308506604388e-05 1.798920176526546861e-05 2.636376011456338178e-05 4.284325242010188624e-05 7.002808238245110883e-05 9.391787568771145977e-05 9.684914706027858064e-05 9.394654882862532596e-05 7.628460942344132082e-05 4.816015730173553390e-05 2.244979074121428235e-05 1.296259592677698251e-05 8.054591696854791221e-06 3.815895016053991458e-06 8.282042762750673181e-06 3.133335570065811279e-06 -2.048774826700827574e-06 4.596357674132083921e-06 4.100810109762498970e-06 1.439743574966377608e-06 1.726486302228437350e-06 1.276701917353980001e-06 2.156484003929271919e-06
3.233176329000582992e-06 3.960695892929789724e-06 5.287471747117564668e-06 3.442422158366069829e-06 5.185910762554032867e-06 3.893283060604096720e-06 5.779452167215830049e-06 8.693497353286868776e-06 9.062334947933313700e-06 8.362073937702256126e-06 1.179264308506604388e-05 1.798920176526546861e-05 2.636376011456338178e-05 4.284325242010188624e-05 7.002808238245110883e-05 9.391787568771145977e-05 9.684914706027858064e-05 9.394654882862532596e-05 7.628460942344132082e-05 4.816015730173553390e-05 2.244979074121428235e-05 1.296259592677698251e-05 8.054591696854791221e-06 3.815895016053991458e-06 8.282042762750673181e-06 3.133335570065811279e-06 -2.048774826700827574e-06 4.596357674132083921e-06 4.100810109762498970e-06 1.439743574966377608e-06 1.726486302228437350e-06 1.276701917353980001e-06 2.156484003929271919e-06
2.239125123637690929e-06 2.855072464113997135e-06 4.495226538408997575e-06 2.138263696442180789e-06 5.681922419708368446e-06 3.737090586231741143e-06 3.556991936337678967e-06 5.302684307517867473e-06 9.086995049198430730e-06 6.376421127711702212e-06 8.331937642254834704e-06 1.425336052629987671e-05 2.397189712126728296e-05 3.344783716414970957e-05 3.757309143804238717e-05 4.797509285517317674e-05 4.992028829419674596e-05 3.933336325069480046e-05 2.990068759154391824e-05 1.863067258229285830e-05 1.520992792117390922e-05 1.388340252369902990e-05 9.684296824979071080e-06 4.316585583801060446e-06 5.726924672801397240e-06 5.261951358123802046e-06 4.472203570904309491e-06 2.858139210504784138e-06 4.761006949582352447e-06 2.997556297448898739e-06 3.243539026835710929e-06 5.858925471377219873e-06 3.974657616190518699e-06
2.239125123637690929e-06 2.855072464113997135e-06 4.495226538408997575e-06 2.138263696442180789e-06 5.681922419708368446e-06 3.737090586231741143e-06 3.556991936337678967e-06 5.302684307517867473e-06 9.086995049198430730e-06 6.376421127711702212e-06 8.331937642254834704e-06 1.425336052629987671e-05 2.397189712126728296e-05 3.344783716414970957e-05 3.757309143804238717e-05 4.797509285517317674e-05 4.992028829419674596e-05 3.933336325069480046e-05 2.990068759154391824e-05 1.863067258229285830e-05 1.520992792117390922e-05 1.388340252369902990e-05 9.684296824979071080e-06 4.316585583801060446e-06 5.726924672801397240e-06 5.261951358123802046e-06 4.472203570904309491e-06 2.858139210504784138e-06 4.761006949582352447e-06 2.997556297448898739e-06 3.243539026835710929e-06 5.858925471377219873e-06 3.974657616190518699e-06
2.362674181937169633e-06 1.524305691984451081e-06 3.194986887968494806e-06 3.687760987939536690e-06 6.228185984310339231e-06 4.723895210459345950e-06 7.394887520584607491e-06 7.899629290110831597e-06 2.915792367918930423e-06 6.555459596226946102e-06 2.959296446118002921e-06 5.618173543274374415e-06 1.179881522468303018e-05 1.077000256583753358e-05 1.354576421326524716e-05 1.056016329357183942e-05 9.708820976841323072e-06 6.718735076723809467e-06 1.284585428310488002e-05 1.017794949125753577e-05 5.435210450759666231e-06 6.024605384604280859e-06 3.254376328584092979e-06 6.364145277870773165e-06 7.436243266363123114e-06 6.274338968934850903e-06 3.658330628942828897e-06 2.897729603903543740e-06 2.770393878881389245e-06 2.430110954494790021e-06 7.675157805179152496e-07 4.067880611308125725e-06 4.072284890497049936e-06
2.362674181937169633e-06 1.524305691984451081e-06 3.194986887968494806e-06 3.687760987939536690e-06 6.228185984310339231e-06 4.723895210459345950e-06 7.394887520584607491e-06 7.899629290110831597e-06 2.915792367918930423e-06 6.555459596226946102e-06 2.959296446118002921e-06 5.618173543274374415e-06 1.179881522468303018e-05 1.077000256583753358e-05 1.354576421326524716e-05 1.056016329357183942e-05 9.708820976841323072e-06 6.718735076723809467e-06 1.284585428310488002e-05 1.017794949125753577e-05 5.435210450759666231e-06 6.024605384604280859e-06 3.254376328584092979e-06 6.364145277870773165e-06 7.436243266363123114e-06 6.274338968934850903e-06 3.658330628942828897e-06 2.897729603903543740e-06 2.770393878881389245e-06 2.430110954494790021e-06 7.675157805179152496e-07 4.067880611308125725e-06 4.072284890497049936e-06
4.470412895987619544e-06 6.633192753899862122e-06 4.141295442034871329e-06 4.595589802359101897e-06 5.685193517098551749e-06 6.046802537091045514e-06 3.891173957276960698e-06 3.423359991920785738e-06 4.504184003977908536e-06 6.699393677051927787e-06 7.331974121678652004e-06 8.949487244084418193e-06 7.238874093628491875e-06 7.569509129270804573e-06 6.843095102769966488e-06 1.077519264236040148e-05 9.397837716036796022e-06 5.789215372982755420e-06 8.007402525814639373e-06 4.005144649069684195e-06 7.478759871962776707e-06 6.712193244554322430e-06 6.173627505794284601e-06 3.905388414416962580e-06 4.401719043266626781e-06 2.195104005925541022e-06 4.974641444350070008e-06 4.554642520127710184e-06 4.883904996463161708e-06 3.108945739621323235e-06 1.931457900147127734e-06 2.714992916609872593e-06 3.386776787626991669e-06
4.470412895987619544e-06 6.633192753899862122e-06 4.141295442034871329e-06 4.595589802359101897e-06 5.685193517098551749e-06 6.046802537091045514e-06 3.891173957276960698e-06 3.423359991920785738e-06 4.504184003977908536e-06 6.699393677051927787e-06 7.331974121678652004e-06 8.949487244084418193e-06 7.238874093628491875e-06 7.569509129270804573e-06 6.843095102769966488e-06 1.077519264236040148e-05 9.397837716036796022e-06 5.789215372982755420e-06 8.007402525814639373e-06 4.005144649069684195e-06 7.478759871962776707e-06 6.712193244554322430e-06 6.173627505794284601e-06 3.905388414416962580e-06 4.401719043266626781e-06 2.195104005925541022e-06 4.974641444350070008e-06 4.554642520127710184e-06 4.883904996463161708e-06 3.108945739621323235e-06 1.931457900147127734e-06 2.714992916609872593e-06 3.386776787626991669e-06
4.049043717814322000e-06 9.314861104668963222e-07 6.073933798065736090e-06 5.800272700792992925e-06 4.719281004094537333e-06 5.338334788125076037e-06 3.380707054927540097e-06 4.480551524427785360e-06 2.894951004597118796e-06 4.632607921660468599e-06 1.098562286570246872e-05 3.492237966128976512e-06 4.923337825732786239e-06 8.790760856012053343e-06 7.015144689354764270e-06 8.038604317649276893e-06 8.126050165659188534e-06 8.155298697696269038e-06 6.904160685698943114e-06 5.423318223410876154e-06 6.470642069037064857e-06 7.384269258326459040e-06 7.450089319276542646e-06 6.018902919702724140e-06 7.790354694113144294e-06 6.517688601140297375e-06 8.031913679089008220e-06 7.534918432223178364e-06 3.385785776189307115e-06 5.947742426583278944e-06 2.517600855311645943e-06 3.731235188157939576e-06 4.091347024721930856e-06
4.049043717814322000e-06 9.314861104668963222e-07 6.073933798065736090e-06 5.800272700792992925e-06 4.719281004094537333e-06 5.338334788125076037e-06 3.380707054927540097e-06 4.480551524427785360e-06 2.894951004597118796e-06 4.632607921660468599e-06 1.098562286570246872e-05 3.492237966128976512e-06 4.923337825732786239e-06 8.790760856012053343e-06 7.015144689354764270e-06 8.038604317649276893e-06 8.126050165659188534e-06 8.155298697696269038e-06 6.904160685698943114e-06 5.423318223410876154e-06 6.470642069037064857e-06 7.384269258326459040e-06 7.450089319276542646e-06 6.018902919702724140e-06 7.790354694113144294e-06 6.517688601140297375e-06 8.031913679089008220e-06 7.534918432223178364e-06 3.385785776189307115e-06 5.947742426583278944e-06 2.517600855311645943e-06 3.731235188157939576e-06 4.091347024721930856e-06
5.036939373263193888e-06 8.969811321179282950e-06 7.866532752922330996e-06 7.459676670054992121e-06 6.836995503638842654e-06 2.404345765583646249e-06 3.346586099643256238e-06 4.418327424556426178e-06 6.446964151821386844e-06 5.403551529626363140e-06 1.038976984617832513e-05 6.695571146242170156e-06 6.768371505362654341e-06 7.940331744021815311e-06 7.808546925803971209e-06 7.730807827595863403e-06 8.015569388456494310e-06 1.066408665957299078e-05 8.392674531064017230e-06 9.288450905239408975e-06 6.150017775287149448e-06 5.369709103199360329e-06 6.007283978809012358e-06 3.794940937691009085e-06 4.273731161187944869e-06 4.735359445558609511e-06 6.086779637028687775e-06 4.978048026678929905e-06 6.506606595972488676e-06 6.936907376999997880e-06 5.454738113674347629e-06 4.096353180414330677e-06 5.585248709933514896e-06
5.036939373263193888e-06 8.969811321179282950e-06 7.866532752922330996e-06 7.459676670054992121e-06 6.836995503638842654e-06 2.404345765583646249e-06 3.346586099643256238e-06 4.418327424556426178e-06 6.446964151821386844e-06 5.403551529626363140e-06 1.038976984617832513e-05 6.695571146242170156e-06 6.768371505362654341e-06 7.940331744021815311e-06 7.808546925803971209e-06 7.730807827595863403e-06 8.015569388456494310e-06 1.066408665957299078e-05 8.392674531064017230e-06 9.288450905239408975e-06 6.150017775287149448e-06 5.369709103199360329e-06 6.007283978809012358e-06 3.794940937691009085e-06 4.273731161187944869e-06 4.735359445558609511e-06 6.086779637028687775e-06 4.978048026678929905e-06 6.506606595972488676e-06 6.936907376999997880e-06 5.454738113674347629e-06 4.096353180414330677e-06 5.585248709933514896e-06
4.152859068669770807e-06 5.349502550425265091e-06 3.499635458389850306e-06 5.467437716926709493e-06 6.831750021162797439e-06 6.117340191674946837e-06 4.789945909229078436e-06 6.366982019814926461e-06 5.577848705728932152e-06 6.519746670382212304e-06 7.857737813765579729e-06 7.038139279917607179e-06 7.551368877704476346e-06 8.361570194455291008e-06 9.064636240015752018e-06 8.701865311434578423e-06 6.802434635998312017e-06 7.081878391228521843e-06 7.968666725442064732e-06 9.188893448922286924e-06 7.739391659537740020e-06 6.208972025168808403e-06 6.485835504249008050e-06 4.721440369060358323e-06 5.190258559727895444e-06 6.985557050619972562e-06 4.074753957866945940e-06 6.690007197774954744e-06 7.023870565780718368e-06 5.267582383616868173e-06 3.484636338347698083e-06 5.632829908866059165e-06 4.237664698740168463e-06
4.152859068669770807e-06 5.349502550425265091e-06 3.499635458389850306e-06 5.467437716926709493e-06 6.831750021162797439e-06 6.117340191674946837e-06 4.789945909229078436e-06 6.366982019814926461e-06 5.577848705728932152e-06 6.519746670382212304e-06 7.857737813765579729e-06 7.038139279917607179e-06 7.551368877704476346e-06 8.361570194455291008e-06 9.064636240015752018e-06 8.701865311434578423e-06 6.802434635998312017e-06 7.081878391228521843e-06 7.968666725442064732e-06 9.188893448922286924e-06 7.739391659537740020e-06 6.208972025168808403e-06 6.485835504249008050e-06 4.721440369060358323e-06 5.190258559727895444e-06 6.985557050619972562e-06 4.074753957866945940e-06 6.690007197774954744e-06 7.023870565780718368e-06 5.267582383616868173e-06 3.484636338347698083e-06 5.632829908866059165e-06 4.237664698740168463e-06
6.114240474229079969e-06 6.401830355624582987e-06 6.225697353083859216e-06 4.350025613560687865e-06 5.967933183291735779e-06 2.209341497607004390e-06 2.353248178327310300e-06 2.820464230103634888e-06 8.978482643603202150e-06 8.272810438445687324e-06 7.149170988877002128e-06 5.607469199022905324e-06 5.395628463217081069e-06 6.399434159541099062e-06 8.848869702537377703e-06 5.105305730535209933e-06 4.628456077158011924e-06 7.698603415550787061e-06 7.209065235338184183e-06 2.139926022192987346e-06 4.201073922888707343e-06 7.055056284521661161e-06 5.879632434706206225e-06 6.788734755136392507e-06 2.463669706179548780e-06 6.952546566236352335e-06 5.386010662582975195e-06 1.752062974579085796e-06 2.171853158781028782e-06 4.609637309138438650e-06 4.384207271734287888e-06 3.772133347179511065e-06 2.803099829815885655e-07
6.114240474229079969e-06 6.401830355624582987e-06 6.225697353083859216e-06 4.350025613560687865e-06 5.967933183291735779e-06 2.209341497607004390e-06 2.353248178327310300e-06 2.820464230103634888e-06 8.978482643603202150e-06 8.272810438445687324e-06 7.149170988877002128e-06 5.607469199022905324e-06 5.395628463217081069e-06 6.399434159541099062e-06 8.848869702537377703e-06 5.105305730535209933e-06 4.628456077158011924e-06 7.698603415550787061e-06 7.209065235338184183e-06 2.139926022192987346e-06 4.201073922888707343e-06 7.055056284521661161e-06 5.879632434706206225e-06 6.788734755136392507e-06 2.463669706179548780e-06 6.952546566236352335e-06 5.386010662582975195e-06 1.752062974579085796e-06 2.171853158781028782e-06 4.609637309138438650e-06 4.384207271734287888e-06 3.772133347179511065e-06 2.803099829815885655e-07
6.268324480222389826e-06 2.762658495863352026e-06 1.266946588790839415e-06 4.799688092254931057e-06 4.351111522895037499e-06 4.932540329969894088e-06 5.863535622709134820e-06 7.326201266845445168e-06 6.149177201783009241e-06 6.032359395344253065e-06 7.593809523464805054e-06 6.868629969094348833e-06 7.552311503477819333e-06 6.859578021214315574e-06 9.353673444671192010e-06 7.677696927358865583e-06 5.111739154509433627e-06 3.990587822257438342e-06 5.733880970792201607e-06 3.004926415291350555e-06 4.710320172049215516e-06 5.550411933126613029e-06 4.830843146306752984e-06 3.176012939146760094e-06 1.656456169400464125e-06 7.940735424298102462e-07 8.384101626121419297e-07 5.303609597519110398e-06 5.878497141076611829e-06 2.748351637079158642e-06 4.273877458862006831e-06 1.453166812149708638e-06 3.241312879584919891e-06


==> NGC1566/snr_ssp.txt <==
5.707604246296639738e-09 6.562668060296649803e-09 7.536897860519597926e-09 8.639448538541193051e-09 9.876607910808585875e-09 1.125003251158531821e-08 1.275460045613291054e-08 1.437600484755324926e-08 1.608835483406108290e-08 1.785222665344531339e-08 1.961377427986464247e-08 2.130559664734071059e-08 2.284997137649374080e-08 2.416472200489815236e-08 2.517137787811370152e-08 2.580453380741754568e-08 2.602067739966628715e-08 2.580453380741754568e-08 2.517137787811370152e-08 2.416472200489815236e-08 2.284997137649374080e-08 2.130559664734071059e-08 1.961377427986464247e-08 1.785222665344531339e-08 1.608835483406108290e-08 1.437600484755324926e-08 1.275460045613291054e-08 1.125003251158531821e-08 9.876607910808585875e-09 8.639448538541193051e-09 7.536897860519597926e-09 6.562668060296649803e-09 5.707604246296639738e-09
6.562668060296649803e-09 7.611493023439239099e-09 8.822010719000020656e-09 1.021081932399437698e-08 1.179175762161035271e-08 1.357339077485323856e-08 1.555572483888572627e-08 1.772623275583200708e-08 2.005550974112006669e-08 2.249320854577670807e-08 2.496528659781529118e-08 2.737390303291535258e-08 2.960133100220992993e-08 3.151877337816618699e-08 3.299987210919893493e-08 3.393714669349059831e-08 3.425811178898284827e-08 3.393714669349059831e-08 3.299987210919893493e-08 3.151877337816618699e-08 2.960133100220992993e-08 2.737390303291535258e-08 2.496528659781529118e-08 2.249320854577670807e-08 2.005550974112006669e-08 1.772623275583200708e-08 1.555572483888572627e-08 1.357339077485323856e-08 1.179175762161035271e-08 1.021081932399437698e-08 8.822010719000020656e-09 7.611493023439239099e-09 6.562668060296649803e-09
7.536897860519597926e-09 8.822010719000020656e-09 1.032580281500863233e-08 1.207664552278698692e-08 1.410110708425866467e-08 1.642053141897707317e-08 1.904618465240918744e-08 2.197288468012973427e-08 2.517137787811369160e-08 2.858031494661641982e-08 3.209948021724063366e-08 3.558676288779527944e-08 3.886182076543420335e-08 4.171890332572978564e-08 4.394939583385289177e-08 4.537141126117040515e-08 4.586023355482267394e-08 4.537141126117040515e-08 4.394939583385289177e-08 4.171890332572978564e-08 3.886182076543420335e-08 3.558676288779527944e-08 3.209948021724063366e-08 2.858031494661641982e-08 2.517137787811369160e-08 2.197288468012973427e-08 1.904618465240918744e-08 1.642053141897707317e-08 1.410110708425866467e-08 1.207664552278698692e-08 1.032580281500863233e-08 8.822010719000020656e-09 7.536897860519597926e-09
8.639448538541193051e-09 1.021081932399437698e-08 1.207664552278698692e-08 1.428352820272556430e-08 1.687889959806636562e-08 1.990669387800283317e-08 2.340053336383096761e-08 2.737390303291535258e-08 3.180721639631393532e-08 3.663261507978628259e-08 4.171890332572979226e-08 4.686102932631919595e-08 5.178028194928348043e-08 5.614152861669877745e-08 5.959082586775048096e-08 6.181002929572033295e-08 6.257648965456886797e-08 6.181002929572033295e-08 5.959082586775048096e-08 5.614152861669877745e-08 5.178028194928348043e-08 4.686102932631919595e-08 4.171890332572979226e-08 3.663261507978628259e-08 3.180721639631393532e-08 2.737390303291535258e-08 2.340053336383096761e-08 1.990669387800283317e-08 1.687889959806636562e-08 1.428352820272556430e-08 1.207664552278698692e-08 1.021081932399437698e-08 8.639448538541193051e-09
9.876607910808585875e-09 1.179175762161035436e-08 1.410110708425866467e-08 1.687889959806636562e-08 2.020592583292325274e-08 2.416472200489814905e-08 2.883075749075156059e-08 3.425811178898284827e-08 4.045844650680905543e-08 4.737332534144338607e-08 5.484266300450491024e-08 6.257648965456886797e-08 7.014238567474194658e-08 7.698403842217476207e-08 8.248288797330239717e-08 8.606129323741556252e-08 8.730452319048008434e-08 8.606129323741556252e-08 8.248288797330239717e-08 7.698403842217476207e-08 7.014238567474194658e-08 6.257648965456886797e-08 5.484266300450491024e-08 4.737332534144338607e-08 4.045844650680905543e-08 3.425811178898284827e-08 2.883075749075156059e-08 2.416472200489814905e-08 2.020592583292325274e-08 1.687889959806636562e-08 1.410110708425866467e-08 1.179175762161035436e-08 9.876607910808585875e-09
1.125003251158531821e-08 1.357339077485324021e-08 1.642053141897707317e-08 1.990669387800283648e-08 2.416472200489815236e-08 2.934121196236353945e-08 3.558676288779529929e-08 4.303696202336979582e-08 5.178028194928348043e-08 6.181002929572031971e-08 7.296145017867064686e-08 8.484373815534583370e-08 9.678998026263979917e-08 1.078611674652136945e-07 1.169414695796033860e-07 1.229367799107024055e-07 1.250355309512339059e-07 1.229367799107024055e-07 1.169414695796033860e-07 1.078611674652136945e-07 9.678998026263979917e-08 8.484373815534583370e-08 7.296145017867064686e-08 6.181002929572031971e-08 5.178028194928348043e-08 4.303696202336979582e-08 3.558676288779529929e-08 2.934121196236353945e-08 2.416472200489815236e-08 1.990669387800283648e-08 1.642053141897707317e-08 1.357339077485324021e-08 1.125003251158531821e-08
1.275460045613290889e-08 1.555572483888572627e-08 1.904618465240918744e-08 2.340053336383096761e-08 2.883075749075156059e-08 3.558676288779528605e-08 4.394939583385289839e-08 5.420953713224237205e-08 6.662409401020231175e-08 8.133826822479109889e-08 9.826686385019195175e-08 1.169414695796033595e-07 1.363605422574464186e-07 1.549218688537766134e-07 1.705450830690890161e-07 1.810560187109213594e-07 1.847721242857320675e-07 1.810560187109213594e-07 1.705450830690890161e-07 1.549218688537766134e-07 1.363605422574464186e-07 1.169414695796033595e-07 9.826686385019195175e-08 8.133826822479109889e-08 6.662409401020231175e-08 5.420953713224237205e-08 4.394939583385289839e-08 3.558676288779528605e-08 2.883075749075156059e-08 2.340053336383096761e-08 1.904618465240918744e-08 1.555572483888572627e-08 1.275460045613290889e-08
1.437600484755325257e-08 1.772623275583201039e-08 2.197288468012973427e-08 2.737390303291534596e-08 3.425811178898284827e-08 4.303696202336978920e-08 5.420953713224237866e-08 6.835030122739780675e-08 8.606129323741553605e-08 1.078611674652137078e-07 1.339783596742855695e-07 1.640293347139597433e-07 1.966197622520361159e-07 2.290240071138626939e-07 2.572365813199056875e-07 2.766962745001231057e-07 2.836680648475841704e-07 2.766962745001231057e-07 2.572365813199056875e-07 2.290240071138626939e-07 1.966197622520361159e-07 1.640293347139597433e-07 1.339783596742855695e-07 1.078611674652137078e-07 8.606129323741553605e-08 6.835030122739780675e-08 5.420953713224237866e-08 4.303696202336978920e-08 3.425811178898284827e-08 2.737390303291534596e-08 2.197288468012973427e-08 1.772623275583201039e-08 1.437600484755325257e-08
1.608835483406108290e-08 2.005550974112007000e-08 2.517137787811369160e-08 3.180721639631392870e-08 4.045844650680904220e-08 5.178028194928348043e-08 6.662409401020232498e-08 8.606129323741552282e-08 1.113650129098897358e-07 1.438921503114020980e-07 1.847721242857321734e-07 2.342882061628424475e-07 2.909027865707631846e-07 3.501466379461631441e-07 4.041026286517919880e-07 4.426036982218140270e-07 4.566526053784241215e-07 4.426036982218140270e-07 4.041026286517919880e-07 3.501466379461631441e-07 2.909027865707631846e-07 2.342882061628424475e-07 1.847721242857321734e-07 1.438921503114020980e-07 1.113650129098897358e-07 8.606129323741552282e-08 6.662409401020232498e-08 5.178028194928348043e-08 4.045844650680904220e-08 3.180721639631392870e-08 2.517137787811369160e-08 2.005550974112007000e-08 1.608835483406108290e-08
1.785222665344531339e-08 2.249320854577670807e-08 2.858031494661642313e-08 3.663261507978628259e-08 4.737332534144339268e-08 6.181002929572031971e-08 8.133826822479109889e-08 1.078611674652137078e-07 1.438921503114021245e-07 1.925492324675534059e-07 2.572365813199055287e-07 3.406444163848544387e-07 4.426036982218137623e-07 5.567197971586248424e-07 6.672331040131329910e-07 7.499437067018783412e-07 7.809281150700038156e-07 7.499437067018783412e-07 6.672331040131329910e-07 5.567197971586248424e-07 4.426036982218137623e-07 3.406444163848544387e-07 2.572365813199055287e-07 1.925492324675534059e-07 1.438921503114021245e-07 1.078611674652137078e-07 8.133826822479109889e-08 6.181002929572031971e-08 4.737332534144339268e-08 3.663261507978628259e-08 2.858031494661642313e-08 2.249320854577670807e-08 1.785222665344531339e-08
1.961377427986464247e-08 2.496528659781529118e-08 3.209948021724063366e-08 4.171890332572979226e-08 5.484266300450490362e-08 7.296145017867064686e-08 9.826686385019195175e-08 1.339783596742855695e-07 1.847721242857321734e-07 2.572365813199055287e-07 3.600468623626271366e-07 5.030105974689956817e-07 6.932258837949151843e-07 9.260803246236412446e-07 1.171816359677959977e-06 1.368979893335593133e-06 1.445809837254423278e-06 1.368979893335593133e-06 1.171816359677959977e-06 9.260803246236412446e-07 6.932258837949151843e-07 5.030105974689956817e-07 3.600468623626271366e-07 2.572365813199055287e-07 1.847721242857321734e-07 1.339783596742855695e-07 9.826686385019195175e-08 7.296145017867064686e-08 5.484266300450490362e-08 4.171890332572979226e-08 3.209948021724063366e-08 2.496528659781529118e-08 1.961377427986464247e-08
2.130559664734071389e-08 2.737390303291535258e-08 3.558676288779528605e-08 4.686102932631920257e-08 6.257648965456886797e-08 8.484373815534583370e-08 1.169414695796033860e-07 1.640293347139597433e-07 2.342882061628424475e-07 3.406444163848544387e-07 5.030105974689955758e-07 7.499437067018786588e-07 1.115448209153513724e-06 1.620119726578199450e-06 2.222663826567739272e-06 2.760198606085527543e-06 2.983210707106912141e-06 2.760198606085527543e-06 2.222663826567739272e-06 1.620119726578199450e-06 1.115448209153513724e-06 7.499437067018786588e-07 5.030105974689955758e-07 3.406444163848544387e-07 2.342882061628424475e-07 1.640293347139597433e-07 1.169414695796033860e-07 8.484373815534583370e-08 6.257648965456886797e-08 4.686102932631920257e-08 3.558676288779528605e-08 2.737390303291535258e-08 2.130559664734071389e-08
2.284997137649373750e-08 2.960133100220992663e-08 3.886182076543419011e-08 5.178028194928348043e-08 7.014238567474192011e-08 9.678998026263979917e-08 1.363605422574464186e-07 1.966197622520361159e-07 2.909027865707631846e-07 4.426036982218137623e-07 6.932258837949151843e-07 1.115448209153513724e-06 1.827802944934270546e-06 2.983210707106913412e-06 4.636925296438004006e-06 6.386177270118000872e-06 7.194167685565037116e-06 6.386177270118000872e-06 4.636925296438004006e-06 2.983210707106913412e-06 1.827802944934270546e-06 1.115448209153513724e-06 6.932258837949151843e-07 4.426036982218137623e-07 2.909027865707631846e-07 1.966197622520361159e-07 1.363605422574464186e-07 9.678998026263979917e-08 7.014238567474192011e-08 5.178028194928348043e-08 3.886182076543419011e-08 2.960133100220992663e-08 2.284997137649373750e-08
2.416472200489814905e-08 3.151877337816618699e-08 4.171890332572978564e-08 5.614152861669879068e-08 7.698403842217474884e-08 1.078611674652137078e-07 1.549218688537766134e-07 2.290240071138626939e-07 3.501466379461631441e-07 5.567197971586248424e-07 9.260803246236412446e-07 1.620119726578199450e-06 2.983210707106913412e-06 5.706906064946927271e-06 1.080596353080417056e-05 1.801272501925974662e-05 2.209057705022167981e-05 1.801272501925974662e-05 1.080596353080417056e-05 5.706906064946927271e-06 2.983210707106913412e-06 1.620119726578199450e-06 9.260803246236412446e-07 5.567197971586248424e-07 3.501466379461631441e-07 2.290240071138626939e-07 1.549218688537766134e-07 1.078611674652137078e-07 7.698403842217474884e-08 5.614152861669879068e-08 4.171890332572978564e-08 3.151877337816618699e-08 2.416472200489814905e-08
2.517137787811370483e-08 3.299987210919894154e-08 4.394939583385289177e-08 5.959082586775048757e-08 8.248288797330239717e-08 1.169414695796033860e-07 1.705450830690890425e-07 2.572365813199056875e-07 4.041026286517919880e-07 6.672331040131327793e-07 1.171816359677959766e-06 2.222663826567739272e-06 4.636925296438004006e-06 1.080596353080416717e-05 2.772703393043451930e-05 6.789262889542676291e-05 1.030381696948636010e-04 6.789262889542676291e-05 2.772703393043451930e-05 1.080596353080416717e-05 4.636925296438004006e-06 2.222663826567739272e-06 1.171816359677959766e-06 6.672331040131327793e-07 4.041026286517919880e-07 2.572365813199056875e-07 1.705450830690890425e-07 1.169414695796033860e-07 8.248288797330239717e-08 5.959082586775048757e-08 4.394939583385289177e-08 3.299987210919894154e-08 2.517137787811370483e-08
2.580453380741754899e-08 3.393714669349059831e-08 4.537141126117039853e-08 6.181002929572031971e-08 8.606129323741552282e-08 1.229367799107024055e-07 1.810560187109213859e-07 2.766962745001231057e-07 4.426036982218140270e-07 7.499437067018783412e-07 1.368979893335593556e-06 2.760198606085527543e-06 6.386177270118001719e-06 1.801272501925974323e-05 6.789262889542677646e-05 3.593247534160412559e-04 1.137043847790185835e-03 3.593247534160412559e-04 6.789262889542677646e-05 1.801272501925974323e-05 6.386177270118001719e-06 2.760198606085527543e-06 1.368979893335593556e-06 7.499437067018783412e-07 4.426036982218140270e-07 2.766962745001231057e-07 1.810560187109213859e-07 1.229367799107024055e-07 8.606129323741552282e-08 6.181002929572031971e-08 4.537141126117039853e-08 3.393714669349059831e-08 2.580453380741754899e-08
2.602067739966628715e-08 3.425811178898284827e-08 4.586023355482267394e-08 6.257648965456886797e-08 8.730452319048008434e-08 1.250355309512339059e-07 1.847721242857320675e-07 2.836680648475841704e-07 4.566526053784241215e-07 7.809281150700038156e-07 1.445809837254423278e-06 2.983210707106912141e-06 7.194167685565037116e-06 2.209057705022167981e-05 1.030381696948636010e-04 1.137043847790185835e-03 2.771139445443289440e-02 1.137043847790185835e-03 1.030381696948636010e-04 2.209057705022167981e-05 7.194167685565037116e-06 2.983210707106912141e-06 1.445809837254423278e-06 7.809281150700038156e-07 4.566526053784241215e-07 2.836680648475841704e-07 1.847721242857320675e-07 1.250355309512339059e-07 8.730452319048008434e-08 6.257648965456886797e-08 4.586023355482267394e-08 3.425811178898284827e-08 2.602067739966628715e-08
2.580453380741754899e-08 3.393714669349059831e-08 4.537141126117039853e-08 6.181002929572031971e-08 8.606129323741552282e-08 1.229367799107024055e-07 1.810560187109213859e-07 2.766962745001231057e-07 4.426036982218140270e-07 7.499437067018783412e-07 1.368979893335593556e-06 2.760198606085527543e-06 6.386177270118001719e-06 1.801272501925974323e-05 6.789262889542677646e-05 3.593247534160412559e-04 1.137043847790185835e-03 3.593247534160412559e-04 6.789262889542677646e-05 1.801272501925974323e-05 6.386177270118001719e-06 2.760198606085527543e-06 1.368979893335593556e-06 7.499437067018783412e-07 4.426036982218140270e-07 2.766962745001231057e-07 1.810560187109213859e-07 1.229367799107024055e-07 8.606129323741552282e-08 6.181002929572031971e-08 4.537141126117039853e-08 3.393714669349059831e-08 2.580453380741754899e-08
2.517137787811370483e-08 3.299987210919894154e-08 4.394939583385289177e-08 5.959082586775048757e-08 8.248288797330239717e-08 1.169414695796033860e-07 1.705450830690890425e-07 2.572365813199056875e-07 4.041026286517919880e-07 6.672331040131327793e-07 1.171816359677959766e-06 2.222663826567739272e-06 4.636925296438004006e-06 1.080596353080416717e-05 2.772703393043451930e-05 6.789262889542676291e-05 1.030381696948636010e-04 6.789262889542676291e-05 2.772703393043451930e-05 1.080596353080416717e-05 4.636925296438004006e-06 2.222663826567739272e-06 1.171816359677959766e-06 6.672331040131327793e-07 4.041026286517919880e-07 2.572365813199056875e-07 1.705450830690890425e-07 1.169414695796033860e-07 8.248288797330239717e-08 5.959082586775048757e-08 4.394939583385289177e-08 3.299987210919894154e-08 2.517137787811370483e-08
2.416472200489814905e-08 3.151877337816618699e-08 4.171890332572978564e-08 5.614152861669879068e-08 7.698403842217474884e-08 1.078611674652137078e-07 1.549218688537766134e-07 2.290240071138626939e-07 3.501466379461631441e-07 5.567197971586248424e-07 9.260803246236412446e-07 1.620119726578199450e-06 2.983210707106913412e-06 5.706906064946927271e-06 1.080596353080417056e-05 1.801272501925974662e-05 2.209057705022167981e-05 1.801272501925974662e-05 1.080596353080417056e-05 5.706906064946927271e-06 2.983210707106913412e-06 1.620119726578199450e-06 9.260803246236412446e-07 5.567197971586248424e-07 3.501466379461631441e-07 2.290240071138626939e-07 1.549218688537766134e-07 1.078611674652137078e-07 7.698403842217474884e-08 5.614152861669879068e-08 4.171890332572978564e-08 3.151877337816618699e-08 2.416472200489814905e-08
2.284997137649373750e-08 2.960133100220992663e-08 3.886182076543419011e-08 5.178028194928348043e-08 7.014238567474192011e-08 9.678998026263979917e-08 1.363605422574464186e-07 1.966197622520361159e-07 2.909027865707631846e-07 4.426036982218137623e-07 6.932258837949151843e-07 1.115448209153513724e-06 1.827802944934270546e-06 2.983210707106913412e-06 4.636925296438004006e-06 6.386177270118000872e-06 7.194167685565037116e-06 6.386177270118000872e-06 4.636925296438004006e-06 2.983210707106913412e-06 1.827802944934270546e-06 1.115448209153513724e-06 6.932258837949151843e-07 4.426036982218137623e-07 2.909027865707631846e-07 1.966197622520361159e-07 1.363605422574464186e-07 9.678998026263979917e-08 7.014238567474192011e-08 5.178028194928348043e-08 3.886182076543419011e-08 2.960133100220992663e-08 2.284997137649373750e-08
2.130559664734071389e-08 2.737390303291535258e-08 3.558676288779528605e-08 4.686102932631920257e-08 6.257648965456886797e-08 8.484373815534583370e-08 1.169414695796033860e-07 1.640293347139597433e-07 2.342882061628424475e-07 3.406444163848544387e-07 5.030105974689955758e-07 7.499437067018786588e-07 1.115448209153513724e-06 1.620119726578199450e-06 2.222663826567739272e-06 2.760198606085527543e-06 2.983210707106912141e-06 2.760198606085527543e-06 2.222663826567739272e-06 1.620119726578199450e-06 1.115448209153513724e-06 7.499437067018786588e-07 5.030105974689955758e-07 3.406444163848544387e-07 2.342882061628424475e-07 1.640293347139597433e-07 1.169414695796033860e-07 8.484373815534583370e-08 6.257648965456886797e-08 4.686102932631920257e-08 3.558676288779528605e-08 2.737390303291535258e-08 2.130559664734071389e-08
1.961377427986464247e-08 2.496528659781529118e-08 3.209948021724063366e-08 4.171890332572979226e-08 5.484266300450490362e-08 7.296145017867064686e-08 9.826686385019195175e-08 1.339783596742855695e-07 1.847721242857321734e-07 2.572365813199055287e-07 3.600468623626271366e-07 5.030105974689956817e-07 6.932258837949151843e-07 9.260803246236412446e-07 1.171816359677959977e-06 1.368979893335593133e-06 1.445809837254423278e-06 1.368979893335593133e-06 1.171816359677959977e-06 9.260803246236412446e-07 6.932258837949151843e-07 5.030105974689956817e-07 3.600468623626271366e-07 2.572365813199055287e-07 1.847721242857321734e-07 1.339783596742855695e-07 9.826686385019195175e-08 7.296145017867064686e-08 5.484266300450490362e-08 4.171890332572979226e-08 3.209948021724063366e-08 2.496528659781529118e-08 1.961377427986464247e-08
1.785222665344531339e-08 2.249320854577670807e-08 2.858031494661642313e-08 3.663261507978628259e-08 4.737332534144339268e-08 6.181002929572031971e-08 8.133826822479109889e-08 1.078611674652137078e-07 1.438921503114021245e-07 1.925492324675534059e-07 2.572365813199055287e-07 3.406444163848544387e-07 4.426036982218137623e-07 5.567197971586248424e-07 6.672331040131329910e-07 7.499437067018783412e-07 7.809281150700038156e-07 7.499437067018783412e-07 6.672331040131329910e-07 5.567197971586248424e-07 4.426036982218137623e-07 3.406444163848544387e-07 2.572365813199055287e-07 1.925492324675534059e-07 1.438921503114021245e-07 1.078611674652137078e-07 8.133826822479109889e-08 6.181002929572031971e-08 4.737332534144339268e-08 3.663261507978628259e-08 2.858031494661642313e-08 2.249320854577670807e-08 1.785222665344531339e-08
1.608835483406108290e-08 2.005550974112007000e-08 2.517137787811369160e-08 3.180721639631392870e-08 4.045844650680904220e-08 5.178028194928348043e-08 6.662409401020232498e-08 8.606129323741552282e-08 1.113650129098897358e-07 1.438921503114020980e-07 1.847721242857321734e-07 2.342882061628424475e-07 2.909027865707631846e-07 3.501466379461631441e-07 4.041026286517919880e-07 4.426036982218140270e-07 4.566526053784241215e-07 4.426036982218140270e-07 4.041026286517919880e-07 3.501466379461631441e-07 2.909027865707631846e-07 2.342882061628424475e-07 1.847721242857321734e-07 1.438921503114020980e-07 1.113650129098897358e-07 8.606129323741552282e-08 6.662409401020232498e-08 5.178028194928348043e-08 4.045844650680904220e-08 3.180721639631392870e-08 2.517137787811369160e-08 2.005550974112007000e-08 1.608835483406108290e-08
1.437600484755325257e-08 1.772623275583201039e-08 2.197288468012973427e-08 2.737390303291534596e-08 3.425811178898284827e-08 4.303696202336978920e-08 5.420953713224237866e-08 6.835030122739780675e-08 8.606129323741553605e-08 1.078611674652137078e-07 1.339783596742855695e-07 1.640293347139597433e-07 1.966197622520361159e-07 2.290240071138626939e-07 2.572365813199056875e-07 2.766962745001231057e-07 2.836680648475841704e-07 2.766962745001231057e-07 2.572365813199056875e-07 2.290240071138626939e-07 1.966197622520361159e-07 1.640293347139597433e-07 1.339783596742855695e-07 1.078611674652137078e-07 8.606129323741553605e-08 6.835030122739780675e-08 5.420953713224237866e-08 4.303696202336978920e-08 3.425811178898284827e-08 2.737390303291534596e-08 2.197288468012973427e-08 1.772623275583201039e-08 1.437600484755325257e-08
1.275460045613290889e-08 1.555572483888572627e-08 1.904618465240918744e-08 2.340053336383096761e-08 2.883075749075156059e-08 3.558676288779528605e-08 4.394939583385289839e-08 5.420953713224237205e-08 6.662409401020231175e-08 8.133826822479109889e-08 9.826686385019195175e-08 1.169414695796033595e-07 1.363605422574464186e-07 1.549218688537766134e-07 1.705450830690890161e-07 1.810560187109213594e-07 1.847721242857320675e-07 1.810560187109213594e-07 1.705450830690890161e-07 1.549218688537766134e-07 1.363605422574464186e-07 1.169414695796033595e-07 9.826686385019195175e-08 8.133826822479109889e-08 6.662409401020231175e-08 5.420953713224237205e-08 4.394939583385289839e-08 3.558676288779528605e-08 2.883075749075156059e-08 2.340053336383096761e-08 1.904618465240918744e-08 1.555572483888572627e-08 1.275460045613290889e-08
1.125003251158531821e-08 1.357339077485324021e-08 1.642053141897707317e-08 1.990669387800283648e-08 2.416472200489815236e-08 2.934121196236353945e-08 3.558676288779529929e-08 4.303696202336979582e-08 5.178028194928348043e-08 6.181002929572031971e-08 7.296145017867064686e-08 8.484373815534583370e-08 9.678998026263979917e-08 1.078611674652136945e-07 1.169414695796033860e-07 1.229367799107024055e-07 1.250355309512339059e-07 1.229367799107024055e-07 1.169414695796033860e-07 1.078611674652136945e-07 9.678998026263979917e-08 8.484373815534583370e-08 7.296145017867064686e-08 6.181002929572031971e-08 5.178028194928348043e-08 4.303696202336979582e-08 3.558676288779529929e-08 2.934121196236353945e-08 2.416472200489815236e-08 1.990669387800283648e-08 1.642053141897707317e-08 1.357339077485324021e-08 1.125003251158531821e-08
9.876607910808585875e-09 1.179175762161035436e-08 1.410110708425866467e-08 1.687889959806636562e-08 2.020592583292325274e-08 2.416472200489814905e-08 2.883075749075156059e-08 3.425811178898284827e-08 4.045844650680905543e-08 4.737332534144338607e-08 5.484266300450491024e-08 6.257648965456886797e-08 7.014238567474194658e-08 7.698403842217476207e-08 8.248288797330239717e-08 8.606129323741556252e-08 8.730452319048008434e-08 8.606129323741556252e-08 8.248288797330239717e-08 7.698403842217476207e-08 7.014238567474194658e-08 6.257648965456886797e-08 5.484266300450491024e-08 4.737332534144338607e-08 4.045844650680905543e-08 3.425811178898284827e-08 2.883075749075156059e-08 2.416472200489814905e-08 2.020592583292325274e-08 1.687889959806636562e-08 1.410110708425866467e-08 1.179175762161035436e-08 9.876607910808585875e-09
8.639448538541193051e-09 1.021081932399437698e-08 1.207664552278698692e-08 1.428352820272556430e-08 1.687889959806636562e-08 1.990669387800283317e-08 2.340053336383096761e-08 2.737390303291535258e-08 3.180721639631393532e-08 3.663261507978628259e-08 4.171890332572979226e-08 4.686102932631919595e-08 5.178028194928348043e-08 5.614152861669877745e-08 5.959082586775048096e-08 6.181002929572033295e-08 6.257648965456886797e-08 6.181002929572033295e-08 5.959082586775048096e-08 5.614152861669877745e-08 5.178028194928348043e-08 4.686102932631919595e-08 4.171890332572979226e-08 3.663261507978628259e-08 3.180721639631393532e-08 2.737390303291535258e-08 2.340053336383096761e-08 1.990669387800283317e-08 1.687889959806636562e-08 1.428352820272556430e-08 1.207664552278698692e-08 1.021081932399437698e-08 8.639448538541193051e-09
7.536897860519597926e-09 8.822010719000020656e-09 1.032580281500863233e-08 1.207664552278698692e-08 1.410110708425866467e-08 1.642053141897707317e-08 1.904618465240918744e-08 2.197288468012973427e-08 2.517137787811369160e-08 2.858031494661641982e-08 3.209948021724063366e-08 3.558676288779527944e-08 3.886182076543420335e-08 4.171890332572978564e-08 4.394939583385289177e-08 4.537141126117040515e-08 4.586023355482267394e-08 4.537141126117040515e-08 4.394939583385289177e-08 4.171890332572978564e-08 3.886182076543420335e-08 3.558676288779527944e-08 3.209948021724063366e-08 2.858031494661641982e-08 2.517137787811369160e-08 2.197288468012973427e-08 1.904618465240918744e-08 1.642053141897707317e-08 1.410110708425866467e-08 1.207664552278698692e-08 1.032580281500863233e-08 8.822010719000020656e-09 7.536897860519597926e-09
6.562668060296649803e-09 7.611493023439239099e-09 8.822010719000020656e-09 1.021081932399437698e-08 1.179175762161035271e-08 1.357339077485323856e-08 1.555572483888572627e-08 1.772623275583200708e-08 2.005550974112006669e-08 2.249320854577670807e-08 2.496528659781529118e-08 2.737390303291535258e-08 2.960133100220992993e-08 3.151877337816618699e-08 3.299987210919893493e-08 3.393714669349059831e-08 3.425811178898284827e-08 3.393714669349059831e-08 3.299987210919893493e-08 3.151877337816618699e-08 2.960133100220992993e-08 2.737390303291535258e-08 2.496528659781529118e-08 2.249320854577670807e-08 2.005550974112006669e-08 1.772623275583200708e-08 1.555572483888572627e-08 1.357339077485323856e-08 1.179175762161035271e-08 1.021081932399437698e-08 8.822010719000020656e-09 7.611493023439239099e-09 6.562668060296649803e-09
5.707604246296639738e-09 6.562668060296649803e-09 7.536897860519597926e-09 8.639448538541193051e-09 9.876607910808585875e-09 1.125003251158531821e-08 1.275460045613291054e-08 1.437600484755324926e-08 1.608835483406108290e-08 1.785222665344531339e-08 1.961377427986464247e-08 2.130559664734071059e-08 2.284997137649374080e-08 2.416472200489815236e-08 2.517137787811370152e-08 2.580453380741754568e-08 2.602067739966628715e-08 2.580453380741754568e-08 2.517137787811370152e-08 2.416472200489815236e-08 2.284997137649374080e-08 2.130559664734071059e-08 1.961377427986464247e-08 1.785222665344531339e-08 1.608835483406108290e-08 1.437600484755324926e-08 1.275460045613291054e-08 1.125003251158531821e-08 9.876607910808585875e-09 8.639448538541193051e-09 7.536897860519597926e-09 6.562668060296649803e-09 5.707604246296639738e-09


==> NGC1808/k2_age_NSC.txt <==
1.693293340558169646e+01
1.683463023004901871e+01
1.695101465171006438e+01
1.690510008860585245e+01
1.696599322312150804e+01
1.683444359738168927e+01
1.703603847464788501e+01
1.701186988935469202e+01
1.701490098187440836e+01
1.709490424747934512e+01
1.708068894466857301e+01
1.705724664759515008e+01
1.711058701884487832e+01
1.707845706329776192e+01
1.718910309648788370e+01
1.712357816652355780e+01
1.721866577073906512e+01
1.718319480588614923e+01
1.737934796061304610e+01
1.756122526248092797e+01
1.955277787793153976e+01
1.959050962511240712e+01
1.630145633064140753e+01
1.528640902119435196e+01
1.375815582022156214e+01
1.150157394924355536e+01
1.170345147504184169e+01
1.453035776332776408e+01
1.425236958532070730e+01
1.200683613402368266e+01
1.083864273697906455e+01
1.017455904515595932e+01
8.795737086690328610e+00
7.546510560460611750e+00
3.804653356864884817e+00
4.170733258219755157e+00
1.549327720070523462e+01
1.628851631366396191e+01
1.593881797577460269e+01
1.553743005463335436e+01
1.558873542816257007e+01
1.596596755817180124e+01
9.192482315531901094e+00
3.612055604823902311e+00
3.968197493590768232e+00
3.202737353637117756e+00
2.775005195174205408e+00
3.157955154009877141e+00
3.922065750413347818e+00
4.243694334909486443e+00
3.872943679128788119e+00
3.444096792377321137e+00
3.008698728159497460e+00
3.056206273127346940e+00
3.484205296231927207e+00
4.192881417900427010e+00
4.099746127379573224e+00
4.144663267523947425e+00
4.494352698097702437e+00
4.720536249896150061e+00
5.175729134991426506e+00
5.439846988188154597e+00
5.618673491839531131e+00
5.943814507392285229e+00
6.372453327458487138e+00
6.678904012323942041e+00
7.107066811742433821e+00
7.593337505970599643e+00
7.601645988207235582e+00
7.751942250530190037e+00
8.230717316118823845e+00
8.482994748267037366e+00
9.117016701840976012e+00
8.919663295574267181e+00
9.242073214343749399e+00
9.337673798689870353e+00
9.103471127873275393e+00
9.742570394698399028e+00
9.820190601057191770e+00
1.009563488073515103e+01
1.050812523330024284e+01
1.074695634717853743e+01
1.115447806582617041e+01
1.141240476020973205e+01
1.193206595646198664e+01
1.189654850281896081e+01
1.244878263591709100e+01
1.233100305661354490e+01
1.312517438658948699e+01
1.359351434846490214e+01
2.787562019365562360e+00
2.791944395875425755e+00
8.826392957820779372e+00
8.857882713924510654e+00
9.950019051080266408e+00
1.004648034563338932e+01
1.678293050572892042e+01
1.675270895370679014e+01
1.698844963051443457e+01
1.784636580875815426e+01
2.931795964202137839e+00
3.278997974241982583e+00
9.130393234748192199e+00
9.134604119464682981e+00
8.978925292301333627e+00
9.051521934077552345e+00
1.202383859089398044e+01
1.021481516908542453e+01
9.943157525152216181e+00
1.021760816709270436e+01
9.330776818679010987e+00
9.397724872740509383e+00
9.466098916955230536e+00
9.470902194020233367e+00
8.818193635143622089e+00
9.604721217627103513e+00
9.778388180992088508e+00
9.797991240020301973e+00
9.601768578939763543e+00
9.522587353622459005e+00


==> NGC1808/k2_age_ak_NSC.txt <==
1.693293340558169646e+01 1.683463023004901871e+01 1.695101465171006438e+01 1.690510008860585245e+01 1.696599322312150804e+01 1.683444359738168927e+01 1.703603847464788501e+01 1.701186988935469202e+01 1.701490098187440836e+01 1.709490424747934512e+01 1.708068894466857301e+01 1.705724664759515008e+01 1.711058701884487832e+01 1.707845706329776192e+01 1.718910309648788370e+01 1.712357816652355780e+01 1.721866577073906512e+01 1.718319480588614923e+01 1.737934796061304610e+01 1.756122526248092797e+01 1.955277787793153976e+01 1.959050962511240712e+01 1.630145633064140753e+01 1.985722641313972403e+01 2.544944989345078667e+01 2.995481972474599885e+01 2.648949491337711848e+01 2.139136447779803518e+01 2.464844396717694153e+01 3.031471213374104678e+01 4.238223111938118848e+01 4.980413326325789569e+01 5.708706882196950971e+01 5.946403368765340502e+01 3.194216330579373064e+01 1.622587515169554706e+01 1.549327720070523462e+01 1.831060642383269865e+01 1.806690475482933422e+01 1.684485532883816106e+01 1.752255638932494719e+01 1.760474004570282602e+01 1.503872713404368255e+01 1.127795844431264527e+01 9.506007567306447470e+00 8.608865593970286056e+00 8.238394799945890412e+00 1.034444628743030670e+01 1.223911151171740030e+01 1.238421545392714052e+01 1.184077660580255476e+01 1.033475675641969538e+01 7.970725629129748135e+00 8.196503224211555860e+00 9.616087358343271774e+00 1.104769285295564707e+01 1.070033692673195880e+01 1.048048884389716306e+01 1.064989951412250235e+01 1.096124438708781668e+01 1.144107421065555563e+01 1.163318084986766188e+01 1.167612334965347642e+01 1.187370977572912878e+01 1.205130400880382524e+01 1.206384478362000046e+01 1.223704640586778503e+01 1.231722719238978669e+01 1.230733434495035006e+01 1.237627366970150433e+01 1.259633349748222741e+01 1.270747820623803648e+01 1.302353912619486209e+01 1.282517684773243971e+01 1.295090788976115626e+01 1.288989213415780810e+01 1.284886500922971209e+01 1.301234773226167363e+01 1.301210999233758336e+01 1.307847142346095026e+01 1.318501798420524551e+01 1.319174503240282448e+01 1.323065840089427070e+01 1.332825065883445959e+01 1.358750543578969072e+01 1.353025637362057054e+01 1.390491351396662267e+01 1.381402813727840773e+01 1.439746028727933869e+01 1.470502945673292494e+01 5.596655522172290453e+00 5.590244631637061090e+00 1.126779296387245566e+01 1.127186925232017956e+01 1.138458370390933538e+01 1.130784214679611210e+01 1.678293050572892042e+01 1.675270895370679014e+01 1.698844963051443457e+01 1.784636580875815426e+01 5.892473707789384285e+00 6.322292663597957052e+00 1.118018161440799396e+01 1.117769783264896155e+01 1.119273373406137750e+01 1.119211814549086981e+01 1.443556414340307370e+01 1.106802862407010402e+01 1.441885815432423179e+01 1.107469850496206298e+01 1.106159888188437712e+01 1.437642347433209622e+01 1.436601429777951822e+01 1.103839449625584734e+01 1.103014882124123019e+01 1.101224583655422684e+01 1.101018156259765668e+01 1.099039397985926669e+01 1.098539694048667492e+01 1.097377840730581156e+01
1.842625740941058865e+01 1.855749211300838653e+01 1.864281947735432610e+01 1.868346040809855424e+01 1.883093000752063872e+01 1.901639318599463735e+01 1.903164471453005291e+01 1.908653501361211013e+01 1.925813331659726657e+01 1.923733500727193402e+01 1.936926700505310706e+01 1.944156857056950471e+01 1.951652243660702979e+01 1.958466388732260199e+01 1.961320466576499655e+01 1.971140797521374921e+01 1.971397078487530408e+01 1.978372681024005431e+01 1.976422315577462285e+01 1.975224487995549083e+01 1.970873104094714279e+01 1.967119495145489694e+01 1.923283537897207296e+01 1.528640902119435196e+01 1.799500501849712464e+01 1.887355087069820314e+01 1.733412858478094165e+01 1.770952038391985184e+01 1.797181877756478841e+01 1.910081187315135409e+01 2.356227952537173209e+01 2.565771750064554624e+01 2.531247722693055380e+01 2.468531996735396916e+01 1.304286307759870667e+01 1.077122532519021192e+01 1.750594336880395829e+01 1.745824828615646851e+01 1.708311768803619657e+01 1.658608987896594655e+01 1.636437934134128014e+01 1.657889910478503737e+01 1.244648642410886907e+01 7.700649374992237561e+00 6.293523816122942094e+00 5.531103188483946553e+00 5.178080458237946715e+00 6.848008789715588129e+00 8.485584481529258483e+00 8.768972107896297885e+00 8.211180430939023722e+00 6.870331212406338928e+00 5.023283183235522920e+00 5.190834907864785741e+00 6.351759572792182951e+00 7.558328672689452077e+00 7.231217275225516161e+00 7.070213631887567907e+00 7.257275584364924370e+00 7.497267847693569465e+00 7.893048801933505665e+00 8.122097275105886638e+00 8.191104317495568665e+00 8.439689480526844534e+00 8.686724708024602393e+00 8.749049374258321521e+00 8.995392041173040809e+00 9.162185061581798351e+00 9.156404298837587774e+00 9.259621750006211016e+00 9.613556639881171151e+00 9.801179077940002315e+00 1.030259058068694600e+01 1.007658457493463722e+01 1.030954127312166158e+01 1.030874580279932573e+01 1.017988233658947017e+01 1.057410647360134881e+01 1.060839169374206747e+01 1.077638923301390506e+01 1.103367103533862092e+01 1.114370638104011491e+01 1.135097421027949061e+01 1.152231856349741257e+01 1.193206595646198664e+01 1.189654850281896081e+01 1.244878263591709100e+01 1.233100305661354490e+01 1.312517438658948699e+01 1.359351434846490214e+01 3.658630314616169166e+00 3.639116733359327949e+00 8.826392957820779372e+00 8.857882713924510654e+00 1.060293450077832134e+01 1.035252354633086647e+01 1.745916769218761999e+01 1.772583350224054755e+01 1.839349540923412007e+01 2.043964657497793524e+01 3.712751392786135085e+00 4.149773525377143280e+00 9.130393234748192199e+00 9.134604119464682981e+00 8.978925292301333627e+00 9.051521934077552345e+00 1.251150916164061577e+01 1.021481516908542453e+01 9.943157525152216181e+00 1.021760816709270436e+01 9.330776818679010987e+00 1.014985022274398574e+01 1.014364421995682441e+01 1.018289774966062922e+01 8.818193635143622089e+00 9.748387955794122206e+00 1.014733146318367218e+01 1.012235743943992183e+01 9.601768578939763543e+00 1.010889475244921343e+01
1.805761739943530131e+01 1.834216471581173735e+01 1.840438013678830487e+01 1.850291026251012028e+01 1.870830311961527315e+01 1.911425701840820324e+01 1.900070828013449642e+01 1.910674612244965331e+01 1.939025948523724452e+01 1.931223523543825138e+01 1.954059256997779315e+01 1.967401816226825417e+01 1.977165766821467940e+01 1.990371786362441497e+01 1.989642572377033503e+01 2.009335230976714115e+01 2.005151639773218974e+01 2.018576465732184388e+01 2.006689790743613244e+01 2.000180933354082313e+01 1.981007607486663957e+01 1.970675016557061809e+01 1.882315649482919895e+01 1.793220810838061752e+01 1.661626295404711229e+01 1.539286742220592608e+01 1.496670022189984905e+01 1.650795748122178352e+01 1.673411181080827248e+01 1.585489099013400782e+01 1.507180003195301765e+01 1.549804372684486253e+01 1.489799763359897256e+01 1.350457007761002792e+01 7.682829514195723242e+00 7.813083821211627367e+00 1.662620458090173869e+01 1.663062973015431822e+01 1.621603401900553010e+01 1.568636742339316825e+01 1.558873542816257007e+01 1.596596755817180124e+01 1.029955942947504077e+01 5.054384500644553135e+00 4.247905434462301955e+00 3.654496016078235598e+00 3.396500950940565033e+00 4.397428002454724094e+00 5.745917371912426574e+00 6.025641100262541627e+00 5.446742923450838880e+00 4.516441456652140474e+00 3.446688500569453417e+00 3.545973525332970056e+00 4.248776232096486360e+00 5.106544303494822579e+00 4.860133239636580171e+00 4.786830735971151718e+00 5.020254543495411781e+00 5.258113629844653580e+00 5.689260537057640121e+00 5.942538782640923500e+00 6.065253017355305865e+00 6.361190256470571569e+00 6.706541642333231579e+00 6.888708394757883546e+00 7.236333706284661993e+00 7.593337505970599643e+00 7.601645988207235582e+00 7.751942250530190037e+00 8.230717316118823845e+00 8.482994748267037366e+00 9.117016701840976012e+00 8.919663295574267181e+00 9.242073214343749399e+00 9.337673798689870353e+00 9.103471127873275393e+00 9.742570394698399028e+00 9.820190601057191770e+00 1.009563488073515103e+01 1.050812523330024284e+01 1.074695634717853743e+01 1.115447806582617041e+01 1.141240476020973205e+01 1.235042911173824898e+01 1.246333724778074270e+01 1.351334708163448184e+01 1.333368798551357060e+01 1.433720681190840196e+01 1.519033753593081038e+01 2.787562019365562360e+00 2.791944395875425755e+00 1.018241104115499951e+01 1.022216714645644942e+01 9.950019051080266408e+00 1.004648034563338932e+01 2.298134306216178047e+01 2.366792599511789064e+01 2.477325386878203517e+01 2.791211857962999687e+01 2.931795964202137839e+00 3.278997974241982583e+00 1.092249492923841991e+01 1.092854688701522292e+01 1.043524770384554046e+01 1.044333160412447903e+01 1.347682001703506671e+01 1.049459671199005584e+01 1.006364004476438190e+01 1.033522637703353020e+01 1.031276698759091559e+01 9.397724872740509383e+00 9.466098916955230536e+00 9.470902194020233367e+00 9.232860743331087860e+00 9.604721217627103513e+00 9.778388180992088508e+00 9.797991240020301973e+00 9.641453452704338289e+00 9.522587353622459005e+00
1.891276655822218444e+01 1.946642567928381595e+01 1.940354990975592742e+01 1.960977961439138539e+01 1.983595129744860586e+01 2.062217339728417542e+01 2.018473217017672283e+01 2.036953158319886015e+01 2.078192384457173603e+01 2.058024850169043418e+01 2.093056881911928002e+01 2.115389449819675605e+01 2.124036543164137925e+01 2.147244756769173435e+01 2.134771908760360049e+01 2.170418636524948752e+01 2.154875024279306217e+01 2.178067762453842704e+01 2.142663912291352801e+01 2.123700029899821118e+01 2.068697562690967828e+01 2.043810323717943334e+01 1.871175569160497076e+01 1.708864557743139656e+01 1.518970824632373784e+01 1.369679941276815960e+01 1.334328866722881024e+01 1.530076555871660915e+01 1.538448219342769718e+01 1.421788012079375996e+01 1.299041212720183225e+01 1.127782651101819233e+01 1.054353615180104597e+01 9.171546459372510895e+00 5.112198957932621468e+00 5.552626693128662083e+00 1.611223899667750104e+01 1.628851631366396191e+01 1.593881797577460269e+01 1.553743005463335436e+01 1.602429659944414908e+01 1.678361231030579148e+01 9.192482315531901094e+00 3.655300433152379291e+00 3.968197493590768232e+00 3.202737353637117756e+00 2.775005195174205408e+00 3.167617026443036110e+00 4.134797055261280718e+00 4.427577701440772451e+00 3.934791569730583749e+00 3.444096792377321137e+00 3.008698728159497460e+00 3.056206273127346940e+00 3.484205296231927207e+00 4.192881417900427010e+00 4.099746127379573224e+00 4.144663267523947425e+00 4.494352698097702437e+00 4.720536249896150061e+00 5.175729134991426506e+00 5.439846988188154597e+00 5.618673491839531131e+00 5.943814507392285229e+00 6.372453327458487138e+00 6.678904012323942041e+00 7.107066811742433821e+00 7.653187467204426220e+00 7.676324428892551843e+00 7.865062792803357183e+00 8.629908280743402216e+00 9.064391652521093690e+00 1.008556808603891852e+01 9.937100996284907950e+00 1.057098598951797008e+01 1.090039262225306338e+01 1.042442387492610223e+01 1.168260810065353539e+01 1.188166045854357122e+01 1.240259754232566891e+01 1.316843567492661649e+01 1.369011533363467059e+01 1.451601089229761321e+01 1.491978880127845741e+01 1.650239397122798835e+01 1.680762761499890701e+01 1.840582610952353448e+01 1.816170350544061662e+01 1.931338744296067489e+01 2.056838848583694457e+01 3.015055398021581290e+00 3.003421889150450497e+00 1.832569731929211088e+01 1.839416538903196141e+01 1.692024565838084982e+01 1.752530319503420486e+01 3.187223853744681179e+01 3.286427965936047713e+01 3.426210369856748628e+01 3.807053415715630251e+01 3.180999922637673727e+00 3.571790919523917474e+00 1.897164207130466451e+01 1.898343547405629650e+01 1.878895627546146940e+01 1.880170919612481484e+01 1.202383859089398044e+01 1.347758663983540650e+01 1.376638095719847321e+01 1.468261408172848093e+01 1.319052739366952132e+01 1.329472938612726729e+01 1.367731488951803520e+01 1.492839700498165989e+01 1.456853550831856658e+01 1.596996672307407650e+01 1.635292465317974475e+01 1.749149953441719418e+01 1.731205400768815394e+01 1.734305528898363846e+01
2.203671052586798496e+01 2.295389983010684531e+01 2.268579463991261846e+01 2.304132278814187629e+01 2.325913401943030578e+01 2.454782053992502711e+01 2.363638904165347299e+01 2.392303776213583433e+01 2.447670855837004922e+01 2.409812939565383161e+01 2.459199963144053669e+01 2.492558434667015277e+01 2.497439623942842246e+01 2.533190931527758138e+01 2.502605862415019899e+01 2.558816143522897590e+01 2.526449411375887877e+01 2.561992169302332201e+01 2.491787793336989409e+01 2.453775808368261124e+01 2.342299774531232615e+01 2.294460096987859998e+01 1.988829709497313303e+01 1.694378335820419323e+01 1.407797181907952222e+01 1.224037627628183778e+01 1.210804529285951148e+01 1.453035776332776408e+01 1.436088554154926911e+01 1.277398613248272952e+01 1.157905561733571886e+01 1.108847029050687283e+01 9.270567144770955892e+00 7.899417962664051274e+00 3.908266550368080239e+00 4.247199824942438973e+00 1.713442603655669316e+01 1.768984927246916783e+01 1.755093162885823688e+01 1.747381580901227238e+01 1.888306323472998827e+01 2.015362062892597095e+01 9.508813434810107879e+00 3.612055604823902311e+00 5.858159601407194828e+00 4.542524777489681753e+00 3.368921758608216965e+00 3.157955154009877141e+00 3.922065750413347818e+00 4.243694334909486443e+00 3.872943679128788119e+00 3.809835761014857880e+00 4.186408773543957906e+00 4.138046464644991929e+00 4.172111582434692600e+00 4.776004537679849449e+00 4.906673427851242053e+00 5.207982235888677813e+00 5.852266713969902945e+00 6.104306094431315444e+00 6.672096816235187688e+00 6.991398600010488629e+00 7.292713785285020123e+00 7.698208067400885035e+00 8.309859460038728329e+00 8.851774181950961662e+00 9.452441431451289233e+00 1.037623998482388465e+01 1.042774882758494392e+01 1.068752882709499019e+01 1.182591376611425815e+01 1.248170986560659479e+01 1.396152628257677897e+01 1.386238136292546841e+01 1.486923139164027141e+01 1.545641976159313735e+01 1.470636404705210332e+01 1.664210791406003764e+01 1.697438779741001724e+01 1.774814119489056097e+01 1.887152125385179247e+01 1.967167638682892772e+01 2.089596366708717312e+01 2.143216507003730698e+01 2.358922732093168406e+01 2.406295669912460156e+01 2.611030220276076008e+01 2.581231111835301917e+01 2.706883966047807277e+01 2.864097665692223416e+01 5.086733522783075223e+00 5.059625741028286328e+00 2.967302055606619149e+01 2.974941167371301276e+01 2.533783278953987406e+01 2.770225091259797878e+01 4.218625923515642739e+01 4.331603522319300481e+01 4.484972268639034354e+01 4.891085850011521075e+01 5.288563558524969288e+00 5.694839365977218293e+00 3.031981792001211673e+01 3.033298353665571057e+01 3.011711124838446096e+01 3.013119016367921077e+01 1.987340943324099385e+01 2.325308640346662870e+01 2.236309536943373288e+01 2.248921534688538770e+01 2.291436145829004545e+01 2.211019047098841028e+01 2.268486191646040595e+01 2.530239171999792092e+01 2.490380214997859554e+01 2.673364794499880048e+01 2.718815741513551387e+01 2.860958880522584380e+01 2.841395774058329948e+01 2.848747561094307912e+01
2.788446161093105502e+01 2.917774221042190064e+01 2.869285071819940924e+01 2.920401347417266180e+01 2.940666664785610962e+01 3.119941883218740131e+01 2.980338649341191370e+01 3.019425727204086485e+01 3.088380690313084642e+01 3.032374890968575798e+01 3.095925497558631889e+01 3.140229988049394905e+01 3.140818835329718439e+01 3.189057181838654031e+01 3.139668979400303073e+01 3.216455364791938365e+01 3.166774528140778600e+01 3.214640209462232434e+01 3.108082604558367024e+01 3.049550445550538313e+01 2.874583402591682102e+01 2.800016376582328093e+01 2.330089571812731108e+01 1.846179582596385416e+01 1.375815582022156214e+01 1.150157394924355536e+01 1.170345147504184169e+01 1.503203149840666342e+01 1.425236958532070730e+01 1.200683613402368266e+01 1.083864273697906455e+01 1.017455904515595932e+01 8.795737086690328610e+00 7.546510560460611750e+00 3.804653356864884817e+00 4.170733258219755157e+00 2.052394357197479735e+01 2.158012185149896567e+01 2.170922543612898892e+01 2.202120487265356985e+01 2.442832822342434440e+01 2.625039471560049265e+01 1.200744892558155996e+01 5.174527425430176741e+00 1.006540058028072160e+01 7.936276900291719727e+00 5.548460063898629002e+00 4.501783325757028997e+00 5.026073783305545106e+00 5.481046058341893179e+00 5.394485453551142840e+00 5.908669638850707173e+00 7.203779010332784338e+00 7.062953616191427919e+00 6.738581715790981974e+00 7.302945068879203916e+00 7.775229020619551790e+00 8.382811502113051816e+00 9.404676671255447928e+00 9.714512984962473396e+00 1.044608101973697600e+01 1.084443551710926990e+01 1.128583074149212706e+01 1.178996940641739499e+01 1.260819004532045184e+01 1.339775375886067899e+01 1.418845525025504628e+01 1.550838184637696138e+01 1.558519133076150354e+01 1.591434920659080454e+01 1.742602490204050980e+01 1.829804742925714933e+01 2.021694341696145969e+01 2.014927183326382476e+01 2.150320563733740187e+01 2.230986211454531087e+01 2.131713436677075535e+01 2.384038896720660716e+01 2.428884329574255929e+01 2.526861235468669165e+01 2.667645784520735930e+01 2.769102571421129966e+01 2.921062766010722456e+01 2.984037042557130448e+01 3.239566700262344057e+01 3.298179052675757106e+01 3.531001308587451604e+01 3.497604878311868504e+01 3.630183786721666195e+01 3.806559751368241962e+01 8.641736221766118220e+00 8.600179052888774933e+00 4.148069711469659637e+01 4.155583990916250769e+01 3.624416925178353921e+01 3.994947861102877340e+01 5.253103499268471666e+01 5.366599550363295634e+01 5.522190579746408190e+01 2.937982120359713889e+01 9.088948154012264524e+00 9.520605086339426038e+00 4.209814411011938518e+01 4.211086985905287605e+01 4.190070187108597111e+01 4.191442718494187858e+01 3.056883569682472768e+01 3.491812510305139483e+01 3.334145467149375008e+01 3.483948775313972845e+01 3.527554278281768063e+01 3.313035201357594417e+01 3.376306144438190415e+01 3.706445356932324842e+01 3.665626653342955876e+01 3.853661784484825148e+01 3.899269049945425536e+01 4.041994353005899399e+01 4.022024491146427749e+01 4.028835464865209559e+01
3.616886514548973253e+01 3.775838655225155804e+01 3.711460287034458361e+01 3.774837649235847437e+01 3.794774684337800608e+01 4.011883992872724036e+01 3.836917961889473361e+01 3.884248850767134797e+01 3.963925351573800526e+01 3.894499042898262076e+01 3.969206395435968915e+01 4.021872790987254831e+01 4.019730550469718366e+01 4.077387369783392046e+01 4.014521363317720670e+01 4.106708615984307187e+01 4.044542495552622796e+01 4.101713853053838221e+01 3.968188037129390011e+01 3.893790325190957446e+01 3.666823840841385618e+01 3.569061502695872434e+01 2.941758576680178905e+01 2.239216309567882845e+01 1.511843407649756443e+01 1.194025498589795831e+01 1.272887051574817363e+01 1.761226146800995807e+01 1.593352705549045467e+01 1.243353689848512289e+01 1.115218796993915973e+01 1.025959227893567061e+01 9.424254855824719002e+00 8.291778115737889365e+00 4.833237507793089804e+00 5.347377406970990066e+00 2.660392166264135483e+01 2.813345536389203261e+01 2.847688182277806135e+01 2.907562517757902754e+01 3.227110936093414750e+01 3.457894394647640723e+01 1.663069935697860302e+01 8.416465523688518857e+00 1.615653545585670159e+01 1.306345821880392855e+01 9.097552055690243833e+00 7.267325135957043436e+00 7.705829020897918546e+00 8.371721332581525843e+00 8.631373529976754000e+00 9.662711073343029256e+00 1.177243987391710967e+01 1.155002469425020095e+01 1.096058545414792817e+01 1.157423996033173808e+01 1.242003222296848186e+01 1.334251862800287824e+01 1.477009320553182903e+01 1.515996102854225391e+01 1.607818704830797429e+01 1.656620432797302911e+01 1.714275450562705316e+01 1.774686713668052107e+01 1.876175646641249628e+01 1.977102303827097529e+01 2.074211915761736336e+01 2.240530152936357311e+01 2.250328163786071300e+01 2.289131907240225416e+01 2.471541294104269681e+01 2.576373637175909082e+01 2.803238604363575703e+01 2.797509342951518008e+01 2.959441087194593933e+01 3.054969496759511571e+01 2.938137537229305352e+01 3.232093548977991304e+01 3.285414282404270381e+01 3.396845264271557596e+01 3.555623668990446617e+01 3.670038843333479406e+01 3.838841499653526768e+01 3.906629036008863665e+01 4.182476749589613974e+01 4.246484354172998366e+01 4.490725082731354689e+01 4.455580295226429399e+01 4.592076458675572326e+01 4.775790454808169727e+01 1.333227889144475498e+01 1.327717799695321688e+01 5.251008670933751432e+01 5.257900192879957757e+01 4.763597518424530364e+01 5.126825219622705987e+01 6.213364113819691426e+01 6.319241513628199414e+01 6.470304143692747800e+01 3.940521040567993794e+01 1.419201484927637402e+01 1.465736613045824122e+01 5.307686448220112396e+01 5.308843004249788322e+01 5.289531261877588264e+01 5.290798415840215085e+01 4.186863960382837746e+01 4.684106729917206025e+01 4.462844728457704235e+01 4.608917919008448649e+01 4.650040435205293221e+01 4.437628565590250673e+01 4.498953122308715535e+01 4.844513948356651412e+01 4.804404593994534878e+01 4.980317150391527292e+01 5.023079784134638714e+01 5.154088124844975738e+01 5.134504186981202878e+01 5.138966325414483549e+01
4.607617348200874119e+01 4.782517819423300409e+01 4.711576371771242577e+01 4.781503338333713060e+01 4.802831690637491846e+01 5.038075239551359630e+01 4.848111985917249456e+01 4.899942610355611095e+01 4.985735098520675024e+01 4.910449225132200723e+01 4.991340832237408165e+01 5.048229835004535460e+01 5.045769257076396030e+01 5.107977537649007616e+01 5.040028905772986434e+01 5.139388329395656285e+01 5.072348702546958066e+01 5.133982324348285431e+01 4.989042003794082092e+01 4.907239437883902156e+01 4.652823448370934045e+01 4.541290905157620728e+01 3.802589680961283136e+01 2.899215367145163214e+01 1.869967294056741736e+01 1.416138634292466847e+01 1.566651428585117145e+01 2.267745068850992141e+01 1.992947801387514062e+01 1.468098079969436043e+01 1.283021598420853238e+01 1.157362776351739519e+01 1.120619658446624278e+01 1.015978373493741671e+01 6.988852940196341734e+00 7.958477198705030453e+00 3.506730693902279938e+01 3.691509314278434317e+01 3.733216417117182573e+01 3.802564093869116135e+01 4.161809286827922705e+01 4.426862317798077129e+01 2.299028918854358139e+01 1.311494711904289900e+01 2.332281929247877272e+01 1.947072722338503681e+01 1.374812549217314483e+01 1.123861240139665796e+01 1.174880824577723892e+01 1.268252162216739798e+01 1.331107874464195007e+01 1.476407359630438343e+01 1.753263572318579477e+01 1.724068668842355123e+01 1.648801030610828988e+01 1.719673767102287343e+01 1.840721194849415099e+01 1.962054260117843896e+01 2.142992525515345292e+01 2.190597981017567975e+01 2.300055799861832639e+01 2.357298849917527406e+01 2.426274548402675180e+01 2.495157851282216654e+01 2.612723562147516532e+01 2.730436478574010550e+01 2.842251270487422232e+01 3.034117923538286021e+01 3.045448816587648366e+01 3.088469242853069829e+01 3.292823823926511295e+01 3.409636201149066892e+01 3.659421387234196743e+01 3.653153755714211570e+01 3.831459723056624966e+01 3.934458480325618268e+01 3.807531929558047068e+01 4.124487330573311539e+01 4.182940096822830611e+01 4.300695349611856955e+01 4.467349984618826397e+01 4.586901321263574260e+01 4.761271529586272067e+01 4.829898277995450684e+01 5.109655495581099416e+01 5.174424555669364167e+01 5.416985054050068982e+01 5.381626582379401924e+01 5.519398167631315033e+01 5.701630063200059340e+01 1.884324920833167027e+01 1.877510482367052802e+01 6.229996607638474870e+01 6.236132685136505671e+01 5.830688383047701251e+01 6.161919980506857542e+01 7.065974881949429687e+01 7.160195576142164953e+01 7.303373197107084991e+01 4.941169105880544521e+01 2.021414581131256583e+01 2.071633075943880442e+01 6.290595614196683982e+01 6.291619933308916757e+01 6.264304726108493071e+01 6.265442451582217132e+01 5.255960273802292448e+01 5.718005264154456313e+01 5.515699249973346951e+01 5.649547493310331703e+01 5.685195082482146489e+01 5.483545021111245177e+01 5.539324078494934867e+01 5.893109997697333569e+01 5.855032724603706384e+01 5.990948120446945069e+01 6.029865216227972269e+01 6.144747142509207549e+01 6.126044213953741036e+01 6.127754862576336592e+01
5.662387468483731823e+01 5.838775876720752223e+01 5.770212619547771027e+01 5.840667666094428512e+01 5.864451073714515417e+01 6.097986327349899938e+01 5.912675521838245629e+01 5.964972458877792150e+01 6.051711916224556376e+01 5.978023331979989763e+01 6.059623174160508086e+01 6.116400107676651032e+01 6.115608217486673936e+01 6.177363397738250228e+01 6.112287867994221813e+01 6.210438891050409893e+01 6.145824878324835083e+01 6.206910719045497160e+01 6.065952932780789553e+01 5.985505888113608108e+01 5.730892359129235558e+01 5.616987214425049046e+01 4.834258595964014660e+01 3.791753387226486183e+01 2.466585088777504708e+01 1.838843326923818466e+01 2.065566752987945165e+01 3.014647219123428101e+01 2.635244441778831259e+01 1.900435162459871208e+01 1.614147666614722709e+01 1.440202285207581134e+01 1.420471531498427176e+01 1.311596707524437022e+01 1.019792320540395281e+01 1.184841562257656555e+01 4.511935243372226978e+01 4.707146557130142384e+01 4.741851446480352195e+01 4.801534455112394539e+01 5.159717328734143393e+01 5.442151459355565635e+01 3.052534726015134581e+01 1.884662139840926898e+01 3.101889955781385311e+01 2.636075038676611015e+01 1.921827287496385495e+01 1.614669891132814428e+01 1.684703000167769815e+01 1.807493085368798091e+01 1.906384422946096535e+01 2.081584714697522998e+01 2.383661530210227752e+01 2.350913338949094467e+01 2.273634696664812438e+01 2.372601421603907923e+01 2.526528864185380030e+01 2.668908389454447772e+01 2.878174230051341098e+01 2.938694144358631277e+01 3.064511890535023753e+01 3.128437706187349221e+01 3.205668216414936467e+01 3.280414086283759190e+01 3.409128725525572889e+01 3.537721057739294395e+01 3.659853976564271960e+01 3.867551318607106481e+01 3.879827871514598314e+01 3.925231963925295986e+01 4.141682382694494891e+01 4.264728176015189831e+01 4.525437020532397270e+01 4.517818930570981451e+01 4.702922137055343654e+01 4.807238475773411324e+01 4.676796359538198544e+01 5.000580229421485967e+01 5.061307359852837351e+01 5.179575394989159776e+01 5.346016623786192667e+01 5.464713465161394623e+01 5.636255966266042350e+01 5.702780438338784563e+01 5.974710202894408440e+01 6.037131970429450689e+01 6.269170780028660062e+01 6.234709040639385336e+01 6.371703702274808023e+01 6.546674574151701620e+01 2.490776164308124407e+01 2.482660002943880784e+01 7.075481847876773145e+01 7.080851734428553357e+01 6.777365017788781643e+01 7.041931855299350218e+01 7.803385750377159980e+01 7.884581874341691332e+01 8.018644068823473958e+01 5.874534415643733354e+01 2.674493267693178566e+01 2.735135691089577747e+01 7.125373979226213805e+01 7.126262720974105491e+01 7.111056105098663238e+01 7.112069679180495996e+01 6.213207244817942865e+01 6.629284671675648610e+01 6.450501351064903588e+01 6.569079480119248160e+01 6.598375548923544898e+01 6.411315810827700545e+01 6.460342807617027461e+01 6.782138861998097923e+01 6.745939970015740528e+01 6.878588863766570682e+01 6.913431336500573821e+01 7.001982750140034284e+01 6.984441876656265435e+01 6.983604092316763001e+01
6.695220129651674768e+01 6.861364003993278970e+01 6.801391459223221148e+01 6.867531656993169520e+01 6.893729247533659077e+01 7.110187655618238978e+01 6.943625524215899247e+01 6.993031605333101197e+01 7.076058555773404635e+01 7.009440311857714789e+01 7.086988754861819473e+01 7.140122302876400795e+01 7.141941473068924040e+01 7.199272252499967806e+01 7.142491470126280717e+01 7.232913074470300785e+01 7.175816983512680736e+01 7.232373619179517732e+01 7.106512235600482086e+01 7.033992841924619199e+01 6.800839326666473994e+01 6.694299863550561724e+01 5.933780030955549734e+01 4.836716114199734307e+01 3.275170954900013953e+01 2.455701672177496420e+01 2.753123081288217122e+01 3.949785798954873428e+01 3.486523025616990168e+01 2.535140183381663803e+01 2.105296783621533052e+01 1.873061309867495794e+01 1.835574717412399437e+01 1.707577606824350624e+01 1.426017321765065837e+01 1.676079523007786420e+01 5.582496719057898815e+01 5.768060898735259201e+01 5.785143254928136258e+01 5.821917856942746283e+01 6.147211857917523758e+01 6.432224561537677232e+01 3.865936508440560004e+01 2.514035254228222271e+01 3.897379704054092997e+01 3.364820391463271676e+01 2.509739062471319215e+01 2.171396491852231492e+01 2.266367803517272250e+01 2.418204430390384374e+01 2.550367643022398667e+01 2.720150726792952511e+01 3.047607255011239502e+01 3.010590868026831046e+01 2.933534999360676565e+01 3.074748427613987900e+01 3.238405891126305391e+01 3.384233433843131422e+01 3.616006344720229038e+01 3.683452383401854036e+01 3.836505872633347991e+01 3.916092740539967565e+01 3.998291451766056070e+01 4.081430765398525295e+01 4.216144387308617070e+01 4.350127000625639795e+01 4.478122657803033491e+01 4.692760591091880684e+01 4.705484266406419636e+01 4.751592072720794135e+01 4.971404768344187630e+01 5.095748323378530387e+01 5.357227230337624491e+01 5.348087960098563087e+01 5.532252252427349504e+01 5.633458746119364946e+01 5.504508476115439919e+01 5.822932701788317189e+01 5.883788542708235525e+01 5.998420690307889203e+01 6.158975526806974443e+01 6.272797882376134737e+01 6.436033954014529002e+01 6.498548273883073989e+01 6.755285574291609407e+01 6.813559657577236806e+01 7.029887227005720263e+01 6.997040813136874249e+01 7.131755686690001994e+01 7.296173170748748760e+01 3.119058520037802040e+01 3.108661190363674720e+01 7.794897278936299756e+01 7.799554766336885336e+01 7.594111636982336222e+01 7.777044795437683433e+01 8.431414473427562939e+01 8.499747515157031330e+01 8.624660072595010263e+01 6.711520223175800481e+01 3.326929693668185450e+01 3.418736633550024351e+01 7.836674437694144046e+01 7.837437961244179974e+01 7.824237823053596230e+01 7.825128544431002808e+01 7.045505495199877544e+01 7.413728974464605415e+01 7.258878943493836289e+01 7.361904980739508630e+01 7.385012793685095289e+01 7.213705404358573503e+01 7.255915047604349866e+01 7.544928485434681420e+01 7.510830208281896603e+01 7.624675769564572647e+01 7.655987091906810349e+01 7.732188620735949769e+01 7.720153519177497969e+01 7.712973264381618321e+01
7.646186363540601860e+01 7.794434122681016675e+01 7.746041471411703583e+01 7.804759238342667516e+01 7.832411508097452213e+01 8.022375643907825804e+01 7.881991931066585266e+01 7.926236545257877708e+01 8.002015584926223823e+01 7.945455214022319979e+01 8.015522010681434040e+01 8.062683491583004525e+01 8.067049248279944607e+01 8.117442061445920842e+01 8.071450465130797625e+01 8.150164929983031925e+01 8.103071920884434576e+01 8.152590420768059687e+01 8.047580673579091126e+01 7.986579159143617801e+01 7.787637341659093693e+01 7.694753218628383706e+01 7.006235833839660643e+01 5.937271478963599947e+01 4.235943353595456529e+01 3.232638981316589621e+01 3.588220591698011219e+01 4.994486033123320112e+01 4.480291877292822988e+01 3.336389207362662290e+01 2.736893141486641312e+01 2.438554589459535293e+01 2.346833098142688812e+01 2.183770877122781684e+01 1.894833267211803118e+01 2.239705181719841676e+01 6.634659287619837187e+01 6.796495255406939862e+01 6.791489301410020119e+01 6.799692910314563221e+01 7.073030562908691365e+01 7.348796074083972485e+01 4.691283153517883875e+01 3.183188010389841693e+01 4.686098721435237735e+01 4.104034824083051802e+01 3.112876040837834068e+01 2.753217395637871334e+01 2.888544699211433908e+01 3.066708523003614317e+01 3.228583745551628681e+01 3.383478002427991527e+01 3.728050917748989690e+01 3.686762653381872212e+01 3.611816818483315217e+01 3.778323169400308501e+01 3.946176786512866386e+01 4.101955353652182623e+01 4.348985617658438230e+01 4.421145000265867253e+01 4.582573396091883922e+01 4.666031125652231282e+01 4.750221129271489673e+01 4.854298244459709366e+01 4.999069085275927904e+01 5.133924473602595384e+01 5.263829301278499884e+01 5.478190758928121795e+01 5.490981490427019196e+01 5.536419579076381581e+01 5.752689416005817691e+01 5.874542241615537819e+01 6.129094227687021146e+01 6.118670482274013267e+01 6.296292205059984326e+01 6.391570043140329460e+01 6.267536648783348596e+01 6.572352828706367234e+01 6.631870871719547722e+01 6.740224770954871758e+01 6.891354707211021946e+01 6.997926079550271083e+01 7.149734372846921815e+01 7.207170214476725789e+01 7.444742624829717670e+01 7.498014721962886142e+01 7.696130569151225131e+01 7.665309843815371948e+01 7.796723982415679188e+01 7.949115713415496032e+01 3.739147454349075161e+01 3.727228239677552324e+01 8.402323346758109324e+01 8.406345395666838272e+01 8.286866824234444096e+01 8.388456891575289376e+01 8.961703844910189787e+01 9.018106965714157752e+01 9.134439001208944831e+01 7.444691934544981393e+01 3.984644728058115959e+01 4.088302984951918262e+01 8.437670578528965848e+01 8.438323546880887704e+01 8.426937918131930871e+01 8.427717756784390701e+01 7.757736329187596880e+01 8.080500367115372740e+01 7.948052374643181395e+01 8.036529509780073965e+01 8.054030115156797365e+01 7.898159732252887011e+01 7.934060819751395854e+01 8.192047077182780868e+01 8.160101118716271174e+01 8.256754204517473283e+01 8.284924611345607559e+01 8.351540923417097417e+01 8.336839914175619981e+01 8.332108534675124645e+01
8.482299611212205548e+01 8.608856468322125011e+01 8.572438810871786075e+01 8.622246876214767042e+01 8.649925726171017004e+01 8.809295099751724933e+01 8.697028624938803887e+01 8.734908430620198772e+01 8.801189591056841266e+01 8.755577848088134374e+01 8.816144729467950469e+01 8.856157196565808931e+01 8.862362291414713411e+01 8.904651025141723153e+01 8.869643991690996643e+01 8.934968790694288998e+01 8.898274271948827163e+01 8.939612438643462156e+01 8.856767123389273877e+01 8.808298060811125652e+01 8.648102226359920053e+01 8.571664079202292896e+01 7.983704709888512241e+01 7.006692629328266264e+01 5.274147799394165048e+01 4.120728276362549281e+01 4.517902427625620021e+01 6.066339404661687240e+01 5.537544910563446621e+01 4.251671332316984575e+01 3.477650960972110283e+01 3.108803784177899843e+01 2.931000241657955740e+01 2.717893171648896811e+01 2.404094690753028729e+01 2.846695189733964426e+01 7.607980191426861438e+01 7.739113223042789969e+01 7.713019873550763350e+01 7.693621619030770376e+01 7.907705760773207260e+01 8.165297921160512828e+01 5.493153772755329101e+01 3.866752969881196833e+01 5.445139250044423562e+01 4.831764349679623649e+01 3.726539750480176139e+01 3.345270912924858919e+01 3.525229717949310526e+01 3.725510524291802028e+01 3.893259580487991656e+01 4.048625732338726380e+01 4.405973323817503484e+01 4.360113115110299731e+01 4.286726694820961825e+01 4.459296009063084654e+01 4.637869971374630751e+01 4.799814598251801812e+01 5.055374458421105999e+01 5.129899544057635552e+01 5.294909547878268086e+01 5.379903303063400699e+01 5.463854854185552767e+01 5.569547668489557424e+01 5.734246824279763644e+01 5.868617243797994121e+01 5.997228031689391514e+01 6.205941533656187659e+01 6.218531746611807165e+01 6.262271135319416970e+01 6.470005017573473083e+01 6.586711767484132452e+01 6.829014265146344087e+01 6.817736679289130564e+01 6.985130667792930126e+01 7.072922474733810816e+01 6.955910250489796454e+01 7.242118384102587925e+01 7.299376557769717522e+01 7.399982181580959661e+01 7.539782355362805788e+01 7.637927617775613953e+01 7.774257367057670365e+01 7.828769466622334505e+01 8.045566644650966737e+01 8.093595830803573676e+01 8.272798293247679169e+01 8.244192703054376636e+01 8.371679047719483435e+01 8.511728878721619651e+01 4.336058220329901047e+01 4.325863937160951878e+01 8.913434634906685972e+01 8.917995790375083232e+01 8.853868265581859021e+01 8.901539925811451326e+01 9.407580787427660596e+01 9.453304093671226838e+01 9.561880000328072526e+01 8.078096699476718356e+01 4.633532691976156315e+01 4.748278219798786637e+01 8.943554173917750916e+01 8.944111820133340984e+01 8.934325874201103090e+01 8.935008119330447585e+01 8.362168440920682144e+01 8.643668447671065280e+01 8.531329715286265980e+01 8.606766564854856938e+01 8.619369623513745182e+01 8.477951075413574245e+01 8.508253257784755874e+01 8.738027078596512354e+01 8.708165125192743972e+01 8.789622054392262385e+01 8.815085953873249025e+01 8.869933981244840027e+01 8.856474384790239185e+01 8.850489526402880358e+01
9.191847197123122726e+01 9.295845243555200454e+01 9.270176187627802733e+01 9.310799771735807440e+01 9.337034065864939691e+01 9.465558712024811427e+01 9.379763179979188692e+01 9.410916238008658752e+01 9.466610513144254924e+01 9.431437907152432842e+01 9.481685638068657340e+01 9.514265385799473052e+01 9.521356175247589704e+01 9.555383306583829039e+01 9.530169925219755100e+01 9.582090961887604408e+01 9.554890207629800614e+01 9.587928622445153337e+01 9.525698043823717853e+01 9.489059650940831148e+01 9.366381087534858807e+01 9.306537435594160002e+01 8.829051159780708247e+01 7.983146969109365898e+01 6.317901322813716547e+01 5.066256363998203938e+01 5.486443754307602916e+01 7.096314021489040158e+01 6.585253059764256989e+01 5.223022626681074598e+01 4.291304731413308104e+01 3.851690668893925107e+01 3.564634945950243861e+01 3.288745873602101000e+01 2.934430162603145931e+01 3.472083467126293499e+01 8.467540102313704153e+01 8.567116294963176415e+01 8.524585163815365263e+01 8.482542201029941964e+01 8.638716587437963312e+01 8.872238194169570136e+01 6.248772835175410734e+01 4.545202439511619730e+01 6.159808259515657625e+01 5.532579431408701254e+01 4.332972497480008656e+01 3.937115856699984562e+01 4.156705566872899738e+01 4.374179652351257630e+01 4.541477097018540832e+01 4.698990070433249855e+01 5.067622345486230273e+01 5.016776822918745182e+01 4.942840337512195248e+01 5.112466205000142594e+01 5.298383631453464204e+01 5.463456477629830488e+01 5.721728374203338774e+01 5.796409584971926421e+01 5.960741541685526101e+01 6.045218135269288240e+01 6.127200292357876776e+01 6.232340267013530877e+01 6.395856433556591014e+01 6.543432051349094536e+01 6.668646171025454805e+01 6.868005276030103801e+01 6.880219181740656609e+01 6.921549737456071227e+01 7.117436491447986668e+01 7.227301346965964512e+01 7.454018719249741309e+01 7.442362554184867918e+01 7.597365834899187576e+01 7.677005462767310462e+01 7.568128912183908596e+01 7.833143077941922172e+01 7.887614454891792093e+01 7.979833629283227481e+01 8.107542487056403502e+01 8.192258695538664881e+01 8.307476332185540002e+01 8.364902813713196394e+01 8.564879631376464886e+01 8.598024527483094914e+01 8.768489533565187344e+01 8.742140335472377899e+01 8.865376866659285326e+01 8.993461596172856787e+01 4.905315702344421425e+01 4.894329217768941476e+01 9.343858193618092400e+01 9.346873877594254054e+01 9.313607593578034027e+01 9.332998607934696622e+01 9.781980730745915764e+01 9.818338898770332435e+01 8.320999122417867966e+01 8.621053475647744335e+01 5.263665393444198060e+01 5.388344682929130158e+01 9.368987905512059911e+01 9.369464396381802374e+01 9.361069089900134088e+01 9.361666613280870308e+01 8.873180152463982040e+01 9.118144828033447880e+01 9.023443609793585551e+01 9.087461402303117097e+01 9.095874110902207121e+01 8.967634101530565260e+01 8.993076460842902975e+01 9.197768187532227557e+01 9.169849674252913019e+01 9.238121508368489287e+01 9.261294653805303767e+01 9.306054206615705482e+01 9.293780838838091540e+01 9.286876562016077230e+01
9.777217941447597127e+01 9.859691955912128947e+01 9.842784769550105750e+01 9.874722697765768942e+01 9.898279928371655956e+01 9.998086742062901067e+01 9.935251118930351311e+01 9.959890188651387177e+01 1.000482640697365753e+02 9.978829481812439894e+01 1.001883012688224994e+02 1.004429513608056794e+02 1.005136020027654382e+02 1.007761864729913697e+02 1.006040069784285720e+02 1.009993562473212023e+02 1.008071096257469748e+02 1.010598724622103362e+02 1.006138833830043353e+02 1.003498033925743869e+02 9.945379771482159015e+01 9.900670351439995898e+01 9.530459097319328521e+01 8.832244706471377071e+01 7.309738535264077086e+01 6.019642575401169893e+01 6.444978609737191277e+01 8.036462100307107903e+01 7.567391523722248792e+01 6.197151680316376599e+01 5.142151895581899623e+01 4.635917531237704736e+01 4.226745912315973186e+01 3.878186474313479692e+01 3.470272552922796905e+01 4.096331102824582615e+01 9.200733974029407136e+01 9.271317737374172907e+01 9.218145424697827650e+01 9.160049504991161484e+01 9.264724814384597096e+01 9.471020097174233854e+01 6.945663990229202511e+01 5.204497405480648098e+01 6.821688892684294103e+01 6.196278948552124177e+01 4.902065937972985665e+01 4.517599981229191286e+01 4.769180143132288663e+01 4.998794246793318763e+01 5.161841894729730740e+01 5.323438627092676967e+01 5.703495031967779028e+01 5.647308770872034955e+01 5.570009436506149569e+01 5.728151073736217569e+01 5.918837660312010485e+01 6.084681492076564524e+01 6.340880927333613926e+01 6.413803285997755665e+01 6.573924451595016194e+01 6.656198522332661582e+01 6.734941896250410309e+01 6.837804123174598203e+01 6.997896230263218342e+01 7.141403663087959330e+01 7.275218682246503477e+01 7.462870483075950290e+01 7.474600775444578460e+01 7.513079543635952007e+01 7.695154742620501054e+01 7.797226003097983948e+01 8.006551423454330063e+01 7.994950086584017868e+01 8.136516796620378500e+01 8.207921154456927582e+01 8.107623499684679302e+01 8.350510727260866872e+01 8.394704579479061124e+01 8.479790559498121638e+01 8.597922434223211496e+01 8.667411143760850223e+01 8.769846450311231933e+01 8.822507540066601450e+01 9.005260868712936428e+01 9.031559952122546520e+01 9.193022910244165757e+01 9.168877625359620254e+01 9.287768286639152393e+01 9.404643492870700072e+01 5.460583875541939847e+01 5.448679130532609349e+01 9.705314000437014954e+01 9.707917152293454421e+01 9.690441089842850886e+01 9.696164921900272304e+01 1.009653778032823652e+02 1.012478152382981591e+02 8.814483519087885099e+01 9.084667268343393687e+01 5.868233771015920297e+01 6.001410384852697888e+01 9.727078657533029116e+01 9.727486491050500206e+01 9.720290928203357339e+01 9.720815444976312847e+01 9.304773921365246281e+01 9.517846918811135026e+01 9.438422749745593876e+01 9.492569547253964402e+01 9.497436409330229878e+01 9.381021311761806203e+01 9.402296248734839423e+01 9.584969066740620747e+01 9.558825160613208993e+01 9.615770932701829565e+01 9.637037045206268715e+01 9.673209575163315321e+01 9.662042800408707421e+01 9.654486389112985023e+01
1.024878413904038013e+02 1.031183547112016328e+02 1.030153972421981763e+02 1.032571192181631545e+02 1.034573210188610375e+02 1.042018521165824865e+02 1.037615157862008317e+02 1.039483761329491216e+02 1.042950775477693242e+02 1.041113397388619575e+02 1.044156136231842851e+02 1.046058900400932288e+02 1.046691727973013428e+02 1.048626472589707248e+02 1.047515402647645146e+02 1.050385963473736552e+02 1.049094562477616250e+02 1.050936253056124343e+02 1.047897287175237437e+02 1.046088273593117037e+02 1.039863061103507960e+02 1.036682514654025340e+02 1.009301439497973973e+02 9.542208393090032814e+01 8.210856448203382740e+01 6.940552518109416269e+01 7.355441441729720964e+01 8.859658146262206913e+01 8.448133872568514846e+01 7.131269885916195506e+01 5.998522650124066757e+01 5.434051518810513670e+01 4.885946241779668497e+01 4.471917761932311919e+01 3.999988440686208691e+01 4.705345526698864944e+01 9.807203720711569872e+01 9.853586121284979527e+01 9.795905560130479728e+01 9.729219546258522655e+01 9.791947514345881132e+01 9.969810000008516226e+01 7.578782502399516829e+01 5.834092683217503605e+01 7.426858721740028102e+01 6.816587745824935496e+01 5.451462756189000913e+01 5.079199162682926527e+01 5.353785662805830015e+01 5.590737600721179490e+01 5.746831259873033559e+01 5.915125784579661428e+01 6.299633296912764280e+01 6.245597851774186182e+01 6.162120460593391158e+01 6.301339430320923185e+01 6.494887360031890466e+01 6.659705211726925711e+01 6.910050473072723776e+01 6.979662555198345331e+01 7.132812214306524368e+01 7.211580660005526511e+01 7.286207856333651023e+01 7.385493941517522387e+01 7.540555624372456123e+01 7.678961205110311994e+01 7.818295901501622325e+01 7.992919823238732135e+01 8.004107322697677773e+01 8.039502120465623136e+01 8.206817294075949576e+01 8.300687632966334206e+01 8.491925713127689335e+01 8.480730596025631485e+01 8.608589491372538305e+01 8.672030985868300945e+01 8.580287880572453219e+01 8.801221867689029921e+01 8.833767762788737343e+01 8.910983610289285650e+01 9.017954575191343736e+01 9.079083072920953157e+01 9.169491690951485907e+01 9.217602070886691479e+01 9.382482360057001358e+01 9.404222082656673365e+01 9.556089842316370664e+01 9.534040563648102307e+01 9.648649930389738927e+01 9.755249181214341547e+01 5.998920972057497636e+01 5.985969379514286715e+01 1.001021818770492473e+02 1.001244979040155556e+02 9.998500977865067796e+01 1.000246543859948645e+02 1.036129389571973576e+02 1.038255284458335410e+02 9.236528660050646522e+01 9.480020094097011452e+01 6.442653594997290156e+01 6.582702885676114590e+01 1.002908864857139406e+02 1.002943854510796484e+02 1.002327388448438228e+02 1.002373580079722615e+02 9.669566154830405935e+01 9.855025325710167294e+01 9.788797435433301075e+01 9.834420686971920134e+01 9.836300526675650246e+01 9.730384844066905714e+01 9.748108355193571128e+01 9.911603582315596839e+01 9.887042898101692856e+01 9.934307583783723317e+01 9.954005517796690583e+01 9.982887643887067952e+01 9.972735145371204624e+01 9.964733387650781538e+01
1.062056831266815635e+02 1.066678364787738218e+02 1.066112864847596597e+02 1.067863516878231849e+02 1.069465890587765955e+02 1.074747827730452627e+02 1.071828006196306120e+02 1.073171959355791074e+02 1.075694193922301878e+02 1.074466165813046246e+02 1.076654275746178655e+02 1.077984510477060951e+02 1.078501337993922107e+02 1.079829693399565969e+02 1.079170755135587143e+02 1.081119666908044934e+02 1.080312666925773755e+02 1.081567628658368818e+02 1.079634823271366173e+02 1.078468141990876887e+02 1.074406059075139837e+02 1.072283612609928554e+02 1.053110084502263817e+02 1.011663968906454727e+02 9.000073294112092981e+01 7.799612238101884998e+01 8.191711846593965163e+01 9.556351425291012447e+01 9.209785574045223200e+01 7.994986513877255163e+01 6.834328522692349850e+01 6.223712804709532520e+01 5.532361100818255295e+01 5.059429178290663032e+01 4.515464175547236181e+01 5.289753158135854960e+01 1.029595613752879046e+02 1.032318057279009196e+02 1.026700302988985811e+02 1.019782708801051712e+02 1.022894693069124230e+02 1.037872780357805311e+02 8.147961365142354850e+01 6.404896502295639493e+01 7.974473638903486972e+01 7.390071541200205729e+01 5.977990462054213339e+01 5.616678977263278227e+01 5.905415502712546072e+01 6.145369540285704346e+01 6.292669710264169680e+01 6.470338877064953920e+01 6.842548680809372286e+01 6.795549733190841835e+01 6.715958043038700964e+01 6.830271364773886944e+01 7.025278076420197237e+01 7.187706433437244868e+01 7.429314861006274384e+01 7.494440502325333853e+01 7.638589754561334644e+01 7.712905988964656956e+01 7.782855847281875583e+01 7.877644507531634588e+01 8.026589386731853892e+01 8.159284390210324034e+01 8.301595734071327115e+01 8.462624984802850747e+01 8.473242799521908353e+01 8.505480959319957890e+01 8.657821843702045328e+01 8.743464861811945354e+01 8.916693181915039190e+01 8.906162561876763561e+01 9.020553798143079405e+01 9.076504151832055811e+01 8.993002400279894459e+01 9.192838108076801973e+01 9.215545621800634990e+01 9.285309708230681736e+01 9.381766211786802501e+01 9.435152778299361387e+01 9.514460199879034974e+01 9.558317442823192778e+01 9.706725157333269749e+01 9.724385078054334031e+01 9.866601456524192315e+01 9.846510678080412049e+01 9.957012477781755422e+01 1.005432514493783458e+02 6.518200661796406337e+01 6.504088607207012274e+01 1.026808498083130843e+02 1.027001865618832284e+02 1.025801069173414106e+02 1.026150075323653539e+02 1.058471408446998510e+02 1.059997870740107828e+02 9.597355190558039340e+01 9.817330874058735901e+01 6.979668717426896762e+01 7.129089645646772055e+01 1.028448559996756018e+02 1.028478661416482254e+02 1.027950656976765202e+02 1.027991469899965011e+02 9.978482348984741179e+01 1.014012842536642864e+02 1.008518883418836936e+02 1.012355816440944807e+02 1.012290074899321866e+02 1.002625510304161196e+02 1.004096010590836983e+02 1.018784766857368993e+02 1.016465533001172901e+02 1.020365946434132098e+02 1.022209740855518589e+02 1.024477510445287010e+02 1.023553639298360451e+02 1.022724532878957859e+02
1.090728151564386224e+02 1.093919977836759472e+02 1.093656563974348757e+02 1.094850519218077949e+02 1.070463009417452724e+02 1.079768881408149355e+02 1.076108597455746292e+02 1.078583571914711570e+02 1.083264927286413979e+02 1.081712587431174768e+02 1.085598509918823282e+02 1.087668086718302902e+02 1.088864550423441244e+02 1.090586617562929774e+02 1.090263278499914463e+02 1.092523102402188329e+02 1.091899191043567470e+02 1.093319479122199169e+02 1.091672115428902856e+02 1.090574227539646444e+02 1.086390225087609451e+02 1.083781674057702702e+02 1.086292087352833278e+02 1.056789377879939309e+02 9.670158955851982796e+01 8.577893654703409254e+01 8.937503404035115295e+01 1.012889000505747106e+02 9.848387901921554999e+01 8.769597170702151345e+01 7.629311251723447640e+01 6.987527047639258626e+01 6.164693697074787337e+01 5.633465607266850128e+01 5.011454772030855764e+01 5.843899137434657831e+01 1.067962778756909330e+02 1.069367441885716232e+02 1.064252274574393908e+02 1.057682480943434342e+02 1.058599066465621803e+02 1.070848173923035489e+02 8.655950228386437573e+01 6.939279813846819422e+01 8.465730851157229608e+01 7.915322327901712640e+01 6.479825293725311042e+01 6.107847828390271872e+01 6.421658824067822025e+01 6.660844576277568763e+01 6.798169723965006028e+01 6.987533017720323869e+01 7.350088490037336442e+01 7.298608665058038980e+01 7.230288848277577074e+01 7.315315556617832726e+01 7.510733605806851187e+01 7.669731172803868446e+01 7.900490291517240848e+01 7.960307000939923228e+01 8.094077020547379675e+01 8.163306677876303752e+01 8.228264795684815169e+01 8.317951335831179449e+01 8.460102463688885166e+01 8.586780215660435545e+01 8.729981729417059455e+01 8.877381617489503185e+01 8.887423638988211394e+01 8.916549261895687550e+01 9.054213235681736194e+01 9.131858552004975138e+01 9.287670292419552709e+01 9.277974132958810571e+01 9.379458185421674443e+01 9.428486653295310305e+01 9.352752821491847612e+01 9.532728419516971030e+01 9.547177551551578745e+01 9.610006693969916114e+01 9.696718726021762791e+01 9.743031184898342190e+01 9.812219645636199061e+01 9.852159254220734397e+01 9.985567074075278526e+01 9.999607265168741321e+01 1.013174390284212194e+02 1.011279055318863271e+02 1.022078878696464557e+02 1.030978940041026419e+02 7.016694880531669298e+01 7.001340731525189653e+01 1.048682828472610993e+02 1.048850869020598395e+02 1.047817967439257245e+02 1.048124185742470189e+02 1.077383650350022890e+02 1.078396003693379299e+02 9.906116183045628532e+01 1.010565034113088814e+02 7.466219532061593611e+01 7.638613589145651872e+01 1.050113149188188402e+02 1.050139126095205029e+02 1.049687067454362364e+02 1.049723266746108834e+02 1.024074423262117080e+02 1.038191689124300723e+02 1.033664683364242620e+02 1.036884270138519781e+02 1.036599297714417105e+02 1.027749364928980640e+02 1.028963403807418899e+02 1.042223624323800806e+02 1.040016357611641098e+02 1.043210184972234913e+02 1.044960505228035146e+02 1.046693468796375157e+02 1.045850114769398118e+02 1.045003604054187036e+02
1.099725480553556167e+02 1.103520776345220611e+02 1.103604907124521191e+02 1.104889891675172748e+02 1.106392529512091016e+02 1.068075964070765878e+02 1.064667662052489021e+02 1.066797944079516753e+02 1.070860478993793095e+02 1.069406693408834172e+02 1.072833129473505949e+02 1.074715481177011185e+02 1.075781415007020456e+02 1.077550854250027754e+02 1.077180766566473267e+02 1.002102712672785430e+02 1.078918738938768911e+02 1.003867680918785226e+02 1.078694544888160038e+02 1.077540385919007377e+02 1.073242957312951944e+02 1.070681912929418047e+02 1.098221078859487250e+02 1.091220227272555121e+02 1.022353755752635180e+02 9.265287409440095701e+01 9.585931480460371290e+01 1.058656451569119810e+02 1.036903482440211661e+02 9.446158368619317969e+01 8.368617946516570782e+01 7.712483043898578217e+01 6.776842183466266079e+01 6.189318102079278816e+01 5.484899383077765123e+01 6.362390317093706216e+01 1.097424836729747426e+02 1.097915249377236933e+02 1.093602068963606371e+02 1.087815530804857502e+02 1.087339529936570699e+02 1.097002116362969133e+02 9.107044409105232319e+01 7.436415512124442273e+01 8.903143716472821723e+01 8.392382726280250438e+01 6.956001712788670943e+01 6.570577105845165988e+01 6.900179781684127533e+01 7.137173527328454270e+01 7.263830386757159374e+01 7.456493666043421342e+01 7.821769381262440390e+01 7.765851746594351823e+01 7.705180404508199388e+01 7.758146786853872356e+01 7.953159692286476457e+01 8.107918979126878867e+01 8.326358129197799940e+01 8.380358597951520494e+01 8.502924244961073441e+01 8.566695335873365025e+01 8.626535425864862816e+01 8.710771680736029055e+01 8.845765266033149032e+01 8.966327204777311977e+01 9.108703903774150490e+01 9.242803789667637204e+01 9.252276750815030937e+01 9.278416572903974213e+01 9.402044254972409476e+01 9.472085811920523213e+01 9.611401642240237209e+01 9.602633734907537644e+01 9.691957949551492391e+01 9.734667775309998206e+01 9.666147523742706937e+01 9.825496369948990605e+01 9.835264727516941718e+01 9.891715486523671075e+01 9.969497026808379303e+01 1.000940282291213066e+02 1.006944397314507569e+02 1.010581103546851267e+02 1.022567012947372405e+02 1.023651483356644007e+02 1.035757033776216502e+02 1.034018189086487496e+02 1.044681683624918094e+02 1.052842693867340529e+02 7.492823715503415372e+01 7.476192407739532086e+01 1.067299708109250815e+02 1.067446095952885656e+02 1.066557038902862757e+02 1.066826422077229211e+02 1.093446807787532293e+02 1.009604485272715522e+02 1.017076960752534660e+02 1.035284269356665874e+02 7.919897509634185440e+01 8.105345971152155471e+01 1.068551234412672102e+02 1.068573712803654416e+02 1.068186950357847564e+02 1.068219187475586835e+02 1.049706487308350091e+02 1.058767940947130910e+02 1.055074734073370735e+02 1.057767000429905266e+02 1.057284926800911506e+02 1.049147675781495650e+02 1.050143583066977300e+02 1.062194573940808198e+02 1.060059241417638702e+02 1.062647745846793015e+02 1.064356819638233986e+02 1.065604234395325562e+02 1.064828417106811997e+02 1.063972834623029655e+02
1.087723236019635351e+02 1.091832030889530074e+02 1.092023332609852702e+02 1.093435430916500621e+02 1.020769183800746589e+02 1.033890057575048900e+02 1.027585900552243174e+02 1.030976333913415743e+02 1.037484072158005972e+02 1.034816098041645631e+02 1.040205762237668665e+02 1.043349355951143593e+02 1.044820279251403434e+02 1.047803366034978296e+02 1.046730140239220361e+02 1.050912923323076171e+02 1.049463711568802324e+02 1.052120901643939987e+02 1.048555976628335884e+02 1.046384779578657032e+02 1.038421194894109476e+02 1.033951105902331022e+02 1.087817223395633732e+02 1.095956175258349674e+02 1.066845403976445397e+02 9.858916235070660150e+01 1.013656981205557770e+02 1.094209679721942621e+02 1.078192409223982651e+02 1.002380840873496055e+02 9.042124622112592647e+01 8.389147102718828819e+01 7.364725799214689062e+01 6.724120591214386877e+01 5.934311695027696487e+01 6.841219024165121709e+01 1.105926226113370490e+02 1.106003239548237076e+02 1.097545630365038392e+02 1.111298761802483313e+02 1.110086405995373298e+02 1.098354780599399731e+02 9.506191753233753161e+01 7.896500158046764284e+01 9.290044372605395040e+01 8.821298313598691720e+01 7.406067918667439187e+01 7.004962861695925369e+01 7.337037515241789265e+01 7.575530556800751469e+01 7.691182470421185258e+01 7.881024827289759571e+01 8.257728482999281994e+01 8.197664250752244186e+01 8.141523290183118888e+01 8.161175085640944360e+01 8.355102383507056629e+01 8.504983879449738993e+01 8.710157913519729789e+01 8.758104789178007366e+01 8.869098302389608079e+01 8.927252850181723431e+01 8.981989415461220005e+01 9.060629600256896765e+01 9.188335735378187508e+01 9.302822095298009231e+01 9.442956011449420828e+01 9.564325607354039960e+01 9.573243778683087157e+01 9.596580569871144917e+01 9.707031514408201645e+01 9.769962044482973340e+01 9.893896156936453679e+01 9.886088579187520509e+01 9.964096629735065846e+01 1.000108712602698802e+02 9.936606244804252697e+01 1.007899323291199636e+02 1.008571671050291627e+02 1.013634882682464280e+02 1.020600892293772546e+02 1.024014676399117008e+02 1.029196406587097670e+02 1.032509612172772080e+02 1.043278379924777681e+02 1.044081489939875951e+02 1.055194698813939169e+02 1.053598055586064532e+02 1.064090848774361007e+02 1.071597835512110208e+02 7.945042728810909693e+01 7.927156111486490886e+01 1.083199583639861032e+02 1.083327170137689421e+02 1.082560051984726499e+02 1.082814205839645041e+02 1.029793132621643963e+02 1.032844732403540888e+02 1.039811753360495317e+02 1.056572446322817171e+02 8.340584688675326674e+01 8.528572735272753391e+01 1.084296632884260561e+02 1.084316136028141244e+02 1.083985707152726121e+02 1.084014525532020912e+02 1.068076281634572666e+02 1.076349146407717967e+02 1.075517404360669786e+02 1.075625284178178447e+02 1.074954753835252887e+02 1.067430924076126075e+02 1.068240931512476521e+02 1.079337124800659637e+02 1.077174964161221169e+02 1.079242360258691775e+02 1.080922206761407693e+02 1.081773974523854775e+02 1.081036507297475566e+02 1.080177718038465429e+02
1.053133666680962790e+02 1.061045051206864258e+02 1.060972673974382730e+02 1.063761103641433010e+02 1.066935441960675348e+02 1.074387479472915317e+02 1.071115807331876510e+02 1.073039102629889925e+02 1.076203195948228313e+02 1.075132061721210732e+02 1.077251506120406788e+02 1.078446801523711969e+02 1.078990605094174668e+02 1.080118389004121298e+02 1.079690430013706504e+02 1.081291983630080438e+02 1.080716660987413462e+02 1.081743957363028130e+02 1.080332167485020420e+02 1.079473800586252281e+02 1.076388159867857865e+02 1.074670423290651087e+02 1.051086834120442433e+02 1.091908625604710465e+02 1.101601682975528860e+02 1.036069113904811587e+02 1.059321004655233054e+02 1.120919669252051989e+02 1.109945906850580712e+02 1.050507601126417541e+02 9.643712979257169593e+01 9.010966742318338163e+01 7.925588832711780185e+01 7.236244305123724985e+01 6.357755641176557759e+01 7.285961235483358678e+01 1.097772610946205702e+02 1.097456585171901651e+02 1.088626802847712440e+02 1.119032488688674789e+02 1.116021812683109431e+02 1.088432990181460411e+02 9.858446861060124888e+01 8.320365471702366733e+01 9.630241377755756105e+01 9.202664723115367451e+01 7.829861497394200853e+01 7.411655777068591533e+01 7.739926380824950058e+01 7.977767234819017972e+01 8.082335540727936518e+01 8.271464902050146861e+01 8.658526658408766252e+01 8.594834764055046605e+01 8.531451632761714166e+01 8.527166165528012698e+01 8.719395386785917879e+01 8.863881154016269193e+01 9.055269987169357648e+01 9.097149677323777439e+01 9.196571672324384394e+01 9.249122025922463308e+01 9.298873103982781174e+01 9.371927497133439999e+01 9.492387023042067540e+01 9.600926914243045474e+01 9.737495952217554418e+01 9.846997625731388837e+01 9.855379394939772908e+01 9.876131456439757983e+01 9.974393771729985758e+01 1.003075876394551074e+02 1.014052520284586194e+02 1.013366244445079900e+02 1.020123454798076068e+02 1.023307966637149491e+02 1.017251427260706862e+02 1.029975905493149213e+02 1.030372000217233506e+02 1.034907465186112034e+02 1.041138881813669457e+02 1.044035395703427440e+02 1.048480379366962723e+02 1.051502109332077453e+02 1.061181453333665416e+02 1.061737055823472389e+02 1.071964754931654511e+02 1.070496750946356741e+02 1.080796261690926912e+02 1.087726469280524810e+02 8.371834526500532547e+01 8.352776037060898773e+01 1.096822866019839608e+02 1.096934556263927618e+02 1.096272405564376413e+02 1.096497302319672116e+02 1.050344815093189794e+02 1.052860219346123927e+02 1.059392014637613926e+02 1.075031167331737834e+02 8.728497322061582508e+01 8.917217130955630466e+01 1.097787771093228173e+02 1.097804742002269336e+02 1.097522769605730844e+02 1.097548646330411515e+02 1.083860360342028599e+02 1.091455206204285417e+02 1.090769788321001670e+02 1.092649082204765989e+02 1.090093722701760726e+02 1.083103121931087287e+02 1.083754293281539702e+02 1.093978228753776563e+02 1.091843482429781318e+02 1.093458413657754846e+02 1.095052157301815612e+02 1.095605666763810433e+02 1.094925197528843483e+02 1.094067355487230344e+02
1.088826324691829370e+02 1.091679280715846261e+02 1.091615971351629213e+02 1.092628218014272363e+02 1.093758159997700403e+02 1.096641209755820796e+02 1.095315126153724634e+02 1.096066095519628476e+02 1.097527242753942289e+02 1.096953890035806012e+02 1.098171966899979566e+02 1.098883925753578694e+02 1.099239890139813980e+02 1.099925428335712638e+02 1.099704769903141255e+02 1.100681779943117533e+02 1.100357527375526416e+02 1.100990890985403610e+02 1.100180182956418378e+02 1.099696064747711830e+02 1.097953088947278388e+02 1.096998793225727695e+02 1.087607580979501876e+02 1.049908691269912282e+02 1.127815165258583079e+02 1.077493833445129781e+02 1.096224210867534907e+02 1.088712937061866342e+02 1.090764295141052429e+02 1.089626890352007393e+02 1.017055913403454070e+02 9.573731400479260856e+01 8.457474167821354172e+01 7.724821121224451304e+01 6.753402318854254816e+01 7.697771468096284764e+01 1.057167092185871127e+02 1.055633278218248705e+02 1.115532309386804570e+02 1.110121848848412043e+02 1.105899121312248354e+02 1.043553148613216308e+02 1.016866046646941300e+02 8.709223301923857719e+01 9.927779161784931716e+01 9.544053905748744171e+01 8.227377345526392105e+01 7.791626724463344544e+01 8.110675138878008283e+01 8.346085446081771408e+01 8.439677214023147656e+01 8.629658934677728155e+01 9.025033864249255089e+01 8.958421884552595316e+01 8.885462769844524189e+01 8.858998669952038085e+01 9.048940009952009689e+01 9.187602728083430748e+01 9.365026738071848911e+01 9.401005321832874984e+01 9.489145808565571372e+01 9.536236715096866590e+01 9.581194913679705394e+01 9.648791494699501925e+01 9.762166764481638381e+01 9.864942879948308985e+01 9.995967745995243092e+01 1.009540124434647765e+02 1.010326702610024654e+02 1.012167247085751995e+02 1.020879763863322438e+02 1.025916342579259180e+02 1.035601156214792979e+02 1.035004311181545660e+02 1.040805761377947647e+02 1.043529491396907218e+02 1.037881274061129773e+02 1.049230650957755984e+02 1.049377083241556647e+02 1.053435850436736558e+02 1.059005332180852008e+02 1.061439127505731363e+02 1.065225544623511098e+02 1.067985594669894311e+02 1.076692189183999488e+02 1.077029998275929614e+02 1.086469478049629345e+02 1.085117479444429591e+02 1.095208980519825843e+02 1.101631876870264648e+02 8.771771005664729159e+01 8.751684074614006192e+01 1.108533951759481937e+02 1.108631954879234911e+02 1.108060663733283491e+02 1.108260203993748263e+02 1.068091467269845083e+02 1.070141721820064475e+02 1.076303707200180639e+02 1.091162291857372537e+02 9.084135920454441759e+01 9.271865124886639364e+01 1.109385168948455060e+02 1.109399976526612761e+02 1.109159875642985611e+02 1.109183211498157959e+02 1.097464069802654052e+02 1.105898766003235778e+02 1.104149681609675895e+02 1.105677237981610546e+02 1.103132433069047806e+02 1.096580255778006290e+02 1.097095321086136579e+02 1.106408861235739352e+02 1.104464870282774456e+02 1.105677564918094049e+02 1.107142493003633632e+02 1.107475907942918951e+02 1.106865713447069908e+02 1.106011254671277158e+02


==> NGC1808/k2_age_ak_disk.txt <==
7.113388273390253147e+00 6.998771444765883309e+00 7.241955903847549614e+00 7.224547262487702959e+00 7.355878150538562643e+00 6.570056563758282842e+00 7.465751199940379834e+00 7.326775677390559238e+00 7.182160798781207056e+00 7.542579446044330282e+00 7.361478800468106876e+00 7.204272906420037259e+00 7.356870336321584603e+00 7.170794931661986560e+00 7.585760915358258138e+00 7.248971204703479998e+00 7.614071391387482457e+00 7.420165250909587229e+00 7.878257269698590193e+00 7.894806510241874520e+00 8.131117886807601280e+00 8.315096629799203498e+00 1.131012618583240048e+01 2.427800947304800516e+01 8.199564676868651247e+01 1.604723332731419418e+02 1.225283712384701573e+02 4.585066318423928777e+01 6.983687198009300801e+01 1.553965305372802561e+02 3.220641974338900582e+02 3.935777124132397375e+02 4.990675261981011204e+02 5.418831758953494955e+02 3.502544351423363196e+02 9.022902202756604595e+01 9.430292650562776657e+00 7.891540155993078010e+00 7.078211726973241191e+00 6.432072956453551704e+00 6.335055796235294245e+00 5.961330720494281366e+00 5.526276337298576813e+00 2.214308222549400185e+01 3.194397642918898050e+00 6.052775390384585563e+00 4.369238845543582528e+01 5.292215662125260422e+01 2.851775760197688925e+01 1.989555402832547415e+01 1.459289307674063707e+01 1.257362968027304184e+01 1.041690864564372276e+01 9.867067625187218027e+00 8.783305972928552308e+00 5.674409202271066377e+00 4.558705272428997368e+00 3.814290315352744543e+00 3.185371061639528545e+00 3.156249411428692309e+00 3.164118391331442570e+00 3.217919003027008173e+00 3.238479216028752106e+00 3.327470491175892775e+00 3.453677527554497750e+00 3.529632956969296131e+00 3.672594802635222422e+00 3.856564204402890716e+00 3.855607363385380015e+00 3.908960634754782504e+00 3.547027263149209464e+00 3.554029367847576282e+00 3.553173716611525812e+00 3.508652172343558640e+00 3.399416269549673686e+00 3.325298707077780858e+00 3.395016784848193581e+00 3.281499621660756372e+00 3.276741386279099277e+00 3.265162068219574110e+00 3.267156136609305594e+00 3.268890023317115645e+00 3.288966917146074920e+00 3.309816573380229165e+00 3.396484451904831392e+00 3.406068677375979181e+00 3.511154840499860263e+00 3.489224345511009684e+00 3.552045438109078024e+00 3.628360421816370085e+00 3.726022278896844853e+01 3.624838728793049114e+01 3.608093960513381937e+00 3.555065190182211232e+00 3.354374849157952365e+00 3.333074017994933413e+00 3.455605705079298762e+00 3.471380893436839976e+00 3.422206377940629984e+00 3.274082140416450848e+00 6.935599490987816473e+00 6.250330857913505511e+00 6.122377841234514229e+00 6.153921795616394519e+00 3.220949078173444224e+00 3.203558765534818331e+00 3.377699188250083751e+00 3.348698161218170100e+00 3.367601566161188664e+00 3.353776665330491458e+00 3.345146530826148989e+00 3.337135001560951775e+00 3.330324982247080623e+00 3.322857572178580909e+00 3.319356311031938844e+00 3.305468335902132182e+00 3.300302709668782253e+00 3.286935039950424020e+00 3.284572172028604076e+00 3.277924068691314474e+00
4.244076092319098770e+00 2.999101637097861595e+00 4.364245977103764496e+00 4.434345664745579896e+00 4.468820224093727589e+00 2.822353971008356499e+00 4.532649472344549402e+00 4.587331195948845419e+00 3.087890194481529793e+00 4.610464248570730561e+00 4.704959342549738466e+00 3.121703377738507257e+00 4.770795439350633771e+00 3.169847232785382829e+00 4.766482382543646423e+00 3.166928801340374466e+00 4.805266592752823307e+00 4.875650975959934463e+00 3.787407309026855629e+00 3.822602191906019797e+00 4.175232926832125990e+00 4.330503924235166835e+00 4.896752938225703566e+00 7.763710265262048438e+00 2.454577066796289131e+01 5.594048726683396211e+01 4.017615485355141658e+01 1.240349716926555779e+01 2.024344900145567649e+01 5.376397772583059265e+01 1.301957820404658150e+02 1.641324327119909867e+02 2.198502532502011775e+02 2.433354916146084577e+02 1.494077259758914238e+02 2.701238587580127160e+01 4.055093021487834903e+00 3.676102473139300830e+00 3.514920790682082519e+00 3.382477032410393658e+00 2.874928329148585870e+00 2.686883748193171773e+00 2.499463619722086083e+00 4.030105395955791536e+00 1.609045126874053988e+00 1.698682650273660721e+00 1.131116638784242134e+01 1.375550350752170914e+01 5.214204860809365627e+00 3.141913527718906085e+00 2.224876021455211017e+00 2.009919558956885677e+00 1.933151659778356013e+00 1.803985340472174403e+00 1.687957660328399889e+00 1.763841159006868553e+00 1.803923429668092382e+00 1.710280999041298822e+00 1.565529617276624874e+00 1.591108208778478028e+00 1.684307729784320973e+00 1.750395460497834232e+00 1.807031883856458299e+00 1.886083333955655750e+00 1.993574166430863048e+00 2.050946966102072277e+00 1.923649048736804312e+00 2.147803941516537307e+00 2.143056733533819092e+00 2.162689980621884445e+00 2.224391934815582950e+00 2.254865260174627739e+00 2.354556441833763003e+00 2.301850454257960532e+00 2.356735450211091987e+00 2.348566954388029426e+00 2.345890788953419293e+00 2.404301952518462127e+00 2.422180765704620153e+00 2.447256567796124216e+00 2.364216021013664015e+00 2.278547124290569048e+00 2.170286117362816736e+00 2.135599121139364787e+00 2.017312983176950958e+00 1.986483368701486452e+00 1.917016424364863747e+00 1.922503679940226418e+00 1.918131272716443236e+00 1.881521322320292011e+00 1.106956533015128841e+01 1.063911429517489893e+01 1.837788680640196848e+00 1.847255213499476856e+00 1.791996136289599972e+00 1.804312506590110443e+00 1.728871533832055496e+00 1.723587683623281963e+00 1.721066878411674939e+00 1.730067889426167627e+00 1.735711445621524351e+00 1.615601184924517764e+00 1.937134811872960327e+00 1.939687660753636855e+00 1.894925140494299498e+00 1.897371209224646194e+00 1.745356809669298848e+00 1.764542751962280942e+00 1.756372082446465033e+00 1.761279243421580265e+00 1.762562303465314173e+00 1.750917346519954121e+00 1.753152465184684594e+00 1.770776793813768402e+00 1.768711242298552033e+00 1.776057222750194287e+00 1.776770629813811953e+00 1.777691809690611580e+00 1.780838801386241510e+00 1.757966660963011796e+00
1.925098537400471210e+00 2.046303209048899507e+00 1.980936769806031617e+00 2.028854860561123630e+00 2.030432906352746425e+00 2.197455456589154199e+00 2.045720901449790574e+00 2.079492143280238015e+00 2.133914773925916997e+00 2.071386636838318474e+00 2.122971742532604900e+00 2.162430126289333288e+00 2.149761512190003110e+00 2.194168439969876871e+00 2.129807347198010792e+00 2.203499182491223785e+00 2.143135558813016317e+00 2.187116077862092833e+00 2.065862632830523182e+00 2.004508450943954578e+00 1.859090461625615864e+00 1.821525948556012686e+00 2.110134681059057549e+00 3.766810171543918617e+00 6.731295858274782162e+00 1.514862372251637268e+01 1.011877460141122320e+01 4.345467689399685085e+00 6.051281969814516160e+00 1.452162982917072753e+01 4.458470241747846785e+01 5.916663833737327138e+01 8.679724916048093064e+01 9.903066206571074304e+01 5.567771960455083047e+01 5.148348559121845192e+00 1.883616425030463670e+00 1.646513401726902748e+00 1.583230335297595381e+00 1.599297858161027097e+00 1.881883654226227609e+00 1.995570958790007676e+00 1.497274887024155454e+00 2.043520121311651394e+00 1.676386927146802819e+00 2.008318542955437991e+00 3.320350524607980525e+00 2.773011057502024812e+00 1.344959742693332849e+00 1.406715728995485915e+00 1.326508999564114832e+00 1.625673845785693850e+00 2.152331051241474391e+00 2.042873502152035226e+00 1.796448312664429281e+00 1.622119598780165317e+00 1.598067688840766554e+00 1.632668376447202307e+00 1.523013758996762057e+00 1.458272985475455474e+00 1.392100009434093177e+00 1.380484481855992929e+00 1.390948225678000583e+00 1.399856685637640652e+00 1.436364086342861945e+00 1.481584933928649761e+00 1.522292567270928210e+00 1.596469886517763559e+00 1.597737330739564143e+00 1.614330062350449735e+00 1.606805020140438467e+00 1.608324567558558016e+00 1.570589373766951180e+00 1.567004051686478494e+00 1.527680782077047272e+00 1.512488552561455313e+00 1.530888919377065616e+00 1.505328591359023527e+00 1.504897815220185509e+00 1.507485403344733133e+00 1.516060747606334580e+00 1.523177459224437813e+00 1.539108094382387826e+00 1.550272928503690917e+00 1.594477834894499013e+00 1.600316430156938585e+00 1.651017198159465682e+00 1.642629263610107637e+00 1.648112546978552473e+00 1.644124753086524837e+00 5.701002668509197235e+00 5.545614594944247244e+00 1.720885091422089896e+00 1.713595454466248391e+00 1.722809280430626755e+00 1.667806971389885762e+00 1.648863531609809030e+00 1.649928380870051781e+00 1.647106667552839632e+00 1.688888805925189196e+00 2.667504995282850455e+00 2.567205591619583060e+00 1.648801654362831215e+00 1.649348671565862734e+00 1.649131817761257723e+00 1.649164208763548523e+00 1.687912555392690361e+00 1.659432659909040098e+00 1.662068522225351064e+00 1.654276184294170227e+00 1.661360459750834906e+00 1.708344815101289216e+00 1.711907778336810626e+00 1.664279759594018859e+00 1.666688480729989541e+00 1.665042515319175465e+00 1.693228675641184955e+00 1.687314393809890234e+00 1.670611849111249825e+00 1.681445305833848991e+00
1.902895399877069460e+00 1.880339748759979557e+00 1.891022208543526872e+00 1.882371168203811340e+00 1.881013829891418965e+00 1.851690419254804709e+00 1.876932267226146589e+00 1.870562776969882046e+00 1.859590188960589918e+00 1.871341843125922333e+00 1.861144351232630223e+00 1.853820828529565645e+00 1.855207474497803988e+00 1.847875251036109390e+00 1.843033931632700462e+00 1.841476802905352539e+00 1.834012577878712191e+00 1.831850418333466957e+00 1.822000801724063201e+00 1.819519857208621305e+00 1.816775299234442365e+00 1.800021150365582301e+00 1.617091713761629190e+00 1.998245124878809120e+00 3.015357583200784397e+00 4.225050175001711317e+00 3.359686550954644080e+00 1.889730013494879568e+00 2.879384498165596717e+00 4.344284918572196119e+00 1.193061252612950085e+01 1.684451629863004030e+01 2.887124792767211900e+01 3.461217458419960735e+01 1.687524379836014532e+01 1.625353328291931021e+00 1.749993387302567038e+00 2.310953650973678553e+00 1.870438078762032497e+00 1.944121119134895714e+00 1.922708122754856808e+00 1.918167477174818281e+00 1.925514193154483245e+00 2.819904140574562845e+00 1.986456675936248528e+00 2.184274558853441128e+00 4.387720817170441379e+00 3.069756113193904845e+00 2.179918351940530741e+00 2.069518598559814127e+00 2.189308819449282684e+00 2.538750540584823856e+00 2.923017161682907705e+00 2.762843114835365821e+00 2.307159074538558396e+00 1.872435291930127921e+00 1.861343027149373386e+00 1.905250862438767623e+00 1.936131978968074652e+00 1.916865706617747467e+00 1.885234670246162647e+00 1.870660379083736169e+00 1.872618780716594156e+00 1.864703376493356046e+00 1.865740566188927696e+00 1.878929288168486700e+00 1.881039162327163616e+00 1.887008469177577696e+00 1.888114736612705569e+00 1.893131050434182061e+00 1.905191286342073465e+00 1.911650032090908891e+00 1.921322698507848203e+00 1.938873637309520115e+00 1.927299082891544391e+00 1.943666814978607160e+00 1.941624738007270423e+00 1.961846106046632343e+00 1.966627337465732595e+00 1.980596943372907370e+00 1.995783171807120393e+00 2.007730527740114290e+00 2.027310878646966685e+00 2.038360436116483321e+00 2.089044901314143665e+00 2.095533769068813168e+00 2.160872468690548054e+00 2.153805385460964672e+00 2.263977294824806474e+00 1.995441088040207145e+00 7.416527116648699014e+00 7.319376031133750793e+00 1.956318695742755631e+00 1.958066941546383388e+00 2.570860359588715394e+00 2.616699016416750290e+00 1.980929310090930207e+00 1.986760626520724937e+00 1.969931209953668771e+00 1.980865684130812987e+00 3.139503693025476494e+00 3.006528799436822830e+00 1.967433723667449508e+00 1.963615230933298150e+00 1.971348738403793099e+00 1.971509640688618115e+00 1.978121456125513156e+00 1.987027408516261140e+00 2.025796381501145493e+00 2.004373668129673103e+00 2.019891180776955952e+00 2.021869607616709530e+00 1.994802021416347770e+00 1.999275355290366596e+00 2.014898654690611135e+00 1.999779256034563302e+00 1.991619881655824154e+00 2.122328399729137782e+00 2.110546259891585397e+00 1.952072565479827659e+00
3.502068560908844219e+00 3.608259969639132869e+00 3.569794620198047497e+00 3.613750257022545931e+00 3.633836492921916683e+00 3.794646768608438414e+00 3.673730555214272719e+00 3.709904888696512248e+00 3.777061491660171022e+00 3.728454739871705392e+00 3.791502063095610886e+00 3.835283156939179872e+00 3.841920572293330949e+00 3.890339166459419573e+00 3.850031079510669585e+00 3.926938414747208839e+00 3.883497872604719348e+00 3.932939201996143552e+00 3.839615618846417444e+00 3.790361148715574391e+00 3.648936661181850116e+00 3.590077067815541589e+00 3.251487714549114116e+00 2.280341384224118251e+00 2.244009371940972386e+00 2.476982035827104411e+00 2.382264905672340394e+00 2.358877440847813034e+00 2.299163313844201362e+00 2.314700682798322529e+00 4.021223357880460370e+00 4.546113214985651574e+00 8.402309769907168047e+00 1.052518984707183414e+01 5.132131418869092521e+00 2.661053251651429363e+00 3.093264406706619063e+00 3.118972812436263453e+00 3.114673494841639467e+00 3.131737187770912367e+00 3.270211367275945857e+00 3.441846481538219038e+00 2.891084069944115598e+00 3.898456039193720635e+00 4.473167691501856780e+00 4.798856343054182183e+00 5.548438267278578806e+00 4.569220307109725709e+00 3.518680524732505255e+00 3.469024575679729328e+00 3.514567927051029272e+00 4.143735632973660543e+00 5.150774933276911938e+00 5.005614968292253053e+00 4.439216851020773902e+00 3.943766753496757538e+00 4.005553087504659437e+00 4.100572719249671927e+00 4.061447537601655888e+00 3.955983002053396369e+00 3.808127839969331241e+00 3.732545500626174295e+00 3.732804688486522249e+00 3.670491488055199980e+00 3.637622029665725787e+00 3.677721348664254819e+00 3.650085060614423060e+00 3.672336441961824072e+00 3.679409503496953615e+00 3.676312301805841454e+00 3.678981924148147620e+00 3.688216304591837247e+00 3.679772790868183208e+00 3.766468404328105368e+00 3.761067381488209183e+00 3.843012015957422367e+00 3.806614273057314257e+00 3.909351536560144780e+00 3.935686398263517738e+00 3.990787447766272145e+00 4.064840122092788555e+00 4.144672014848699959e+00 4.265728417849672383e+00 4.300291496729307994e+00 3.457078457698863794e+00 3.467346544870328007e+00 3.445219809790510013e+00 3.457799982559001783e+00 3.442340555032710192e+00 3.438620237369497623e+00 7.888376668631414290e+00 7.786444921933176389e+00 3.501340178105786016e+00 3.414133054027165493e+00 3.349831295368224549e+00 3.435361098880113762e+00 3.395405394134348498e+00 3.399637103393454485e+00 3.446735780165334440e+00 3.439687528587469512e+00 6.232003367890516898e+00 6.165672091876708727e+00 3.013733631900407772e+00 3.020791789970136865e+00 3.285972234045737572e+00 3.272108476876056216e+00 3.546551638614347635e+00 3.644434706174867422e+00 3.621336377160081277e+00 3.646080540808650738e+00 3.648411201898523970e+00 3.496082150441484071e+00 3.506629464314348077e+00 3.679467913752414887e+00 3.659678694991141512e+00 3.576703246968336192e+00 3.644676479528257573e+00 3.646830736894958847e+00 3.675372166760384918e+00 3.601098124379342735e+00
5.623269334066506531e+00 5.864268951920048600e+00 5.726634549572202637e+00 5.829665090384279935e+00 5.826442013708224898e+00 6.190069260508741067e+00 5.852989262676909554e+00 5.927923563053640876e+00 6.037944531582318142e+00 5.912637853180552128e+00 6.025457937796669938e+00 6.112074697445950555e+00 6.093669449389583548e+00 6.193684231551650043e+00 6.066886875133799428e+00 6.229818084478980111e+00 6.107612046146654095e+00 6.208212260969362184e+00 5.956877744729813351e+00 5.823833054628927641e+00 5.447689122746674606e+00 5.300675231493197082e+00 4.546757289566160765e+00 3.953444520010236385e+00 3.529149865670507591e+00 3.607934853974220868e+00 4.063602010108833262e+00 3.886398257213985019e+00 3.600397920905066940e+00 3.549398826098348003e+00 4.177562946657150889e+00 3.924154304580928176e+00 5.215346907326701142e+00 5.601236114831091406e+00 5.282702213338396291e+00 4.666257832262697747e+00 4.645387074173290110e+00 4.769060650043098093e+00 4.871902240413707119e+00 5.051409689751425347e+00 5.525903286397520375e+00 5.893962305348052766e+00 4.990438233405296131e+00 7.211139805685970572e+00 8.530177480848792015e+00 9.054292716685583997e+00 9.440470907562763969e+00 7.732797694235374664e+00 6.586485201842210202e+00 6.409352816298527600e+00 6.587698773939088426e+00 7.740230503288834107e+00 9.582870488871183312e+00 9.324559462519010467e+00 8.280617156503085496e+00 7.393237347624372902e+00 7.571630361293991918e+00 7.757265488334814663e+00 7.705562256157280743e+00 7.517958670373225516e+00 7.257042799898018259e+00 7.121003119280574722e+00 7.125619668341460766e+00 7.012230860179131220e+00 6.957172913056018260e+00 7.044959476594431891e+00 7.002539332876498435e+00 7.082291022631648225e+00 7.098690454907885083e+00 7.092525640156666533e+00 7.131487875174363111e+00 7.175455844822075768e+00 7.221194193512211257e+00 7.379763885457116146e+00 7.448726806863305683e+00 7.641398338723174533e+00 7.518232046223927156e+00 7.834019988129662160e+00 7.905827774486042792e+00 8.055254956583112858e+00 5.907597010224375111e+00 6.504146505378007426e+00 6.515742559492045949e+00 6.507752985108799848e+00 5.824227388521768134e+00 5.885110589697466033e+00 5.703268404915732503e+00 5.774492837692267955e+00 5.926944117862083417e+00 6.472584892939194923e+00 1.107921819090604032e+01 1.265688702250637476e+01 5.992337428470701610e+00 6.095143145832762954e+00 5.966550614617029069e+00 6.195613055598058416e+00 5.757921028239038286e+00 5.823356346565941699e+00 5.967719364302205953e+00 5.942522223709583606e+00 1.143364377334707882e+01 1.130619062823600451e+01 6.245024999017884326e+00 6.260118641355777669e+00 6.065367564914035725e+00 6.058168489883946961e+00 6.551247931811863268e+00 6.441128256731714963e+00 6.544048076478525822e+00 6.509238313855983726e+00 6.478977757234006596e+00 5.769562322007764088e+00 5.765557939134566823e+00 6.494624597657853826e+00 6.503755611273259518e+00 6.368214269462120214e+00 6.499331128145922953e+00 6.391122884030707496e+00 6.516620904998266184e+00 6.634785825466516407e+00
9.572672367175275809e+00 1.003100286499631721e+01 9.741517387271747097e+00 9.937821549290640988e+00 9.903514517698109643e+00 7.627717996038065884e+00 9.914621952844624886e+00 1.005098293412279453e+01 7.469308535226804047e+00 9.985420551643166220e+00 7.406114353391030747e+00 7.376286709977602385e+00 7.331300800471276524e+00 7.306173463522048550e+00 7.274721027534321038e+00 7.238817415431824998e+00 7.222803771577543941e+00 7.195611834847131405e+00 9.920055666531929717e+00 9.653235080020159842e+00 8.892521891121591082e+00 8.598262028298965021e+00 7.123296597775477856e+00 5.950970070484054020e+00 5.350888361216656008e+00 5.610863703209503228e+00 6.280175136471123132e+00 5.922845929060148507e+00 5.455453261534660925e+00 5.381068682213328458e+00 6.593100141392081781e+00 6.187186947521325919e+00 7.870782560389664617e+00 8.089409894775949184e+00 8.729715857046869587e+00 7.851708551170924366e+00 7.565025513522206424e+00 7.877934330672579755e+00 8.151209835803848947e+00 8.575484109982671299e+00 9.588303387228576113e+00 1.024502674892596232e+01 8.410220797926346137e+00 1.163761124454060791e+01 1.380362362093300987e+01 1.441531128385079263e+01 1.483479001307194878e+01 1.241231988345480097e+01 1.077161845554113739e+01 1.053149891166999375e+01 1.084882356863026764e+01 1.245694248963809336e+01 1.504246997029334310e+01 1.468260895937511101e+01 1.321838097348319607e+01 1.201940406848491882e+01 1.233013843687040456e+01 1.261117038483080677e+01 1.258458471178302140e+01 1.234109661792676960e+01 1.201566880479237831e+01 1.184447705207349166e+01 1.186959427469037109e+01 1.173246874175913135e+01 1.169091218079995720e+01 1.185200732858454487e+01 1.183102587600494182e+01 1.202565477796425952e+01 1.205367479637859951e+01 1.205786430525454733e+01 1.220453996533601249e+01 1.232590264136126734e+01 1.252756542031531062e+01 1.273766486963457290e+01 1.295810340752053769e+01 1.328920278389670706e+01 1.303330523049161549e+01 1.040900906247805224e+01 1.040080786965377513e+01 1.016628384395202112e+01 1.003080173835950717e+01 1.003545369653784647e+01 1.000579976191541753e+01 9.884391071239972959e+00 9.601076359362846091e+00 9.691431279454931769e+00 9.279798011362798249e+00 9.417814575106602248e+00 9.097906830355338315e+00 9.618543361027782623e+00 1.928429353950298619e+01 1.920588958266580448e+01 7.711801356263032758e+00 7.560674000441879095e+00 8.470549685278699670e+00 8.274155019240868825e+00 9.370470697534143412e+00 9.536164177869070002e+00 9.159765722300569735e+00 9.661864359843226779e+00 1.752193204601337229e+01 1.734370980121489580e+01 8.770475303114265486e+00 8.832160138572806574e+00 8.243974636879627838e+00 8.363254269727665502e+00 9.470031239062215889e+00 8.976737664040884468e+00 9.177319868431462524e+00 9.103847718608578887e+00 9.132949581856296462e+00 9.766301567456505239e+00 9.829150102480854301e+00 9.510036704757592219e+00 9.668571087429787880e+00 9.879928624899330103e+00 1.001625699923580548e+01 1.033208381523568775e+01 1.062386457158221198e+01 1.076530292816126178e+01
1.016432649997981130e+01 9.879966746895762597e+00 9.729874660598534675e+00 9.721187503567364274e+00 9.536250669062066976e+00 9.427967813313536283e+00 9.291784511279642444e+00 9.253263483535816292e+00 9.068692776034799508e+00 9.056875499616149128e+00 8.929317156797594635e+00 8.869468523028965379e+00 8.769853937704624514e+00 8.721578952092642112e+00 9.005804827463066431e+00 9.014438584914625352e+00 8.894090989812848846e+00 8.935528717421245659e+00 8.892215756152946682e+00 8.870066862982749711e+00 1.443035467295868912e+01 1.393974989527586317e+01 1.142248696500898220e+01 9.311696646811736144e+00 8.171983342147585816e+00 8.537015443667655745e+00 9.506450094665293449e+00 9.133245917293001170e+00 8.330475376501834006e+00 8.238911680823624906e+00 9.801369653702138862e+00 9.243913445762917291e+00 1.160388054488115905e+01 1.205485730031556812e+01 1.309712135909616570e+01 1.207955627810497745e+01 1.216783137739405163e+01 1.275638911832782796e+01 1.323025768286188963e+01 1.393199211430512996e+01 1.559983403772868371e+01 1.090951412091550665e+01 1.315676470964297629e+01 1.689712541323732609e+01 1.995568121530812888e+01 2.049950568317596833e+01 2.083794211832984189e+01 1.785286501694213612e+01 1.584425783071685245e+01 1.557684194889536933e+01 1.602639355629298379e+01 1.796730425396896891e+01 2.111977436685855025e+01 2.068056915073773183e+01 1.890770256165417962e+01 1.752710368907543170e+01 1.797372201433416450e+01 1.835022204660572243e+01 1.839644135648417134e+01 1.813602642950769450e+01 1.781313479814534873e+01 1.764209188950475848e+01 1.770539069918058672e+01 1.758028922758965606e+01 1.759324408504522452e+01 1.784722710715358929e+01 1.788700690544481020e+01 1.824330510588193732e+01 1.828366674529163305e+01 1.831325220278110422e+01 1.862745965535912518e+01 1.885770476599081391e+01 1.929421520080328989e+01 1.952299795871293497e+01 1.517893724168078862e+01 1.527129671155815238e+01 1.529283453081978550e+01 1.491737114308512524e+01 1.483155007218866217e+01 1.477593874990668255e+01 1.462010366671491290e+01 1.462205754837097160e+01 1.471129287833502275e+01 1.459890494003442107e+01 1.431402045795971212e+01 1.427970864131552986e+01 1.489561712933736715e+01 1.434246328411802729e+01 1.446683858657770472e+01 1.427206404365691839e+01 2.616450054541599712e+01 2.606605714609698410e+01 9.374156682227333448e+00 1.018163955359064943e+01 1.122687064959866987e+01 1.119883501926050506e+01 1.392681725664558279e+01 1.408342445920127695e+01 1.431618630250022761e+01 1.451968476735537017e+01 2.402307467221963222e+01 2.381063444268600193e+01 1.167837345256518233e+01 1.163248572139117343e+01 1.259356855354641702e+01 1.265139213220437497e+01 1.519436258529071182e+01 1.384500891141535028e+01 1.517016521070142332e+01 1.372496666225253747e+01 1.391954135437405959e+01 1.445300584489867113e+01 1.461225717631064747e+01 1.437547629942010552e+01 1.456960184553223669e+01 1.495576776641765626e+01 1.494993136989862315e+01 1.532406625251396903e+01 1.550392972173641226e+01 1.581953228347246920e+01
1.321413518821482214e+01 1.310825759541274138e+01 1.290785391190886067e+01 1.289719125701532754e+01 1.264895277656842687e+01 1.124746278043832781e+01 1.232126633600260313e+01 1.095281244116474006e+01 1.074525542551382884e+01 1.069759654272004745e+01 1.056973988207179538e+01 1.051913998006387629e+01 1.039110392888500201e+01 1.036147831650516693e+01 1.023147198648930889e+01 1.019758811623149519e+01 1.010883488703965583e+01 1.007645649642167029e+01 9.931797424840144828e+00 1.111969123077375698e+01 1.102213798487421492e+01 1.102239159489867859e+01 1.769181323779579884e+01 1.430747658969269942e+01 1.221586620775955367e+01 1.257436074302804130e+01 1.381055934792412998e+01 1.370900200085984011e+01 1.248019021538064166e+01 1.213034319763784197e+01 1.398055073245123303e+01 1.333627753675520999e+01 1.628552418453018902e+01 1.689169558860964671e+01 1.820601151215209512e+01 1.714201445806913782e+01 1.853766541562816172e+01 1.944696640768639284e+01 2.009261783312254934e+01 2.103146069640351001e+01 1.467429637060731906e+01 1.481726309540442088e+01 1.906053780620361238e+01 2.271773751608486691e+01 2.666373002251516056e+01 2.698568698743838823e+01 2.711427112476964396e+01 2.374082975585888633e+01 2.152264400308181180e+01 2.127166737448890288e+01 2.183933555455041642e+01 2.397539641193393933e+01 2.749404533693185115e+01 2.700083271918980898e+01 2.504777150289775278e+01 2.362156111845948203e+01 2.419754880936617880e+01 2.466565410114062828e+01 2.482752372044497235e+01 2.458880154420031872e+01 2.433146910097419990e+01 2.419376284918939746e+01 2.430869756790377778e+01 2.422740934795072576e+01 2.432747489299947219e+01 2.468242637343409385e+01 2.481263144007046506e+01 2.535339673134845739e+01 2.540576439999943048e+01 2.546999637230664604e+01 2.598259429997154157e+01 2.633453742240779505e+01 2.007491904373678793e+01 2.082227812550948087e+01 2.016821081597829135e+01 2.033858127261770576e+01 2.037183974317283841e+01 2.028616821280999005e+01 2.026116914534170732e+01 2.018507666535870371e+01 1.984285212377110597e+01 2.014956449245249459e+01 2.049423502913185402e+01 2.050970297654318841e+01 2.030871147280659272e+01 2.041574449923822598e+01 2.009742011709444398e+01 2.022040729096171674e+01 1.963507608996201625e+01 1.946635511351866299e+01 3.300708311220877533e+01 3.289175932885893161e+01 1.467131471083947503e+01 1.345102221521082342e+01 1.569795246501900721e+01 1.506487375637237314e+01 1.992616158873860144e+01 2.038872676292740849e+01 2.071240348699370770e+01 1.984364773841087626e+01 3.061015444990575318e+01 3.038040744756591849e+01 1.525404815589842578e+01 1.504469808730198288e+01 1.655612548250390859e+01 1.649127038234047760e+01 1.907958944785703181e+01 1.923141326748829627e+01 1.902762504038259550e+01 1.921194799996309399e+01 1.942708339026749442e+01 2.003347186464444007e+01 2.021011348104506311e+01 1.990292614143670846e+01 2.010645911856606460e+01 2.049044121184963885e+01 2.053714213865414351e+01 2.094196259796445148e+01 2.112763399899336036e+01 2.146221878269158978e+01
1.624980231767946748e+01 1.622781278086563006e+01 1.593428061118617478e+01 1.596868994850132140e+01 1.567810206788016281e+01 1.569779307237127597e+01 1.530900277214248106e+01 1.528940385223162757e+01 1.506026920102824107e+01 1.497709328665718687e+01 1.484048767568293492e+01 1.479964985011530487e+01 1.463615068848335099e+01 1.462541578242612772e+01 1.443207539037017639e+01 1.443110624410560483e+01 1.428996477047311942e+01 1.427516493545384257e+01 1.403254647207070605e+01 1.391228076351501386e+01 1.360516412528451546e+01 1.460654036835103042e+01 2.582554751569549367e+01 2.099037776993704085e+01 1.753469073986228466e+01 1.760378115795320397e+01 1.913174113131587006e+01 1.966974005666455128e+01 1.795183014509632002e+01 1.709517246779687483e+01 1.912488630728600825e+01 1.840264269131006003e+01 2.169365747347787021e+01 2.237014406116479748e+01 2.380222735344822382e+01 2.279403228867003506e+01 2.647516840953357331e+01 2.768127410912094533e+01 2.842447960941651175e+01 1.902726995149830458e+01 1.990726022100280446e+01 1.913197101879177708e+01 2.583485436711701411e+01 2.885369574964401096e+01 3.364205592362942099e+01 3.361693952555935994e+01 3.341439596502615927e+01 2.981642929290607924e+01 2.754351376236355264e+01 2.735082768476529225e+01 2.801853340507618739e+01 3.022583723731068162e+01 3.392505325377707237e+01 3.340133629050411912e+01 3.138753512830554726e+01 3.002983229566411438e+01 3.072230056959146793e+01 3.127572767536782194e+01 3.158346433712375756e+01 3.139679838139612755e+01 3.125121049196798850e+01 3.117103489320089693e+01 3.134456538637372702e+01 3.132842742761635435e+01 3.153391225233269779e+01 3.198673216771942407e+01 3.222256102250825904e+01 3.294682061528862249e+01 3.300922673005106844e+01 3.311160178203494553e+01 2.690682559713199140e+01 2.678325812936070704e+01 2.591375243964943920e+01 2.666214773751922706e+01 2.596248933340002552e+01 2.622440823754534023e+01 2.618234878462785176e+01 2.614290299924471128e+01 2.610884229007744750e+01 2.640379920568497241e+01 2.629726432587107254e+01 2.632125058125656025e+01 2.631158023062791429e+01 2.620363289986156730e+01 2.594377266001551163e+01 2.607796340956730319e+01 2.527530508543512155e+01 2.585072324087863294e+01 2.480496164264843628e+01 2.511238228765333957e+01 3.959892442593741180e+01 3.946995504622596229e+01 1.882732105032478387e+01 1.957723288471407486e+01 2.061468920127732574e+01 2.031134645440830511e+01 2.497976448179705855e+01 2.504874048240549200e+01 2.616340870574160959e+01 2.472610125827274175e+01 3.706967060732188202e+01 3.683713464893093459e+01 2.096971598650834778e+01 2.108262456545934427e+01 2.128174377216905100e+01 2.059852789679757379e+01 2.519894987678202725e+01 2.517019304256255552e+01 2.489964147772018421e+01 2.514511318304962373e+01 2.536831253230238303e+01 2.595117501153094608e+01 2.611449110308125654e+01 2.584998030128899416e+01 2.606452363229760039e+01 2.635121158439016753e+01 2.649539831474754337e+01 2.691458874941976021e+01 2.712506638502043543e+01 2.742989854653450976e+01
2.159410717744071206e+01 2.218664444383470169e+01 2.129743851885491424e+01 2.190178041292196198e+01 2.156741755596172894e+01 2.148371443581748963e+01 2.113402606447418819e+01 2.109808841111100008e+01 2.080372597206749674e+01 2.073232596683055462e+01 2.055147276642731313e+01 2.047190313417389262e+01 2.028522737057625136e+01 2.023462164101427518e+01 2.005163696818467756e+01 1.998904106861122543e+01 1.986515267989221201e+01 1.981083094290723068e+01 1.957545337185768730e+01 1.945095953397058963e+01 1.859562922822637177e+01 1.845117085403222035e+01 2.001878736967197980e+01 2.915319421453670046e+01 2.402922528003912817e+01 2.353093039854343616e+01 2.532730288826857290e+01 2.686530931492651675e+01 2.464162864954882792e+01 2.302082404903869417e+01 2.502217341799456918e+01 2.421970257018214312e+01 2.758281495031037878e+01 2.824282654334808385e+01 2.964698824266396215e+01 2.871398988551401743e+01 3.555478631337427942e+01 2.365229953297567889e+01 2.411676243802794062e+01 2.476867192091432557e+01 2.430622134745035368e+01 2.467936508005568186e+01 3.313950044160000630e+01 3.509859030707526983e+01 4.066013007052173123e+01 4.020243777504576599e+01 3.956547633321403623e+01 3.587837055027566180e+01 3.368094627580336464e+01 3.358004717632276481e+01 3.432983632394900297e+01 3.651380107805552910e+01 4.024505942141954051e+01 3.970977937029541494e+01 3.773157020111764837e+01 3.652164433121676979e+01 3.731533607419060417e+01 3.794702497127847352e+01 3.841640021890854939e+01 3.830093604349547576e+01 3.829257630525923872e+01 3.828310881836133461e+01 3.851598270096140197e+01 3.857454746751879782e+01 3.888959478627393196e+01 3.942921805897443477e+01 3.977230800406238842e+01 4.066097846021718709e+01 4.073092486391752942e+01 4.087055935218742064e+01 3.290857065220093602e+01 3.277464881327924928e+01 3.224121547140838118e+01 3.252153322607335184e+01 3.242949627377665678e+01 3.256198506482515143e+01 3.258901562985363398e+01 3.239085695004383325e+01 3.234786673859563422e+01 3.226447794539408420e+01 3.213115883928148975e+01 3.214960683202315295e+01 3.213073015939693988e+01 3.201355182811656164e+01 3.164482443647659338e+01 3.178645933823508329e+01 3.165165850767163747e+01 3.178434070215949347e+01 3.124699457096620492e+01 3.249156677889556022e+01 4.582378371271096285e+01 4.568421119877494618e+01 2.472331240533454633e+01 2.463195527392946715e+01 2.659612749886512617e+01 2.641240040758770746e+01 3.150411077494608136e+01 3.165958152856910601e+01 3.166421723674090316e+01 3.061142708045657557e+01 4.327427208433704209e+01 4.304989573067042841e+01 2.489225295615123201e+01 2.506335220768340832e+01 2.669414254210951398e+01 2.730844162542312503e+01 3.114539718460165219e+01 3.133827451703164968e+01 3.143467843702804387e+01 3.142845000847060888e+01 3.157417486441920218e+01 3.210565142694643015e+01 3.253854958692601684e+01 3.188226042311835329e+01 3.208214090513937577e+01 3.238377797538666414e+01 3.254224263672187334e+01 3.298278510298030852e+01 3.319915127300686919e+01 3.350462782242089332e+01
2.776867786854733566e+01 2.774469805643636278e+01 2.740421154532682380e+01 2.744765386889681125e+01 2.710909403487755043e+01 2.716744221277747684e+01 2.667451491712782996e+01 2.665739465412929832e+01 2.639495427922256354e+01 2.628336721981287027e+01 2.612693853312023151e+01 2.608971429344526882e+01 2.588501606864372917e+01 2.588808150557776955e+01 2.562831617361727865e+01 2.599370598232303209e+01 2.545706201492297538e+01 2.577122805591309884e+01 2.511167999745736523e+01 2.494727831080560065e+01 2.454942020422999605e+01 2.446992659449921703e+01 2.494347801713310275e+01 3.838263326721235558e+01 3.147660011423063509e+01 3.015143921904097724e+01 3.216940151019159799e+01 3.500737269877772917e+01 3.231220680111029253e+01 2.970955537087245446e+01 3.134551928433219814e+01 3.053532172174418591e+01 3.371698806854362829e+01 3.428323586780107490e+01 3.553725626994514641e+01 3.472047443564950697e+01 2.923756139798349807e+01 2.912811908066561628e+01 2.962647170966079102e+01 2.965553537869340772e+01 3.062885282143444599e+01 3.090862287818231380e+01 4.065052346638844938e+01 4.129284419494587866e+01 4.754802670274673915e+01 4.661232243905325134e+01 4.545895664203705167e+01 4.178265507903728349e+01 3.975726068812836900e+01 3.977072235089240593e+01 4.058780884728438565e+01 4.268801058266117820e+01 4.634747785565263456e+01 4.581398963758413601e+01 4.393958146329358527e+01 4.291986689672880573e+01 4.380027988873009548e+01 4.450357301223884576e+01 4.513753726315817261e+01 4.510159920261757094e+01 4.523708723394304343e+01 4.530155277397057034e+01 4.558977616512270714e+01 4.572252291969751781e+01 4.614024554863985372e+01 4.675129384441670766e+01 4.719351585444554331e+01 3.926608647048811918e+01 3.929280663636522775e+01 3.917080815112885972e+01 3.888117176517445728e+01 3.874924868485918239e+01 3.823084058319531664e+01 3.858337597030553212e+01 3.826667620184577601e+01 3.838702737969079237e+01 3.842965843029826090e+01 3.818151701227600370e+01 3.812533515192583167e+01 3.802822819708768520e+01 3.789181408286897579e+01 3.791520593316767673e+01 3.790287532201978138e+01 3.778550760789858742e+01 3.893725156196934734e+01 3.900689794942294952e+01 3.856941527974296235e+01 3.757437416263777408e+01 3.751241000983194596e+01 3.807492608425324221e+01 5.163331957405628714e+01 5.148582776477273626e+01 3.086940929466052452e+01 3.081194507544836725e+01 3.275469728432378957e+01 3.243876381348673732e+01 3.653139202142524766e+01 3.650996490350956236e+01 3.669797766126639260e+01 3.625626050899260377e+01 4.915908598415209951e+01 4.894999868819238031e+01 3.097466474242655465e+01 3.203404510032197550e+01 3.266575345385230378e+01 3.271461832237444867e+01 3.717018544718431627e+01 3.737828028889010312e+01 3.715062917884394267e+01 3.734045751424085324e+01 3.755984916028807419e+01 3.812444293074732116e+01 3.832130409075067945e+01 3.801096989396427261e+01 3.818979533093688872e+01 3.846197748283023543e+01 3.858557531323634748e+01 3.897191546704970477e+01 3.912844367764340348e+01 3.946433072192235159e+01
3.444419799586547981e+01 3.435978339170907248e+01 3.401064457175760936e+01 3.402742802548493017e+01 3.363656846262303191e+01 3.351855564789612885e+01 3.311728586429905619e+01 3.305894943621122195e+01 3.268225012867917911e+01 3.262094683633098668e+01 3.236205324108456693e+01 3.225443213850044799e+01 3.201382927172792847e+01 3.193515673934561860e+01 3.171374720680864456e+01 3.160674250477956804e+01 3.146662914774072206e+01 3.137489045841116919e+01 3.115364195627299537e+01 3.104143276540647989e+01 3.074345405879626725e+01 3.069268051533114772e+01 3.073425933868695381e+01 4.816796806457332991e+01 3.957871577626069381e+01 3.723163959820855240e+01 3.942416279425184200e+01 4.373454602971528971e+01 4.064512896247322971e+01 3.692256659915522476e+01 3.787604699147947684e+01 3.700367045577104363e+01 3.989361492833246103e+01 4.030410549391250896e+01 4.131549175651701233e+01 4.068012541585977004e+01 3.504124345808993013e+01 3.491404661677957932e+01 3.539343053458787836e+01 3.608328165646396002e+01 3.645897615707297490e+01 3.686430662641751610e+01 4.809842543848098728e+01 4.732365572483939786e+01 5.419099143655218143e+01 5.276714453078900391e+01 5.103675324801767488e+01 4.743595919031418617e+01 4.564468305297511819e+01 4.578493661090311662e+01 4.665874700556386756e+01 4.864662113012225575e+01 5.217339791356504008e+01 5.164955477946237039e+01 4.991989866757126748e+01 4.910031978845839973e+01 5.005550805370883438e+01 5.082468550620355074e+01 5.161629516744392987e+01 5.165944463447733881e+01 5.193090666248477305e+01 5.206498703560340857e+01 5.240151415499934728e+01 5.260071234105424054e+01 5.310705934820688867e+01 5.377272819723617658e+01 5.429963372996962079e+01 4.500354199343149730e+01 4.502955303876625948e+01 4.490861949551950971e+01 4.456920586899676096e+01 4.441932195862237620e+01 4.385258202580965303e+01 4.420491066008838743e+01 4.385635237685871601e+01 4.396469394738648617e+01 4.401505885624911230e+01 4.375386066308067967e+01 4.369719054245824452e+01 4.361902805554612428e+01 4.449128103965904302e+01 4.455400303691897790e+01 4.461208674216308623e+01 4.458274672598125932e+01 4.448730721392352905e+01 4.457902551141685166e+01 4.430744295239983899e+01 4.445807679116897759e+01 4.378677026038420905e+01 4.355886159498754751e+01 5.702431100630226979e+01 5.687112510735735071e+01 3.704614511124849940e+01 3.710496699719148239e+01 3.901381146535629796e+01 3.846713545293552983e+01 4.219791828912683229e+01 4.244659858461379542e+01 4.278544775582285098e+01 4.221277128255900379e+01 5.470184406801426036e+01 5.451160054542700095e+01 3.707743501947739162e+01 3.727084336997370428e+01 3.862930257746597107e+01 3.875962637352817097e+01 4.314771643846137295e+01 4.327907653196326976e+01 4.306300032270462452e+01 4.324247349709931143e+01 4.344054449140777052e+01 4.400391808049115383e+01 4.417540902779322920e+01 4.385036935149833681e+01 4.402341167591295346e+01 4.427592328799454435e+01 4.449808699386839805e+01 4.474640931242802111e+01 4.489599417081627308e+01 4.516626555068307880e+01
3.965433074535549451e+01 4.017269732764427914e+01 3.982779252791752356e+01 3.984717437050952071e+01 3.946003440969037968e+01 3.934406357238566443e+01 3.894422536608473706e+01 3.888811058678634680e+01 3.851132048284351583e+01 3.845185065730370866e+01 3.819304747432923364e+01 3.808588402511421833e+01 3.784491525861334082e+01 3.776677131224057860e+01 3.754600842195561938e+01 3.743836783928062317e+01 3.729866607775798570e+01 3.720692430922067473e+01 3.698562819748698161e+01 3.687239623495531049e+01 3.657045656726855043e+01 3.651856736405994752e+01 3.723040327160361329e+01 5.800967926727582125e+01 4.801806611334464492e+01 4.454466888629702481e+01 4.686994522465175095e+01 5.267892742587439869e+01 4.930153652524575136e+01 4.441939248839241117e+01 4.449026949251295093e+01 4.344799411792043742e+01 4.590591829458023909e+01 4.616478887632171535e+01 4.687028975029728173e+01 4.646726958071023006e+01 4.095121007600852892e+01 4.085172279551636620e+01 4.130662003798263271e+01 4.196071819302447636e+01 4.330392006831362295e+01 4.357638769520747957e+01 5.528503763445529273e+01 5.311926159295359895e+01 6.051838215218410255e+01 5.862516814072380100e+01 5.627775484107295512e+01 5.278599424145802033e+01 5.126023077065606515e+01 5.153122383019576347e+01 5.245580359475913923e+01 5.432872453642453792e+01 5.769813341065766821e+01 5.718699317179815722e+01 5.561970125299044554e+01 5.498464659201159321e+01 5.600583559858486637e+01 5.683612443269884551e+01 5.777151617157276320e+01 5.788706839577537266e+01 5.827693840969364203e+01 5.847137564594810755e+01 5.884754618200042842e+01 5.910110682979166796e+01 5.967826540860506412e+01 6.038218577265655540e+01 5.052677386453330399e+01 5.038278352920045933e+01 5.040814031076524060e+01 5.027734535004621819e+01 4.989979033458226354e+01 4.973324820036859961e+01 4.914963960517989250e+01 4.948675773371296316e+01 4.933848019197969847e+01 4.951634020833654404e+01 4.948200215503457855e+01 4.989414673560600733e+01 4.989461347649843503e+01 4.990710631591525015e+01 4.990345794095600951e+01 4.937993538442766095e+01 4.994976817906533029e+01 4.991426960380737654e+01 4.978746860653633632e+01 4.994286469117474780e+01 4.955844885821588264e+01 4.970905039742247311e+01 4.904863980535554191e+01 4.842914933222237295e+01 6.202142836362737910e+01 6.186426243699278160e+01 4.303030155168958260e+01 4.356003868682527269e+01 4.515183883152642608e+01 4.455842602043659184e+01 4.790587819132835534e+01 4.798904862289058570e+01 4.799868304714474476e+01 4.786284807008461684e+01 5.990712794435123811e+01 5.973619279980177765e+01 4.339206966870787596e+01 4.496393828861256736e+01 4.476842466017275513e+01 4.489887013550482919e+01 4.875354980866180199e+01 4.889399372855940840e+01 4.869108391114465917e+01 4.886230701366396545e+01 4.903600734945830908e+01 4.955029675503039499e+01 4.970921788763508431e+01 4.931518048989956782e+01 4.956027980313386649e+01 4.987954241796867905e+01 4.990612643579619601e+01 5.034969509303132185e+01 5.047467798127578931e+01 5.059096495645027147e+01
4.600468781882283764e+01 4.592458842057551038e+01 4.559674173679281495e+01 4.561586160804871071e+01 4.524306573822879329e+01 4.512186937435276235e+01 4.474433911547858145e+01 4.468995195067186899e+01 4.432090955774275187e+01 4.426905192357244090e+01 4.401395795877124328e+01 4.390887169675185220e+01 4.367488120680462771e+01 4.359827340277801966e+01 4.338773910287158486e+01 4.328038790515473977e+01 4.314825957866383987e+01 4.305792095107599948e+01 4.284890490460725943e+01 4.274275043467944357e+01 4.245787322614167891e+01 4.241046705278148465e+01 4.313596149026518844e+01 4.345863278836549171e+01 5.650167506850262100e+01 5.189642829749942621e+01 5.431789744916288498e+01 6.151627132810074983e+01 5.796983307855337841e+01 5.198775805629362168e+01 5.104263527331101358e+01 4.979641707144041618e+01 5.168488576294162584e+01 5.173403891579016545e+01 5.213110145152326425e+01 5.199769149956649983e+01 4.745389641552328897e+01 4.738036936678712863e+01 4.785116217231156099e+01 4.806684462676538772e+01 4.842970213769321930e+01 4.916141548654213267e+01 6.208080488329763114e+01 5.864036266398839103e+01 6.626760289263580717e+01 6.417021045129239099e+01 6.118599179619987893e+01 5.781122022981126207e+01 5.655716921618739690e+01 5.695638821618313585e+01 5.793006432376946435e+01 5.970438355764746063e+01 6.291938603076052772e+01 6.242020975356514612e+01 6.101461311792312614e+01 6.053031633687739088e+01 6.161170012219286463e+01 6.249897227524423471e+01 6.355985273437366345e+01 6.373720232960852172e+01 6.422241141385268293e+01 6.446524231359317980e+01 6.487183354870789742e+01 6.516563389114105576e+01 6.579456750284857947e+01 5.577899198337120623e+01 5.552421849875113224e+01 5.534259746917932432e+01 5.536657611645942012e+01 5.522808205430876427e+01 5.482720828800043478e+01 5.466035983920132679e+01 5.455054346362778972e+01 5.484860640541531041e+01 5.491905979685351014e+01 5.503332884848521900e+01 5.498165821088363714e+01 5.501387866163052820e+01 5.499141794261400662e+01 5.490460034877041551e+01 5.492581915824947458e+01 5.497880149042616438e+01 5.502295888370721855e+01 5.497091768478641427e+01 5.473371386449753828e+01 5.488131707067106646e+01 5.450023208394586050e+01 5.464617939556922011e+01 5.403715510543054990e+01 5.334408805050721014e+01 6.666465750083399655e+01 6.650470051265514826e+01 4.906644974192429487e+01 4.903060271087176858e+01 5.044949554509173595e+01 5.009154811358679638e+01 5.318501120822016048e+01 5.338851979206651066e+01 5.345834331771803249e+01 5.320316534156189903e+01 6.479457034834842943e+01 6.464091338826968069e+01 5.003842965187338621e+01 5.026393291527734419e+01 5.016641889199333093e+01 5.081967690432359319e+01 5.404140362108736184e+01 5.419594742606548721e+01 5.397231705227549270e+01 5.412082729720181362e+01 5.427863601256667891e+01 5.475309111164369114e+01 5.490326503120371626e+01 5.461096200686780833e+01 5.474951018213963039e+01 5.496388790881719899e+01 5.503035801395832749e+01 5.532053092583988274e+01 5.541892690578627878e+01 5.565056849178140652e+01
5.154686888477966988e+01 5.145802523531662587e+01 5.115828358973295309e+01 5.117249103191817738e+01 5.082060789679717772e+01 5.069109160874533870e+01 5.034820767611841319e+01 5.029549351802680235e+01 4.994339335871327279e+01 4.990042873272013679e+01 4.965749696453304551e+01 4.956015713906084841e+01 4.934133599862882846e+01 4.927433424312555843e+01 4.907596630435675422e+01 4.898382650867385024e+01 4.885619452791932105e+01 4.877917669710414827e+01 4.857465310867549846e+01 4.847423637734362956e+01 4.821609240206319669e+01 4.817990462387460582e+01 4.893374634872606777e+01 5.043703653045974988e+01 6.478574999850451377e+01 5.913201651832017802e+01 6.161933521275998515e+01 6.998934165600088875e+01 6.639246301926890226e+01 5.945436421143691064e+01 5.743306791336267736e+01 5.594911507748401647e+01 5.718858444298923160e+01 5.696970390690724884e+01 5.703102328717103831e+01 5.722206494673081068e+01 5.304033596385967542e+01 5.293541535859514369e+01 5.333912924959998492e+01 5.390412832658658004e+01 5.418976112450244642e+01 5.448454425736746742e+01 6.841217218387781429e+01 6.383018226458159461e+01 7.161400432626226120e+01 6.919566821691262248e+01 6.578105934237679264e+01 6.251149145682959585e+01 6.151575455695700612e+01 6.203610065533437989e+01 6.306074211747489500e+01 6.476521958466727824e+01 6.776903893997837258e+01 6.727488037409381150e+01 6.598679499435932883e+01 6.572061112014762330e+01 6.685869936823885951e+01 6.773158978597818702e+01 6.884600613827639393e+01 6.909690053870123450e+01 6.974631132976951164e+01 7.002456124910337110e+01 7.045248630644007903e+01 7.077205353013663114e+01 6.040472718523146511e+01 6.035195539619081018e+01 6.008424295013928429e+01 5.987314258598422612e+01 5.989611716242288963e+01 5.975738444149556727e+01 5.985534738252368214e+01 5.972766505703497586e+01 5.961661001818115579e+01 5.977460811756744619e+01 5.969140598533502384e+01 5.977268350978117439e+01 5.976068837791390820e+01 5.970064986060170042e+01 5.967614077363723624e+01 5.966366553027897623e+01 5.964296491868283567e+01 5.967606921744326343e+01 5.966416336133755038e+01 5.957610373244088464e+01 5.933910747982874057e+01 5.947828978834875358e+01 5.880080177678331665e+01 5.926830156856546239e+01 5.851925321938805524e+01 5.820247149184515933e+01 7.100035381181407956e+01 7.083829147882897814e+01 5.469643539932613407e+01 5.449776072217005662e+01 5.591699304765407419e+01 5.560380248145312976e+01 5.837314297527510831e+01 5.833237554986902040e+01 5.839039017653133357e+01 5.817343039354379641e+01 6.939047471254932020e+01 6.925021856034948087e+01 5.549452180957405290e+01 5.565703217542815651e+01 5.649843770678779720e+01 5.655265180643048240e+01 5.892087598550445904e+01 5.903872371480682091e+01 5.887658756308017871e+01 5.901194740550227635e+01 5.914578806860338034e+01 5.956124355246470259e+01 5.967149836261942397e+01 5.943900770013496526e+01 5.956477744885885528e+01 5.973264781711080929e+01 5.980370507385320877e+01 6.005439395687795923e+01 6.014075726633536334e+01 6.034557894979482739e+01
5.675986952671322427e+01 5.666701210678317580e+01 5.639779604772839150e+01 5.641103192140955258e+01 5.609105251454055008e+01 5.600289873243529826e+01 5.566602924374979722e+01 5.562655276124166903e+01 5.532782877458251392e+01 5.527455211149317194e+01 5.507811315559249010e+01 5.501516783908415675e+01 5.482448279168318095e+01 5.503710961993187567e+01 5.486124544705569406e+01 5.478422174018647439e+01 5.466912512231196786e+01 5.460539051136632338e+01 5.441989662782079051e+01 5.402718943155893072e+01 5.373473945627734594e+01 5.369363107838380955e+01 5.449399109670959263e+01 5.529987741417298253e+01 7.268331209231742207e+01 6.613567264813912061e+01 6.866360593956942182e+01 7.791150101803387429e+01 7.437428940289467505e+01 6.668582395589268685e+01 6.359828887318818857e+01 6.184587493214613119e+01 6.238705636696067103e+01 6.187462886391001859e+01 6.158242565051925510e+01 6.211790410342594271e+01 5.851702571598730174e+01 5.819308244986333278e+01 5.852716634542981922e+01 5.899357219085506898e+01 5.919316601216386431e+01 5.946754205650757541e+01 6.057289535545543657e+01 6.858149091222557558e+01 7.659951701012094816e+01 7.388726912677532255e+01 7.009080286216483557e+01 6.690037469679087678e+01 6.613489305591181733e+01 6.676620973509135126e+01 6.784633752402636730e+01 6.934684806231675225e+01 7.219425124743300159e+01 7.170877438969684192e+01 7.055738980841174168e+01 7.055608073888789988e+01 7.163111992116553495e+01 7.248327548016516175e+01 7.367314176319975161e+01 7.396559090940017711e+01 7.469270503115389204e+01 7.506734727115916428e+01 7.550327494425005170e+01 7.592197623866805145e+01 6.456975260477946676e+01 6.449104707849976137e+01 6.422446131688639070e+01 6.450429388800228026e+01 6.452707977759524738e+01 6.443105485313350300e+01 6.419317514581302930e+01 6.419173406057376496e+01 6.399300569223861856e+01 6.415872001844861927e+01 6.402116708545644030e+01 6.411369014399758726e+01 6.409381624558925239e+01 6.406882873880678630e+01 6.403607781007113431e+01 6.398802012198060396e+01 6.391049235543124496e+01 6.393509374704596127e+01 6.391385968845693810e+01 6.383402519906682926e+01 6.339801818831384850e+01 6.351537340867342607e+01 6.322940587459952866e+01 6.321944448079989343e+01 6.280068066677544891e+01 6.288160147104986919e+01 7.507498107373355367e+01 7.491105352914104287e+01 5.947405246337196161e+01 5.956118964587516729e+01 6.097559310230062124e+01 6.050818960719004735e+01 6.270946834841458895e+01 6.296675641016868497e+01 6.293633705651419064e+01 6.351547536466910771e+01 7.359436211769521208e+01 7.359026783161191076e+01 6.240920005787521063e+01 6.243610190082799960e+01 6.179608760133038459e+01 6.181611664964829345e+01 6.351414253583698866e+01 6.353539987385933330e+01 6.339695031103423162e+01 6.351336504896431023e+01 6.363048673524568244e+01 6.399237335661490533e+01 6.409543126307890759e+01 6.378881625914469566e+01 6.397329244279255533e+01 6.395384979891036892e+01 6.397651595702702565e+01 6.441956563507967815e+01 6.448819206567165452e+01 6.466770959990175527e+01
6.161871182305682737e+01 6.176297409538323535e+01 6.132915302461437790e+01 6.154634939452487430e+01 6.127177179822206909e+01 6.155552807866865805e+01 6.091066039916110242e+01 6.088600342296735590e+01 6.099418943977134688e+01 6.058932095938450857e+01 6.077894209863659114e+01 6.070142584334185187e+01 6.053451424130972214e+01 6.048443698860711493e+01 6.033795429864093052e+01 6.026845822195984681e+01 6.017279828893450144e+01 6.011705097500517780e+01 5.996548284744528701e+01 5.989730077046917245e+01 5.924230589968203020e+01 5.919808715368976237e+01 5.968650919321324011e+01 6.070112191200776408e+01 8.006111773197251580e+01 7.282780046027802712e+01 7.537115847293019044e+01 6.336227661081133533e+01 8.177936045119304254e+01 7.358770573605821141e+01 6.950338681812338848e+01 6.745769697307389379e+01 6.727437101365943306e+01 6.644600811957072040e+01 6.579473651444237703e+01 6.668184261815116542e+01 6.326526158989928206e+01 6.309979248861384349e+01 6.335962488457190744e+01 6.373091899884799005e+01 6.381043876440779172e+01 6.404739539059008280e+01 6.481357555575387153e+01 7.303942028886737603e+01 8.123398574076234979e+01 7.828717918220783645e+01 7.407839318797951478e+01 7.099928238015274928e+01 7.042541561052985344e+01 7.115564209537807017e+01 7.229753924832128575e+01 7.361768576921767249e+01 7.635412428040194754e+01 7.587058868831047675e+01 7.482753811157529356e+01 7.498785269501618700e+01 7.601032547364930281e+01 7.688350797545037096e+01 7.813002013655327005e+01 7.845178530139990869e+01 7.922388717794585489e+01 7.962038323475469781e+01 8.006098240217160367e+01 6.863239398002653502e+01 6.833033144681624549e+01 6.870502827679031554e+01 6.853477797028743623e+01 6.836311185556770909e+01 6.838486009976972468e+01 6.834340789898992341e+01 6.825698444601563608e+01 6.821507308314087936e+01 6.799759726272226601e+01 6.814960852883012876e+01 6.803835312960846693e+01 6.811600510824520427e+01 6.810783626083237152e+01 6.801545253099688182e+01 6.796901909801329111e+01 6.790973568023495943e+01 6.783799937884511166e+01 6.786141224145200113e+01 6.764827191016485131e+01 6.776495147497448102e+01 6.746266361748421048e+01 6.756799327758044171e+01 6.726392222241695151e+01 6.741605314815885208e+01 6.688092754271335139e+01 6.740510296174494442e+01 7.893079369117702981e+01 7.876488815272666955e+01 6.419541266877115504e+01 6.425725848038034371e+01 6.547447691373373857e+01 6.506311712369658551e+01 6.780615921042830507e+01 6.789700607544801869e+01 6.775021393450448670e+01 6.734180422577182412e+01 7.748151884490958707e+01 7.757352451205500188e+01 6.588602405976587306e+01 6.599595179353381980e+01 6.608479367669586679e+01 6.617689161104327411e+01 6.756519525060035392e+01 6.768098589742973559e+01 6.731483079775037481e+01 6.724275734571654084e+01 6.774499027578229970e+01 6.797966568874439020e+01 6.797272604398301610e+01 6.797051138381655733e+01 6.805324283476635117e+01 6.818349813651583702e+01 6.823338337611301085e+01 6.842278624607695292e+01 6.847941960017767826e+01 6.863573281586812413e+01
6.657232421247881859e+01 6.649716959484547374e+01 6.630472187805538908e+01 6.631899577962002468e+01 6.608799429526168012e+01 6.609238244131724116e+01 6.578528889235612098e+01 6.576883576718405777e+01 6.560571466456326561e+01 6.558672794019403796e+01 6.542552120249520442e+01 6.537232201272868792e+01 6.522901515931836514e+01 6.520632656706699493e+01 6.506832213018641653e+01 6.583430856164291356e+01 6.494039429648697137e+01 6.569780775153809316e+01 6.474942665890478111e+01 6.467680702127316295e+01 6.438534483001625119e+01 6.435160860515129855e+01 6.446677564373551661e+01 6.539459996328875491e+01 8.683186992626748690e+01 7.915402089377192851e+01 8.168560667647055595e+01 6.775528210810881546e+01 6.717839949400993760e+01 8.009385215305962902e+01 7.513257263598495683e+01 7.277754520525267878e+01 7.186104136783305307e+01 7.069555330173574248e+01 6.968313416812192429e+01 7.092313521457140268e+01 6.780459172668193446e+01 6.757948908770104879e+01 6.777376229794057849e+01 6.805665735140242134e+01 6.800867163002973825e+01 6.822275498918658343e+01 6.970349939357946312e+01 7.721876065147471024e+01 8.553078730711288813e+01 8.241133722699717623e+01 7.773378024742879688e+01 7.473902547179947931e+01 7.440506471356977158e+01 7.522106812625310113e+01 7.636965007324202759e+01 7.759997882514882406e+01 8.026841221613820210e+01 7.977969078744557407e+01 7.881436208403361832e+01 7.902199315441497163e+01 8.005941754877599692e+01 8.095057967879844796e+01 8.223589548174847152e+01 8.257551139896493453e+01 8.337239220977014043e+01 8.378048566535639452e+01 7.229387829015065847e+01 7.249529332566126527e+01 7.231705567253041522e+01 7.210055189082305560e+01 7.206971968824099406e+01 7.209342549490948215e+01 7.211269882295229650e+01 7.205162974057340364e+01 7.190836672117708872e+01 7.187201848353352318e+01 7.165284218594013055e+01 7.182291720400792201e+01 7.165132422385514133e+01 7.171873390904715961e+01 7.173575167856135693e+01 7.161577039146648360e+01 7.156910957112533822e+01 7.151884100874377737e+01 7.135247370001823697e+01 7.131885785100710962e+01 7.136893370818877713e+01 7.125635680889220680e+01 7.102565091259046426e+01 7.107921921185212000e+01 7.139382317801100442e+01 7.147933903226500263e+01 7.115055169656591261e+01 7.102669262399101058e+01 8.245570409920975408e+01 8.227537632774136966e+01 6.837340188975998956e+01 6.842965059166635911e+01 6.928671856291069275e+01 6.923240190606368571e+01 7.124237996347243040e+01 7.131799699425839378e+01 7.124378395752987103e+01 7.085159698268000739e+01 8.114743244302620440e+01 8.128938796774613706e+01 7.030116590953618072e+01 7.030237221628262034e+01 7.085984345909389504e+01 7.090599107601140361e+01 7.134078056261847678e+01 7.144281093414461736e+01 7.134725234173950525e+01 7.142626277078342412e+01 7.150790982688353381e+01 7.179720525456610858e+01 7.185568172139903709e+01 7.170416377458928991e+01 7.177179892364014790e+01 7.188209798715625709e+01 7.190405627976736014e+01 7.208347039396572598e+01 7.212527720201001102e+01 7.226417524054129160e+01
7.070949979060240764e+01 7.065852931811308224e+01 7.049093693196743970e+01 7.120518904419012074e+01 7.101347840825013691e+01 7.098245654446193953e+01 7.075620774586504069e+01 7.073909963275873736e+01 7.054607049543466246e+01 7.051624397095427810e+01 7.038323389382350115e+01 7.033367712553138063e+01 7.020170251164739739e+01 7.016716172340484547e+01 7.004739632102356950e+01 6.999224650893467015e+01 6.991852273377280369e+01 6.987031638863909677e+01 6.974973005888784883e+01 6.968494151626423161e+01 6.950708631575200513e+01 6.885872429805507977e+01 6.932190303755228911e+01 6.985323616624815202e+01 7.132034994527163008e+01 8.507726280512163441e+01 8.756702880714927062e+01 7.174433686778520780e+01 7.123622539406618159e+01 8.615864473659749478e+01 8.048086363304427948e+01 7.781189486071932038e+01 7.616770828885135813e+01 7.464402338830508654e+01 7.326891943180339695e+01 7.485864248887345695e+01 7.186538817125493495e+01 7.159588950147079345e+01 7.173824535342870945e+01 7.194700001716829263e+01 7.182600046051979348e+01 7.215824614129698489e+01 7.330513243533182788e+01 8.113664435005485132e+01 8.950444800074033935e+01 8.627461829684180827e+01 8.117919606582135827e+01 7.820629501390160954e+01 7.809498579713159927e+01 7.898314680850978675e+01 8.009749533455057247e+01 8.131299242740057309e+01 8.395525045328382419e+01 8.345449152256051661e+01 8.253627309276252788e+01 8.274656209732809486e+01 8.379925628769120749e+01 8.470540101411502576e+01 8.601294811219295866e+01 8.636004450087379780e+01 8.716374684331981371e+01 7.602728412991301354e+01 7.594405441407333512e+01 7.552320613598058685e+01 7.548828928811687433e+01 7.553334636537023528e+01 7.546594824732254381e+01 7.542093983054202511e+01 7.543939145964633042e+01 7.537933470333906882e+01 7.526177630882186520e+01 7.522594432580773116e+01 7.496934504075134953e+01 7.505081887862277767e+01 7.489159691831017085e+01 7.501605603243191922e+01 7.502850322172736242e+01 7.480321371926248730e+01 7.486320530014410224e+01 7.465319601128658178e+01 7.464408221803890342e+01 7.459753164739318265e+01 7.459528386678270806e+01 7.447828423912761764e+01 7.518412383908291474e+01 7.503768653654127263e+01 7.449022790705335240e+01 7.477984169840247830e+01 7.447574458127614605e+01 7.431383924067247904e+01 8.577378105840588773e+01 8.558949934509143986e+01 7.235535413253504089e+01 7.245697891217808717e+01 7.321891379721802195e+01 7.275946512880568662e+01 7.448677984684955788e+01 7.456625046381121535e+01 7.447877579069312048e+01 7.410841306290123498e+01 8.461126568789948976e+01 8.479959084124685376e+01 7.428932097064190998e+01 7.442436791938813201e+01 7.476713631542250482e+01 7.482805573689198297e+01 7.495749361084081386e+01 7.493644331671117698e+01 7.480426769845182378e+01 7.487718826389777860e+01 7.494351242910187239e+01 7.517364073728050755e+01 7.524196343669011355e+01 7.511485257224697420e+01 7.516851416052715251e+01 7.526004244188999337e+01 7.529708023076071299e+01 7.542142574929310683e+01 7.546904269939565779e+01 7.558622705811114884e+01
7.507408915267306782e+01 7.505686087440342646e+01 7.490422943912017217e+01 7.492601650237251931e+01 7.475181600137079840e+01 7.469563184279890322e+01 7.451249969739910739e+01 7.449193154819187157e+01 7.430125153593685638e+01 7.428665944054382919e+01 7.414949566012489868e+01 7.409358150094050188e+01 7.396983086418150322e+01 7.392559194744025319e+01 7.382667645800700029e+01 7.375609888341844567e+01 7.369916341769049950e+01 7.364297226262618778e+01 7.355800268151823218e+01 7.351590004719099625e+01 7.339880830431567915e+01 7.338632979998214978e+01 7.343276382478477160e+01 7.381558972509094474e+01 7.512502947085543781e+01 9.057192081832339170e+01 9.298736750153103969e+01 7.561889388035025661e+01 7.512256748140812590e+01 9.175118687768387815e+01 8.554754602239273709e+01 8.257382230518143729e+01 8.022021432366720717e+01 7.831714467250569101e+01 7.657635805437728038e+01 7.850920628251817845e+01 7.556994618767416227e+01 7.532528224457780652e+01 7.541280603279888339e+01 7.555843630426186053e+01 7.555114017586014086e+01 7.586069211704723614e+01 7.659710303320113667e+01 8.481034970080384028e+01 9.316939457006085945e+01 8.988979567164125228e+01 8.442755194785543438e+01 8.144663278371827175e+01 8.151740803480160480e+01 8.246403004934911962e+01 8.354550201809003340e+01 8.477613565280209684e+01 8.743011412516182190e+01 8.691131936707999728e+01 8.601141121503096088e+01 8.618292884401736842e+01 8.725149453533754240e+01 8.816958379413321722e+01 8.948423783316351887e+01 8.982971179294538899e+01 9.062470348420173138e+01 7.873160271326975135e+01 7.874350378590123967e+01 7.866489206429423575e+01 7.858865913489098887e+01 7.859240239375218096e+01 7.850006895416748876e+01 7.846679388068926642e+01 7.848529376572946603e+01 7.843097013381911609e+01 7.830658222026798398e+01 7.825363730957465691e+01 7.798057390674711087e+01 7.813515866711341573e+01 7.794972217689507943e+01 7.792969496442763955e+01 7.803747624599961341e+01 7.782643478452413888e+01 7.776658401649729058e+01 7.763649847604848730e+01 7.762290976201713022e+01 7.798843199451877695e+01 7.828614337922797972e+01 7.826774709437587774e+01 7.784223918284197907e+01 7.783795724222636636e+01 7.762271249820048524e+01 7.766439169034038059e+01 7.764829361964369525e+01 7.756546122137707755e+01 8.878384078982439576e+01 8.860304234099109522e+01 7.579058138414532664e+01 7.565069341469273922e+01 7.618934655941862388e+01 7.682284724468048864e+01 7.738017223919688092e+01 7.747739167515113934e+01 7.742031909689922031e+01 7.772936017543105436e+01 8.788844885925679762e+01 8.811866059764294334e+01 7.787013875361195403e+01 7.788244341954708716e+01 7.819234034105387821e+01 7.821780751063073467e+01 7.795031590294134105e+01 7.803434154218817298e+01 7.796475900762514755e+01 7.802626343875178350e+01 7.807776232694351393e+01 7.827420439459378088e+01 7.833235431148516170e+01 7.822963371421775491e+01 7.826822789624475263e+01 7.838976997204358099e+01 7.837748630712516729e+01 7.849985504045847051e+01 7.851886442948689648e+01 7.861334620124294759e+01


==> NGC1808/k2_age_disk.txt <==
1.902895399877069460e+00
1.880339748759979557e+00
1.891022208543526872e+00
1.882371168203811340e+00
1.881013829891418965e+00
1.851690419254804709e+00
1.876932267226146589e+00
1.870562776969882046e+00
1.859590188960589918e+00
1.871341843125922333e+00
1.861144351232630223e+00
1.853820828529565645e+00
1.855207474497803988e+00
1.847875251036109390e+00
1.843033931632700462e+00
1.841476802905352539e+00
1.834012577878712191e+00
1.831850418333466957e+00
1.822000801724063201e+00
1.819519857208621305e+00
1.816775299234442365e+00
1.800021150365582301e+00
1.617091713761629190e+00
1.998245124878809120e+00
2.244009371940972386e+00
2.476982035827104411e+00
2.382264905672340394e+00
1.889730013494879568e+00
2.299163313844201362e+00
2.314700682798322529e+00
4.021223357880460370e+00
3.924154304580928176e+00
5.215346907326701142e+00
5.601236114831091406e+00
5.132131418869092521e+00
1.625353328291931021e+00
1.749993387302567038e+00
1.646513401726902748e+00
1.583230335297595381e+00
1.599297858161027097e+00
1.881883654226227609e+00
1.918167477174818281e+00
1.497274887024155454e+00
2.043520121311651394e+00
1.609045126874053988e+00
1.698682650273660721e+00
3.320350524607980525e+00
2.773011057502024812e+00
1.344959742693332849e+00
1.406715728995485915e+00
1.326508999564114832e+00
1.625673845785693850e+00
1.933151659778356013e+00
1.803985340472174403e+00
1.687957660328399889e+00
1.622119598780165317e+00
1.598067688840766554e+00
1.632668376447202307e+00
1.523013758996762057e+00
1.458272985475455474e+00
1.392100009434093177e+00
1.380484481855992929e+00
1.390948225678000583e+00
1.399856685637640652e+00
1.436364086342861945e+00
1.481584933928649761e+00
1.522292567270928210e+00
1.596469886517763559e+00
1.597737330739564143e+00
1.614330062350449735e+00
1.606805020140438467e+00
1.608324567558558016e+00
1.570589373766951180e+00
1.567004051686478494e+00
1.527680782077047272e+00
1.512488552561455313e+00
1.530888919377065616e+00
1.505328591359023527e+00
1.504897815220185509e+00
1.507485403344733133e+00
1.516060747606334580e+00
1.523177459224437813e+00
1.539108094382387826e+00
1.550272928503690917e+00
1.594477834894499013e+00
1.600316430156938585e+00
1.651017198159465682e+00
1.642629263610107637e+00
1.648112546978552473e+00
1.644124753086524837e+00
5.701002668509197235e+00
5.545614594944247244e+00
1.720885091422089896e+00
1.713595454466248391e+00
1.722809280430626755e+00
1.667806971389885762e+00
1.648863531609809030e+00
1.649928380870051781e+00
1.647106667552839632e+00
1.688888805925189196e+00
1.735711445621524351e+00
1.615601184924517764e+00
1.648801654362831215e+00
1.649348671565862734e+00
1.649131817761257723e+00
1.649164208763548523e+00
1.687912555392690361e+00
1.659432659909040098e+00
1.662068522225351064e+00
1.654276184294170227e+00
1.661360459750834906e+00
1.708344815101289216e+00
1.711907778336810626e+00
1.664279759594018859e+00
1.666688480729989541e+00
1.665042515319175465e+00
1.693228675641184955e+00
1.687314393809890234e+00
1.670611849111249825e+00
1.681445305833848991e+00


==> NGC1808/k2_age_range_NSC.txt <==
1.000000000000000000e+06
1.059253725177289685e+06
1.122018454301962862e+06
1.188502227437018882e+06
1.258925411794166081e+06
1.333521432163323974e+06
1.412537544622755377e+06
1.496235656094432808e+06
1.584893192461114144e+06
1.678804018122558948e+06
1.778279410038922913e+06
1.883649089489802020e+06
1.995262314968878869e+06
2.113489039836647455e+06
2.238721138568338007e+06
2.371373705661655404e+06
2.511886431509582326e+06
2.660725059798808768e+06
2.818382931264454965e+06
2.985382618917956948e+06
3.162277660168379545e+06
3.349654391578279436e+06
3.548133892335752957e+06
3.758374042884443421e+06
3.981071705534969456e+06
4.216965034285822883e+06
4.466835921509634703e+06
4.731512589614802971e+06
5.011872336272724904e+06
5.308844442309878767e+06
5.623413251903491095e+06
5.956621435290109366e+06
6.309573444801930338e+06
6.683439175686148927e+06
7.079457843841372989e+06
7.498942093324557878e+06
7.943282347242821939e+06
8.413951416451947764e+06
8.912509381337458268e+06
9.440608762859225273e+06
1.000000000000000000e+07
1.059253725177289732e+07
1.122018454301963001e+07
1.188502227437018976e+07
1.258925411794166267e+07
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1808/k2_age_range_disk.txt <==
1.000000000000000000e+06
1.059253725177289685e+06
1.122018454301962862e+06
1.188502227437018882e+06
1.258925411794166081e+06
1.333521432163323974e+06
1.412537544622755377e+06
1.496235656094432808e+06
1.584893192461114144e+06
1.678804018122558948e+06
1.778279410038922913e+06
1.883649089489802020e+06
1.995262314968878869e+06
2.113489039836647455e+06
2.238721138568338007e+06
2.371373705661655404e+06
2.511886431509582326e+06
2.660725059798808768e+06
2.818382931264454965e+06
2.985382618917956948e+06
3.162277660168379545e+06
3.349654391578279436e+06
3.548133892335752957e+06
3.758374042884443421e+06
3.981071705534969456e+06
4.216965034285822883e+06
4.466835921509634703e+06
4.731512589614802971e+06
5.011872336272724904e+06
5.308844442309878767e+06
5.623413251903491095e+06
5.956621435290109366e+06
6.309573444801930338e+06
6.683439175686148927e+06
7.079457843841372989e+06
7.498942093324557878e+06
7.943282347242821939e+06
8.413951416451947764e+06
8.912509381337458268e+06
9.440608762859225273e+06
1.000000000000000000e+07
1.059253725177289732e+07
1.122018454301963001e+07
1.188502227437018976e+07
1.258925411794166267e+07
1.333521432163324021e+07
1.412537544622755423e+07
1.496235656094432808e+07
1.584893192461114191e+07
1.678804018122559041e+07
1.778279410038922727e+07
1.883649089489801973e+07
1.995262314968878776e+07
2.113489039836647734e+07
2.238721138568337634e+07
2.371373705661655217e+07
2.511886431509582326e+07
2.660725059798808396e+07
2.818382931264454871e+07
2.985382618917957321e+07
3.162277660168379173e+07
3.349654391578279436e+07
3.548133892335753143e+07
3.758374042884442955e+07
3.981071705534969270e+07
4.216965034285822511e+07
4.466835921509634703e+07
4.731512589614802599e+07
5.011872336272724718e+07
5.308844442309879512e+07
5.623413251903490722e+07
5.956621435290109366e+07
6.309573444801929593e+07
6.683439175686148554e+07
7.079457843841373920e+07
7.498942093324558437e+07
7.943282347242821753e+07
8.413951416451947391e+07
8.912509381337459385e+07
9.440608762859226763e+07
1.000000000000000000e+08
1.059253725177289695e+08
1.122018454301965237e+08
1.188502227437016517e+08
1.258925411794166118e+08
1.333521432163324058e+08
1.412537544622755349e+08
1.496235656094435751e+08
1.584893192461110950e+08
1.678804018122558892e+08
1.778279410038922727e+08
1.883649089489802122e+08
1.995262314968882799e+08
2.113489039836643338e+08
2.238721138568337858e+08
2.371373705661655366e+08
2.511886431509582102e+08
2.660725059798814058e+08
2.818382931264449358e+08
2.985382618917956948e+08
3.162277660168379545e+08
3.349654391578279138e+08
3.548133892335760593e+08
3.758374042884435654e+08
3.981071705534968972e+08
4.216965034285822511e+08
4.466835921509634852e+08
4.731512589614812732e+08
5.011872336272714734e+08
5.308844442309879065e+08
5.623413251903491020e+08
5.956621435290108919e+08
6.309573444801943302e+08
6.683439175686135292e+08
7.079457843841372728e+08
7.498942093324558735e+08
7.943282347242821455e+08
8.413951416451964378e+08
8.912509381337441206e+08
9.440608762859226465e+08


==> NGC1808/k2_ak_NSC.txt <==
5.590244631637061090e+00
3.639116733359327949e+00
2.787562019365562360e+00
2.775005195174205408e+00
3.157955154009877141e+00
3.804653356864884817e+00
4.833237507793089804e+00
6.988852940196341734e+00
1.019792320540395281e+01
1.426017321765065837e+01
1.894833267211803118e+01
2.404094690753028729e+01
2.934430162603145931e+01
3.470272552922796905e+01
3.999988440686208691e+01
4.515464175547236181e+01
5.011454772030855764e+01
5.484899383077765123e+01
5.934311695027696487e+01
6.357755641176557759e+01
6.753402318854254816e+01


==> NGC1808/k2_ak_disk.txt <==
3.156249411428692309e+00
1.565529617276624874e+00
1.326508999564114832e+00
1.617091713761629190e+00
2.244009371940972386e+00
3.529149865670507591e+00
5.350888361216656008e+00
8.171983342147585816e+00
9.931797424840144828e+00
1.360516412528451546e+01
1.845117085403222035e+01
2.446992659449921703e+01
3.069268051533114772e+01
3.651856736405994752e+01
4.241046705278148465e+01
4.817990462387460582e+01
5.369363107838380955e+01
5.919808715368976237e+01
6.435160860515129855e+01
6.885872429805507977e+01
7.338632979998214978e+01


==> NGC1808/k2_ak_range_NSC.txt <==
0.000000000000000000e+00
1.000000000000000056e-01
2.000000000000000111e-01
3.000000000000000444e-01
4.000000000000000222e-01
5.000000000000000000e-01
6.000000000000000888e-01
7.000000000000000666e-01
8.000000000000000444e-01
9.000000000000000222e-01
1.000000000000000000e+00
1.100000000000000089e+00
1.200000000000000178e+00
1.300000000000000044e+00
1.400000000000000133e+00
1.500000000000000000e+00
1.600000000000000089e+00
1.700000000000000178e+00
1.800000000000000044e+00
1.900000000000000133e+00
2.000000000000000000e+00


==> NGC1808/k2_ak_range_disk.txt <==
0.000000000000000000e+00
1.000000000000000056e-01
2.000000000000000111e-01
3.000000000000000444e-01
4.000000000000000222e-01
5.000000000000000000e-01
6.000000000000000888e-01
7.000000000000000666e-01
8.000000000000000444e-01
9.000000000000000222e-01
1.000000000000000000e+00
1.100000000000000089e+00
1.200000000000000178e+00
1.300000000000000044e+00
1.400000000000000133e+00
1.500000000000000000e+00
1.600000000000000089e+00
1.700000000000000178e+00
1.800000000000000044e+00
1.900000000000000133e+00
2.000000000000000000e+00


==> NGC1808/residuals_map.txt <==
1.806462797918641527e+01 1.806445425875265443e+01 1.806343823709325136e+01 1.806193363104372196e+01 1.806014187814432859e+01 1.805818018180958973e+01 1.805612298143824290e+01 1.805404449015119894e+01 1.805190407043772893e+01 1.804969748340469238e+01 1.804733652905875019e+01 1.804479942672949733e+01 1.804195318029448813e+01 1.803871542442340115e+01 1.803496461211763346e+01 1.803064220601649836e+01 1.802563538500414353e+01 1.801993598862834745e+01 1.801365327011715678e+01 1.800708109078491148e+01 1.800060940370177320e+01 1.799458869719558862e+01 1.798920805210721952e+01 1.798443638721867188e+01 1.798012569292137997e+01 1.797617444332818337e+01 1.797254950274639995e+01 1.796925537966035691e+01 1.796631222893291380e+01 1.796374465323598812e+01 1.796157719026001587e+01 1.795983199278476761e+01 1.795852805918903172e+01 1.795768057346784019e+01 1.795730120548682152e+01 1.795739803211719021e+01 1.795797503643201765e+01
1.795320766661148681e+01 1.795292828204813063e+01 1.795147733077134689e+01 1.794931681432499104e+01 1.794672311865990011e+01 1.794386523617881934e+01 1.794085404481700152e+01 1.793779655814756069e+01 1.793465365191024574e+01 1.793142911082382085e+01 1.792801925114680017e+01 1.792440104879294793e+01 1.792041107120321186e+01 1.791594854901376621e+01 1.791086360528105459e+01 1.790508508061718729e+01 1.789847542534508307e+01 1.789103015857865486e+01 1.788289495856760070e+01 1.787444773409843179e+01 1.786618199171072519e+01 1.785853279628548052e+01 1.785172519079084807e+01 1.784570723636921841e+01 1.784028608928571202e+01 1.783533105142953445e+01 1.783079784992424521e+01 1.782668925720292208e+01 1.782302763580803528e+01 1.781984099742930994e+01 1.781715745888068625e+01 1.781500244129606969e+01 1.781339767073482960e+01 1.781236045293105263e+01 1.781190405860334280e+01 1.781203756334665300e+01 1.781276533822728325e+01
1.781681046853886130e+01 1.781638541822987420e+01 1.781435001688830866e+01 1.781130135485736332e+01 1.780761090000362046e+01 1.780351542846501900e+01 1.779917547917382592e+01 1.779474376045414630e+01 1.779018793831462020e+01 1.778552619261354195e+01 1.778063943631597965e+01 1.777550619610104121e+01 1.776992795254053092e+01 1.776378351821913171e+01 1.775689019050931350e+01 1.774916335882474527e+01 1.774043747744159205e+01 1.773071598363398493e+01 1.772019386528535634e+01 1.770935676416435101e+01 1.769882690143787940e+01 1.768914008079342182e+01 1.768055890728740209e+01 1.767299950566854960e+01 1.766621107669635293e+01 1.766002603551384098e+01 1.765438546620860194e+01 1.764928889980149762e+01 1.764476017390276397e+01 1.764083029388229207e+01 1.763753062441340802e+01 1.763488958056103328e+01 1.763293133728889117e+01 1.763167504905613470e+01 1.763113536477161247e+01 1.763132212799852638e+01 1.763223992075624835e+01
1.765089053847990996e+01 1.765027260005037846e+01 1.764747309728038260e+01 1.764325369231357854e+01 1.763810212019693324e+01 1.763234020075130104e+01 1.762619356229441436e+01 1.761987689482203479e+01 1.761337236355444347e+01 1.760672180101162709e+01 1.759979233929382048e+01 1.759256902467601691e+01 1.758481412532761823e+01 1.757638520450737474e+01 1.756706289261551746e+01 1.755674969802749885e+01 1.754524988520512352e+01 1.753258189839751680e+01 1.751900752261240868e+01 1.750514986075095791e+01 1.749178941049051872e+01 1.747957929884953643e+01 1.746881779556784053e+01 1.745937335654332756e+01 1.745092098249919133e+01 1.744324703370835294e+01 1.743627368473469375e+01 1.742999499981879907e+01 1.742443504247740194e+01 1.741962679408104364e+01 1.741560406798858907e+01 1.741239753994289785e+01 1.741003313757911641e+01 1.740853128025170804e+01 1.740790747821149864e+01 1.740817189192361880e+01 1.740932897678999325e+01
1.745041423410152959e+01 1.744955105371260728e+01 1.744578150693491736e+01 1.744006274272781098e+01 1.743301904620548015e+01 1.742507410996055839e+01 1.741653538163226500e+01 1.740769897522216425e+01 1.739857159194407288e+01 1.738923130653326155e+01 1.737953519234434907e+01 1.736948286315963585e+01 1.735879455907731028e+01 1.734730807405572861e+01 1.733476509574532187e+01 1.732105835301623031e+01 1.730596184774349666e+01 1.728952024758557116e+01 1.727208556576517040e+01 1.725445499529725879e+01 1.723760066185021600e+01 1.722230826928999292e+01 1.720890425722521400e+01 1.719718774396385541e+01 1.718674015172304337e+01 1.717729139645800984e+01 1.716873959949972672e+01 1.716107045072900306e+01 1.715430615830068817e+01 1.714847996767420923e+01 1.714362666251509637e+01 1.713977783042590275e+01 1.713695992653987332e+01 1.713519357256407005e+01 1.713449426561387057e+01 1.713487178092436380e+01 1.713632992452064840e+01
1.720988864939545238e+01 1.720872626640967695e+01 1.720376243101576108e+01 1.719618082857098784e+01 1.718675925432226492e+01 1.717603732850275833e+01 1.716442067266376625e+01 1.715230869163500316e+01 1.713974468929539441e+01 1.712685899376057108e+01 1.711350471380356453e+01 1.709970796763155576e+01 1.708514634649911912e+01 1.706964278399921042e+01 1.705290066551345163e+01 1.703481001417194562e+01 1.701511806874091093e+01 1.699391279729553972e+01 1.697166729312783673e+01 1.694939694236352068e+01 1.692830136245598638e+01 1.690930979354827102e+01 1.689276083292049080e+01 1.687835557203139203e+01 1.686555967513035981e+01 1.685403541493922219e+01 1.684365109614418543e+01 1.683438031286586423e+01 1.682624048216666424e+01 1.681926257751374010e+01 1.681348008624332380e+01 1.680892342898062353e+01 1.680561770581551784e+01 1.680358212429441167e+01 1.680283084434162788e+01 1.680337218813259526e+01 1.680520854348467807e+01
1.692341407642391360e+01 1.692190176853608463e+01 1.691551286519112196e+01 1.690568762957207838e+01 1.689336870105381294e+01 1.687922050925615025e+01 1.686376080278161282e+01 1.684751533225356823e+01 1.683057680738090767e+01 1.681314668210092833e+01 1.679508273150607423e+01 1.677645400801259967e+01 1.675689808634348665e+01 1.673623282585758076e+01 1.671412832913390645e+01 1.669048452312491548e+01 1.666503072646567674e+01 1.663792287123139602e+01 1.660979463387807087e+01 1.658193061593591011e+01 1.655579351627943652e+01 1.653245864379200469e+01 1.651224923239891851e+01 1.649473244289425367e+01 1.647923446119193969e+01 1.646533897394398238e+01 1.645287835681075705e+01 1.644180960806966851e+01 1.643214149133869384e+01 1.642389900561585137e+01 1.641711110658188488e+01 1.641180402522596182e+01 1.640799923943177774e+01 1.640571236806032829e+01 1.640495434771448657e+01 1.640573069697143183e+01 1.640804137223558357e+01
1.658477111725754227e+01 1.658286707171613017e+01 1.657483047310423885e+01 1.656238655605493548e+01 1.654664669146622558e+01 1.652840133467256933e+01 1.650828974730830012e+01 1.648698621952199517e+01 1.646464535268798457e+01 1.644156079248803692e+01 1.641760567615296296e+01 1.639291340839356437e+01 1.636708786050968456e+01 1.633995763825365444e+01 1.631117053917623849e+01 1.628065627381763036e+01 1.624814230044951202e+01 1.621388635315538806e+01 1.617873120850889279e+01 1.614428674540956621e+01 1.611230925695895166e+01 1.608400917102173011e+01 1.605965255296307603e+01 1.603863049803576857e+01 1.602010669614599081e+01 1.600357669644276370e+01 1.598883112179413502e+01 1.597580537750303797e+01 1.596449487865532113e+01 1.595491428010273083e+01 1.594708381740932523e+01 1.594102188720354363e+01 1.593674272676258497e+01 1.593425582284050712e+01 1.593356625711210484e+01 1.593467543186947566e+01 1.593757968689788562e+01
1.618756294538952289e+01 1.618523995897760059e+01 1.617535653007264784e+01 1.615994972479798975e+01 1.614029559898591515e+01 1.611730257775928976e+01 1.609173426889632452e+01 1.606443337303894836e+01 1.603562627536993901e+01 1.600572070085281950e+01 1.597461718900380490e+01 1.594253980208049981e+01 1.590906956034729447e+01 1.587406917513162696e+01 1.583718209343667027e+01 1.579839613978262847e+01 1.575746132773946862e+01 1.571478075060524127e+01 1.567146293427676795e+01 1.562950024937136462e+01 1.559096174558439429e+01 1.555716276702236378e+01 1.552825491388892409e+01 1.550340750589657546e+01 1.548160275009151121e+01 1.546224169973474893e+01 1.544506835846889281e+01 1.542999144810303669e+01 1.541698764525281007e+01 1.540605612287911619e+01 1.539720351730681003e+01 1.539043606245122575e+01 1.538575708016427157e+01 1.538316647569059725e+01 1.538266115966606584e+01 1.538423562487352925e+01 1.538788127127323691e+01
1.572543736495945232e+01 1.572268778016818480e+01 1.571079592792306201e+01 1.569213699850246968e+01 1.566813996274720289e+01 1.563981378274346490e+01 1.560804184882011114e+01 1.557385112707619435e+01 1.553754589372893591e+01 1.549966876235260393e+01 1.546016053979048976e+01 1.541936663399098251e+01 1.537686053797380836e+01 1.533257004824223557e+01 1.528616008650314306e+01 1.523771391311201917e+01 1.518703722753156349e+01 1.513473141497803631e+01 1.508223242149023058e+01 1.503196751937914044e+01 1.498631836071111678e+01 1.494665077145975474e+01 1.491293024373728038e+01 1.488406057210215572e+01 1.485883123225099922e+01 1.483654721131900267e+01 1.481690286517374666e+01 1.479977527344607502e+01 1.478511685367306505e+01 1.477290563834819004e+01 1.476312939357446474e+01 1.475577743747444615e+01 1.475083804807414900e+01 1.474829791776368815e+01 1.474814280957956392e+01 1.475035835965712216e+01 1.475492854977346191e+01
1.519241577635769858e+01 1.518925491675397588e+01 1.517524127357029862e+01 1.515311562107750554e+01 1.512444237111034795e+01 1.509030445458422776e+01 1.505169293398821395e+01 1.500983013815586276e+01 1.496509981870254258e+01 1.491819864403662699e+01 1.486912021089607627e+01 1.481836547007878480e+01 1.476552025711562699e+01 1.471061560839141258e+01 1.465337139454380910e+01 1.459401113014388685e+01 1.453243763935553723e+01 1.446950984360929837e+01 1.440705275734825719e+01 1.434796810304322889e+01 1.429492339619325492e+01 1.424925489007512169e+01 1.421066038169134416e+01 1.417774321504072965e+01 1.414909996296585604e+01 1.412394368604070038e+01 1.410191854707778880e+01 1.408286573703745503e+01 1.406670810785204750e+01 1.405339651918838939e+01 1.404289443673409465e+01 1.403516942430436387e+01 1.403019037606353869e+01 1.402792723990509671e+01 1.402835170532649478e+01 1.403143752138740830e+01 1.403716012518919420e+01
1.458335803412792231e+01 1.457982532645914553e+01 1.456363077413921481e+01 1.453791039693226494e+01 1.450434321323586140e+01 1.446405317810244817e+01 1.441812075034576957e+01 1.436797069640650726e+01 1.431406267210260808e+01 1.425726320224758936e+01 1.419763052998479580e+01 1.413585801379057472e+01 1.407156782164358511e+01 1.400493880196584939e+01 1.393578540334009830e+01 1.386452154978458928e+01 1.379119370610326456e+01 1.371697994694885381e+01 1.364414957725241528e+01 1.357609749483026640e+01 1.351571865827651031e+01 1.346421444094399611e+01 1.342093209494645301e+01 1.338415575229713816e+01 1.335230222240907061e+01 1.332450392101734060e+01 1.330035590955347935e+01 1.327965958893450171e+01 1.326230305490582317e+01 1.324820484856369163e+01 1.323729841818478015e+01 1.322952446543361837e+01 1.322482849297283458e+01 1.322316002182441430e+01 1.322447319376489361e+01 1.322872808255328891e+01 1.323588910453032064e+01
1.389458073198452936e+01 1.389073861984624969e+01 1.387235922743663075e+01 1.384300685563423272e+01 1.380445365071462760e+01 1.375782733355420184e+01 1.370427530868176191e+01 1.364542846503434603e+01 1.358181535137335771e+01 1.351448545561627057e+01 1.344357324531087272e+01 1.337000240598962009e+01 1.329345788135580264e+01 1.321431494669092821e+01 1.313252608950012501e+01 1.304874792223697888e+01 1.296321927157304721e+01 1.287749567886565494e+01 1.279433316348053573e+01 1.271761250381514508e+01 1.265036417794571477e+01 1.259353050372080673e+01 1.254603327405859048e+01 1.250583851224013898e+01 1.247121126066416963e+01 1.244121946967647929e+01 1.241541170475066735e+01 1.239354684094702819e+01 1.237547347072108828e+01 1.236107098349240374e+01 1.235023769472426380e+01 1.234288241048932022e+01 1.233892280921803852e+01 1.233828407622492307e+01 1.234090022910915252e+01 1.234671471352946170e+01 1.235567871197820367e+01
1.312465461891132534e+01 1.312058499195009631e+01 1.310006864284062900e+01 1.306713390123295149e+01 1.302362632171178625e+01 1.297063885269131411e+01 1.290936192581224518e+01 1.284163374848051120e+01 1.276804301414959752e+01 1.268983205633469247e+01 1.260722375247051552e+01 1.252140985720956046e+01 1.243216817665582141e+01 1.234012047300729265e+01 1.224540303648892881e+01 1.214896386272963191e+01 1.205128080753534192e+01 1.195433711930478893e+01 1.186140210425541675e+01 1.177680732728137514e+01 1.170359715895739683e+01 1.164231990618038282e+01 1.159141054437319873e+01 1.154854157775701040e+01 1.151186528081287186e+01 1.148040351344678811e+01 1.145366179821858488e+01 1.143135336202043817e+01 1.141328043004509851e+01 1.139927807302718676e+01 1.138920294896464469e+01 1.138292616351841779e+01 1.138033267247035951e+01 1.138131933579781219e+01 1.138579600092246125e+01 1.139368691807957212e+01 1.140492752400490239e+01
1.227544060584577679e+01 1.227123958950823202e+01 1.224868056152647178e+01 1.221229180536418646e+01 1.216397644220712593e+01 1.210475437037931457e+01 1.203583593210421299e+01 1.195926732354980970e+01 1.187568876315070909e+01 1.178654412409780683e+01 1.169215746217811969e+01 1.159402585466084723e+01 1.149205251753235935e+01 1.138715652460330041e+01 1.127970399242138910e+01 1.117097777137859360e+01 1.106173698826848195e+01 1.095443334414742509e+01 1.085285818077255549e+01 1.076173354545370309e+01 1.068397143712940611e+01 1.061958530797652323e+01 1.056648118089707467e+01 1.052208112530160911e+01 1.048446875602970074e+01 1.045263890899455994e+01 1.042605575457725209e+01 1.040438019478782650e+01 1.038736057619230557e+01 1.037477895690213359e+01 1.036644379978883279e+01 1.036218220264897916e+01 1.036183855505384166e+01 1.036527639223379005e+01 1.037237757794963855e+01 1.038304161959418259e+01 1.039718627482014313e+01
1.135353541210195694e+01 1.134930749123490656e+01 1.132484355072533866e+01 1.128520455238280285e+01 1.123233707546343396e+01 1.116715291889724959e+01 1.109086194473674070e+01 1.100571913630029108e+01 1.091241078319029967e+01 1.081259074407927478e+01 1.070670032053308418e+01 1.059657859659860257e+01 1.048229214132312492e+01 1.036510806992528977e+01 1.024567038039320366e+01 1.012563183078033724e+01 1.000607160828591979e+01 9.889940262803062154e+00 9.781548388176627640e+00 9.685927128231938354e+00 9.605687206805582079e+00 9.540157279562151871e+00 9.486683518727424769e+00 9.442495022863353071e+00 9.405653809445785996e+00 9.375141699866583522e+00 9.350376335897976787e+00 9.330954840315722976e+00 9.316560269078744128e+00 9.306910394735481873e+00 9.301753732944110453e+00 9.300863254830815663e+00 9.304036813297495101e+00 9.311095437556630827e+00 9.321886142262869157e+00 9.336281363428522440e+00 9.354172282866308308e+00
1.037254809552491430e+01 1.036840227052212349e+01 1.034222586162914759e+01 1.029963268076570948e+01 1.024260046442507210e+01 1.017190143205146668e+01 1.008873004612915203e+01 9.995550279978957064e+00 9.893096153699005413e+00 9.783243418862454632e+00 9.666573501267690105e+00 9.545305750863214200e+00 9.419718697753323156e+00 9.291480846705978180e+00 9.161568254207864470e+00 9.032030891540191675e+00 8.904305011247791057e+00 8.781861335486235376e+00 8.669517814781498188e+00 8.572510467892927366e+00 8.492947137837070670e+00 8.429298037245267494e+00 8.378319484338129897e+00 8.337108889072887052e+00 8.303752865090103796e+00 8.277225015904008387e+00 8.256882057345073633e+00 8.242238393320739931e+00 8.232890914826196394e+00 8.228473166616820933e+00 8.228657886982857050e+00 8.233150627950216460e+00 8.241690940294631673e+00 8.254049622428430766e+00 8.270028487713387833e+00 8.289463885294653167e+00 8.312220613800453961e+00
9.357134163755775447e+00 9.353185911062512403e+00 9.325591041075924181e+00 9.280511464958770773e+00 9.219939094000361379e+00 9.144480951579554429e+00 9.055310361838703415e+00 8.955099631942630367e+00 8.844646274981522893e+00 8.726070590465367260e+00 8.600130045222769581e+00 8.469469857640312682e+00 8.334649266808671797e+00 8.197800201147703802e+00 8.060300146369723251e+00 7.924615323134418077e+00 7.792572627561403564e+00 7.668170225287292752e+00 7.556700532264419401e+00 7.463449528078688111e+00 7.389750795864672206e+00 7.332983822045706646e+00 7.289273275003721686e+00 7.255653764690667806e+00 7.230275223809271345e+00 7.212098208312873737e+00 7.200388368481034362e+00 7.194541233286031456e+00 7.194035629780215046e+00 7.198393602759480814e+00 7.207189191483482915e+00 7.220041852031655161e+00 7.236618608691518517e+00 7.256629529630661324e+00 7.279824646675921329e+00 7.305996088390465104e+00 7.334977462986448593e+00
8.350552734949918232e+00 8.346939560066868324e+00 8.318453494338989174e+00 8.271748126101121201e+00 8.208801649351329388e+00 8.130041792940311041e+00 8.036629878739637078e+00 7.931445604806476979e+00 7.815394469004316669e+00 7.690885561881407817e+00 7.558919441212256451e+00 7.422625782150082507e+00 7.282954832461761896e+00 7.142576936624649875e+00 7.003362902525043232e+00 6.868191966463954579e+00 6.739299122739740078e+00 6.621153550078392236e+00 6.519404071077331331e+00 6.439082538446524673e+00 6.380319013930656702e+00 6.339074403599490815e+00 6.310790744565986543e+00 6.292527221278212402e+00 6.282546434065318763e+00 6.279769864989175332e+00 6.283326961425033552e+00 6.292448404297291908e+00 6.306455434793099002e+00 6.324728859883774312e+00 6.346723964497349435e+00 6.371961622593691921e+00 6.400030566018974909e+00 6.430579549284231256e+00 6.463312594743862327e+00 6.497984373463640217e+00 6.534398464490675629e+00
7.428249974913798681e+00 7.425168816079660949e+00 7.396850277361125769e+00 7.350275500325966327e+00 7.287362615296405721e+00 7.208374483086440243e+00 7.114506082515374530e+00 7.008839927093466926e+00 6.892491197699134986e+00 6.768241812334569119e+00 6.637454741327557528e+00 6.503819378712012877e+00 6.368844607136513680e+00 6.235808923356917610e+00 6.107167532705910062e+00 5.986112666910180735e+00 5.875188768831609565e+00 5.779048662242487033e+00 5.703261834812756170e+00 5.651907849720808841e+00 5.623224609769787108e+00 5.611378486887473649e+00 5.611173915558945069e+00 5.619865175231687715e+00 5.635921101257106436e+00 5.658222537776282479e+00 5.685737317607818753e+00 5.717516712592299655e+00 5.752726390170594506e+00 5.790621912935987048e+00 5.830565446796575735e+00 5.872012828030237941e+00 5.914510648356940514e+00 5.957685933301450909e+00 6.001235369696290789e+00 6.044914757777182679e+00 6.088531506588142683e+00
6.717217311798483692e+00 6.714980393217397037e+00 6.688922808673484433e+00 6.645985317361342126e+00 6.587953333355754282e+00 6.515001786959949470e+00 6.428462222533377179e+00 6.331599745547228153e+00 6.225922376597403662e+00 6.114694176485856225e+00 5.999808401493638144e+00 5.885519860651309720e+00 5.774041902084205091e+00 5.669158435743424818e+00 5.573790040933995549e+00 5.490974724892071279e+00 5.423047000832320386e+00 5.373927491857749317e+00 5.347974920696048073e+00 5.347067817541120149e+00 5.366880767946188513e+00 5.399874123913914303e+00 5.440715833809647073e+00 5.487269185898596469e+00 5.538454578064319733e+00 5.593249403082073634e+00 5.650588142760025079e+00 5.709477321771897707e+00 5.769063524581395264e+00 5.828609877616479196e+00 5.887512396933020753e+00 5.945276288019029742e+00 6.001507317156292487e+00 6.055897297297285320e+00 6.108206399653687946e+00 6.158249518157365543e+00 6.205886739022041354e+00
6.403141862924660366e+00 6.402181654630422436e+00 6.381794945322989854e+00 6.348225094013304926e+00 6.303005871293057005e+00 6.246364539296227925e+00 6.179883562187134416e+00 6.106878994885726719e+00 6.029401940784466341e+00 5.951142467292038774e+00 5.874509648556415442e+00 5.803943902380829023e+00 5.742103366018691091e+00 5.692584420079163543e+00 5.658022534580205765e+00 5.640218119352037540e+00 5.640224760585341279e+00 5.659876829650974273e+00 5.701061438168879114e+00 5.762738001922771858e+00 5.838547617170836368e+00 5.920527790233682808e+00 6.004295936800495781e+00 6.088879041255789382e+00 6.173967389928590954e+00 6.258890435496470950e+00 6.342799535642460462e+00 6.424878819029155252e+00 6.504447613438150810e+00 6.580936113502975360e+00 6.653899105891349919e+00 6.722988860813698508e+00 6.787942489221262754e+00 6.848567388934573508e+00 6.904721066547888420e+00 6.956291980708065203e+00 7.003218754631769905e+00
6.675619172005549551e+00 6.676314541510281586e+00 6.665144715051368074e+00 6.646879442332814136e+00 6.622628567100504959e+00 6.592736820997993519e+00 6.558969470008253921e+00 6.524318328705000170e+00 6.491186996729960690e+00 6.463214128425706306e+00 6.442838827755392295e+00 6.433828130074399354e+00 6.438512429140854643e+00 6.459299528640322308e+00 6.497641547799829276e+00 6.553366383665558459e+00 6.625758892232088471e+00 6.714285177654382153e+00 6.818497460029410817e+00 6.935290202989359720e+00 7.057784935694296102e+00 7.178987740488005365e+00 7.296098579659990868e+00 7.409403978721940121e+00 7.519374889466641676e+00 7.625756082963245142e+00 7.727994807659361420e+00 7.825522908385547538e+00 7.917874810098557425e+00 8.004672575363036557e+00 8.085636027994134167e+00 8.160559423684816238e+00 8.229298424901884346e+00 8.291755307763772009e+00 8.347866575332300698e+00 8.397589544692399599e+00 8.440896985772326389e+00
7.614635501946913188e+00 7.617103079190749249e+00 7.616636351135308125e+00 7.616131401117298694e+00 7.616140193758637267e+00 7.617045311342544700e+00 7.620548366191108869e+00 7.628922669641853282e+00 7.644521213750819832e+00 7.670407557411462740e+00 7.708543084812279567e+00 7.761489231431670355e+00 7.830778573808992782e+00 7.917344863952602729e+00 8.021343262972889576e+00 8.140903137186214167e+00 8.273917149299867546e+00 8.418118234463131344e+00 8.571519579057495619e+00 8.729949407577393572e+00 8.886830641330472957e+00 9.036479178472784923e+00 9.177539318222544651e+00 9.311278469336244257e+00 9.438748471581519084e+00 9.560011119131955226e+00 9.674750758762916902e+00 9.782597702475580803e+00 9.883255941117322863e+00 9.976493178556136598e+00 1.006215438571246956e+01 1.014013853348658678e+01 1.021038634809573153e+01 1.027286518007716687e+01 1.032756440685143673e+01 1.037447596830147312e+01 1.041359025586653608e+01
9.165294384077004253e+00 9.169475662303547381e+00 9.179047307106102949e+00 9.195179487953673458e+00 9.217887616649203864e+00 9.247513109731524850e+00 9.285540098130288911e+00 9.333437313561956827e+00 9.393289485911665793e+00 9.467440042176106019e+00 9.557233430569974431e+00 9.664063810191036552e+00 9.788645636106007686e+00 9.930660505704990371e+00 1.008919362015668852e+01 1.026111262526347723e+01 1.044326899624222449e+01 1.063214097068582120e+01 1.082467424568937098e+01 1.101607544584525833e+01 1.120019041737965892e+01 1.137246433222406417e+01 1.153267360339380510e+01 1.168282203308085698e+01 1.182438722681993326e+01 1.195766241127477514e+01 1.208250685165243610e+01 1.219869795056049888e+01 1.230606813619967177e+01 1.240449372106760428e+01 1.249391373962568430e+01 1.257430471571518460e+01 1.264567019602227838e+01 1.270802743827962900e+01 1.276139996540982402e+01 1.280580389793699503e+01 1.284124233667264114e+01
1.123096244309211400e+01 1.123683410098500701e+01 1.125521463375037357e+01 1.128594605859455058e+01 1.132862165421414602e+01 1.138352521028543052e+01 1.145191014605182112e+01 1.153456274151991146e+01 1.163326549690930101e+01 1.174971560395732872e+01 1.188468173557949115e+01 1.203858741577259117e+01 1.221140228332302691e+01 1.240177876018569592e+01 1.260787870561513557e+01 1.282553990056745441e+01 1.305070037303049624e+01 1.327879044001839937e+01 1.350587152434669669e+01 1.372666941081932634e+01 1.393536670304385972e+01 1.412830825999310669e+01 1.430618410401630491e+01 1.447161392240843547e+01 1.462643158155008649e+01 1.477111988575649448e+01 1.490567873741551708e+01 1.503000412913422146e+01 1.514403379533908200e+01 1.524773366609063352e+01 1.534112007800402466e+01 1.542423460204176422e+01 1.549713386506951274e+01 1.555987624947277048e+01 1.561251502756634402e+01 1.565508629529113449e+01 1.568760438494336462e+01
1.374367725306993293e+01 1.375132573170101047e+01 1.377766067050248644e+01 1.382157885394625119e+01 1.388236863590525694e+01 1.396026368149326835e+01 1.405631968834752854e+01 1.417079761588794007e+01 1.430519544543133392e+01 1.446066274673666996e+01 1.463744860597658182e+01 1.483515951946340294e+01 1.505305962082009330e+01 1.528889365093957764e+01 1.553994329088130222e+01 1.580109737389639335e+01 1.606738895675468726e+01 1.633326426325335134e+01 1.659394727512831125e+01 1.684371073313893419e+01 1.707696128863186402e+01 1.729077565735016719e+01 1.748664202515573507e+01 1.766776351575762405e+01 1.783631544784055478e+01 1.799296145092883492e+01 1.813782841495418552e+01 1.827091852078502399e+01 1.839226448699253424e+01 1.850191408211217237e+01 1.859995405237656740e+01 1.868648595528036793e+01 1.876161600234934568e+01 1.882544168858013833e+01 1.887804496121555786e+01 1.891948154958751616e+01 1.894977684205972324e+01
1.667533731121451268e+01 1.668494484784097054e+01 1.671890587582608134e+01 1.677546236465661877e+01 1.685368774257514346e+01 1.695376812878878781e+01 1.707659406081774023e+01 1.722202427270724812e+01 1.739128737227910904e+01 1.758505222170175131e+01 1.780307777575804096e+01 1.804424037886136034e+01 1.830709785600982542e+01 1.858853342544633236e+01 1.888493038944196911e+01 1.919022861940671021e+01 1.949850928840055531e+01 1.980322592050926289e+01 2.009874724222760634e+01 2.037887076361102245e+01 2.063812986094553636e+01 2.087422420518150190e+01 2.108939809825385936e+01 2.128745834322163333e+01 2.147093860615928307e+01 2.164069118537588210e+01 2.179696984619704736e+01 2.193987924004808221e+01 2.206954513325056055e+01 2.218609445803449631e+01 2.228968448379251299e+01 2.238047585028649067e+01 2.245862474544714615e+01 2.252426839019244298e+01 2.257751807034355807e+01 2.261844998213191715e+01 2.264710105649546179e+01
2.002818849308125593e+01 2.004000483761814166e+01 2.008168986757048913e+01 2.015103803580476338e+01 2.024696493970212785e+01 2.036960607781595201e+01 2.051970504081666746e+01 2.069680264527973890e+01 2.090185792860164327e+01 2.113509286023069578e+01 2.139577879574851593e+01 2.168209761831959526e+01 2.199187168049609298e+01 2.232111937469875684e+01 2.266527138422733145e+01 2.301727359476299384e+01 2.337017768630418146e+01 2.371639412305678007e+01 2.404937952299300363e+01 2.436240959765790848e+01 2.465006147537190984e+01 2.491059396429407613e+01 2.514701272626608741e+01 2.536378063309775754e+01 2.556382549114928437e+01 2.574820676355970051e+01 2.591731162638062003e+01 2.607135079506065978e+01 2.621054471927704910e+01 2.633510202994034799e+01 2.644525268192545298e+01 2.654121923788718718e+01 2.662321003279374665e+01 2.669140399374842332e+01 2.674594396433348820e+01 2.678692813788796556e+01 2.681440583973260772e+01
2.382544206077112037e+01 2.383976493939500685e+01 2.388958666160610633e+01 2.397239739006237969e+01 2.408699007529752478e+01 2.423343935289086559e+01 2.441234824049653085e+01 2.462299232050570197e+01 2.486604839810233614e+01 2.514129900463787948e+01 2.544751087331901473e+01 2.578217052976416568e+01 2.614231501084665155e+01 2.652306189132574943e+01 2.691881056156257301e+01 2.732143881502931748e+01 2.772286914585114559e+01 2.811438890945524349e+01 2.848845999913844551e+01 2.883777183284529855e+01 2.915687518457532335e+01 2.944455425456369113e+01 2.970461296331697199e+01 2.994224556216904887e+01 3.016082201641945204e+01 3.036163463793747752e+01 3.054521580471108422e+01 3.071188928293030784e+01 3.086197554673065113e+01 3.099576986702507142e+01 3.111357961703192743e+01 3.121569360001723226e+01 3.130237612194871843e+01 3.137385131011820505e+01 3.143029616089334510e+01 3.147183308609485763e+01 3.149852496038497307e+01


==> NGC1808/residuals_n_map.txt <==
1.054131410379022427e+01
1.000841211140222597e+01
9.430770469704032877e+00
8.809472136165442890e+00
8.148457854208450257e+00
7.456446235462210304e+00
6.750265711856915374e+00
6.060629841705031495e+00
5.441353870944939608e+00
4.980234048396382285e+00
4.798180315878767921e+00
5.009785689840195566e+00
5.658354390491338037e+00
6.707376384848247497e+00
8.096423218147242196e+00
9.785052591740914352e+00
1.176362492649753477e+01
1.405079634410136613e+01
1.668989059882611770e+01
1.974674979411371112e+01


==> NGC1808/snr_feii.txt <==
1.186984416743790001e-05 1.251574932516427820e-05 1.469790233304598649e-05 1.569697246687889121e-05 1.621175554530777656e-05 1.634908585000817218e-05 1.783963658999844422e-05 2.012153829550280645e-05 2.076547997439569997e-05 2.198848584570455592e-05 2.266469492871098278e-05 2.354564783104396938e-05 2.012277997141911120e-05 2.285550539378422666e-05 2.012332044440693425e-05 2.231692760621869557e-05 2.098470053260542595e-05 1.918753209766820434e-05 1.817740914014360801e-05 1.644508532588413079e-05 1.699608361897018844e-05 1.470265959799026340e-05 1.409004734967307896e-05 1.220225157056058283e-05 1.384500265692454991e-05 9.070618580468438105e-06 7.469587279158301711e-06 5.322522970662976464e-06 6.677534127420577098e-06 5.017318039143284217e-06 4.785614260002752041e-06 5.648550706145467029e-06 4.567120634495044131e-06 4.309124168782424200e-06 5.015129682841983308e-06 5.899962476608413695e-06 5.396948621361381555e-06 9.024809845813304524e-06 5.994470554633611635e-06 7.865805957509022379e-06 6.108591278710283043e-06 6.515344301856706684e-06 5.029392177907941784e-06 5.054844701752483449e-06 6.600254163344651775e-06 3.709255716809110098e-06 5.504862718036902771e-06 4.695288542672701613e-06 4.093690432098297641e-06
1.384425951958927655e-05 1.172132543660703490e-05 1.351779150937607500e-05 1.569017393091933676e-05 1.575561547651107617e-05 1.729529068154196365e-05 1.692811409282933891e-05 1.872931882874694212e-05 1.824447226880531421e-05 2.070065160187389315e-05 2.150113736561166936e-05 2.364148910201180023e-05 2.522100064975691853e-05 2.298064723234887599e-05 2.594685455355126886e-05 2.469976783007320632e-05 2.132389041379279990e-05 2.196722342619601654e-05 1.835380229394494836e-05 1.522649575613684250e-05 1.463671381171451316e-05 9.540705233249326489e-06 7.943737470533726935e-06 8.630860711869781836e-06 8.609127436569606232e-06 7.184476388240673290e-06 7.031219235787448537e-06 5.010755135624181058e-06 7.441239451578104295e-06 5.890902650665339172e-06 4.412414910276403341e-06 4.569236608934113905e-06 6.108424848366712926e-06 6.280869053622647724e-06 4.687962198573715887e-06 4.454792867011359307e-06 4.598860591508538260e-06 5.398493850017194337e-06 5.307662097477583499e-06 3.860332700902119469e-06 5.399787722720192823e-06 5.708081209037822088e-06 5.852416541136592365e-06 6.100124099269324831e-06 6.594091990539851426e-06 4.259875267771977182e-06 3.978753377168021363e-06 5.528801310739371033e-06 6.110168020104584002e-06
1.384425951958927655e-05 1.172132543660703490e-05 1.351779150937607500e-05 1.569017393091933676e-05 1.575561547651107617e-05 1.729529068154196365e-05 1.692811409282933891e-05 1.872931882874694212e-05 1.824447226880531421e-05 2.070065160187389315e-05 2.150113736561166936e-05 2.364148910201180023e-05 2.522100064975691853e-05 2.298064723234887599e-05 2.594685455355126886e-05 2.469976783007320632e-05 2.132389041379279990e-05 2.196722342619601654e-05 1.835380229394494836e-05 1.522649575613684250e-05 1.463671381171451316e-05 9.540705233249326489e-06 7.943737470533726935e-06 8.630860711869781836e-06 8.609127436569606232e-06 7.184476388240673290e-06 7.031219235787448537e-06 5.010755135624181058e-06 7.441239451578104295e-06 5.890902650665339172e-06 4.412414910276403341e-06 4.569236608934113905e-06 6.108424848366712926e-06 6.280869053622647724e-06 4.687962198573715887e-06 4.454792867011359307e-06 4.598860591508538260e-06 5.398493850017194337e-06 5.307662097477583499e-06 3.860332700902119469e-06 5.399787722720192823e-06 5.708081209037822088e-06 5.852416541136592365e-06 6.100124099269324831e-06 6.594091990539851426e-06 4.259875267771977182e-06 3.978753377168021363e-06 5.528801310739371033e-06 6.110168020104584002e-06
1.128863847306403815e-05 1.231221922071646651e-05 1.403190861572698115e-05 1.692185206425379849e-05 1.755802601283959450e-05 1.725423115165299542e-05 1.601400341908185739e-05 1.458409995231113689e-05 1.819349341522395879e-05 1.578658403991402393e-05 1.815793770015110411e-05 2.021351997231367464e-05 2.295207525969946981e-05 2.297350912980987691e-05 2.464396293615029254e-05 2.329641760746071252e-05 2.099558435136841177e-05 1.993259752383940963e-05 1.789710272167628990e-05 1.245710241561949925e-05 1.243925189249507809e-05 1.009052140608914528e-05 7.507525142137224896e-06 7.577132995813903152e-06 7.488880999161028367e-06 8.788330421550371853e-06 8.449101351865884993e-06 1.032528657346884158e-05 1.091190703408012040e-05 1.126298461512852812e-05 9.859790359469043958e-06 8.123563792461438538e-06 7.174612330992151220e-06 5.447989125317592057e-06 7.049965712757605300e-06 4.038049513572713344e-06 3.798548545489510028e-06 4.360481550005633826e-06 3.009154006951496828e-06 3.206485320412627685e-06 4.074955171377553992e-06 5.745411646312324106e-06 7.067091243813918364e-06 6.122598249809565656e-06 6.428306222101372746e-06 4.941423601226450221e-06 4.943176098862696986e-06 6.944631787618932665e-06 6.494642326319467847e-06
1.128863847306403815e-05 1.231221922071646651e-05 1.403190861572698115e-05 1.692185206425379849e-05 1.755802601283959450e-05 1.725423115165299542e-05 1.601400341908185739e-05 1.458409995231113689e-05 1.819349341522395879e-05 1.578658403991402393e-05 1.815793770015110411e-05 2.021351997231367464e-05 2.295207525969946981e-05 2.297350912980987691e-05 2.464396293615029254e-05 2.329641760746071252e-05 2.099558435136841177e-05 1.993259752383940963e-05 1.789710272167628990e-05 1.245710241561949925e-05 1.243925189249507809e-05 1.009052140608914528e-05 7.507525142137224896e-06 7.577132995813903152e-06 7.488880999161028367e-06 8.788330421550371853e-06 8.449101351865884993e-06 1.032528657346884158e-05 1.091190703408012040e-05 1.126298461512852812e-05 9.859790359469043958e-06 8.123563792461438538e-06 7.174612330992151220e-06 5.447989125317592057e-06 7.049965712757605300e-06 4.038049513572713344e-06 3.798548545489510028e-06 4.360481550005633826e-06 3.009154006951496828e-06 3.206485320412627685e-06 4.074955171377553992e-06 5.745411646312324106e-06 7.067091243813918364e-06 6.122598249809565656e-06 6.428306222101372746e-06 4.941423601226450221e-06 4.943176098862696986e-06 6.944631787618932665e-06 6.494642326319467847e-06
1.088362032230077472e-05 1.582991526330022219e-05 1.508089774054636733e-05 1.577546582929666949e-05 1.610594218921778474e-05 1.766052478717659193e-05 1.715410986587966098e-05 1.724608851884148827e-05 1.542671396881356233e-05 1.683701359118062530e-05 1.823414382016279864e-05 1.995758358070044572e-05 2.241571910081570606e-05 2.215784642207019436e-05 1.985374997087016030e-05 1.733298043001421263e-05 1.351568225985707808e-05 1.573615905571526386e-05 1.226274459966821246e-05 1.196988742873658840e-05 1.093007296594878262e-05 6.125857758879605973e-06 7.163620428008047975e-06 7.630618481280427901e-06 7.994291604193298306e-06 7.105838913636185087e-06 8.010467432440596282e-06 6.394660497610300061e-06 6.829451573887453347e-06 8.208435240856578141e-06 5.240362272761624271e-06 8.388432891503400156e-06 4.621288033484219317e-06 4.033610225495712421e-06 3.924465606982904058e-06 2.859698443367793863e-06 3.521862785355678985e-06 3.841249004546410845e-06 3.843997513554670779e-06 3.081947455465932461e-06 3.355332814862591361e-06 2.114001219317859998e-06 2.111260789377842310e-06 3.142621839600524244e-06 3.209144508101676561e-06 3.758823852957693178e-06 4.013544840844369677e-06 3.152135930797370519e-06 3.581288427217184297e-06
1.088362032230077472e-05 1.582991526330022219e-05 1.508089774054636733e-05 1.577546582929666949e-05 1.610594218921778474e-05 1.766052478717659193e-05 1.715410986587966098e-05 1.724608851884148827e-05 1.542671396881356233e-05 1.683701359118062530e-05 1.823414382016279864e-05 1.995758358070044572e-05 2.241571910081570606e-05 2.215784642207019436e-05 1.985374997087016030e-05 1.733298043001421263e-05 1.351568225985707808e-05 1.573615905571526386e-05 1.226274459966821246e-05 1.196988742873658840e-05 1.093007296594878262e-05 6.125857758879605973e-06 7.163620428008047975e-06 7.630618481280427901e-06 7.994291604193298306e-06 7.105838913636185087e-06 8.010467432440596282e-06 6.394660497610300061e-06 6.829451573887453347e-06 8.208435240856578141e-06 5.240362272761624271e-06 8.388432891503400156e-06 4.621288033484219317e-06 4.033610225495712421e-06 3.924465606982904058e-06 2.859698443367793863e-06 3.521862785355678985e-06 3.841249004546410845e-06 3.843997513554670779e-06 3.081947455465932461e-06 3.355332814862591361e-06 2.114001219317859998e-06 2.111260789377842310e-06 3.142621839600524244e-06 3.209144508101676561e-06 3.758823852957693178e-06 4.013544840844369677e-06 3.152135930797370519e-06 3.581288427217184297e-06
1.513911607798891119e-05 1.748621640040447407e-05 1.724256001145057810e-05 1.555767502105575176e-05 1.580319752152282723e-05 1.238588553371141980e-05 1.713659996505912305e-05 1.356072839715639534e-05 1.403319720641057210e-05 1.548143631955714762e-05 1.289921219911150086e-05 1.597157065526765189e-05 1.865950788492429425e-05 1.528394928238713572e-05 1.553215320626169253e-05 1.395988096195421377e-05 1.363383919741004061e-05 1.255595200981264809e-05 1.188717687607183671e-05 1.098980748614410958e-05 8.178309271613478406e-06 1.134516307287142168e-05 1.403298593450862481e-05 1.003885029379160198e-05 9.512191121673364553e-06 1.021815806977557227e-05 9.729749670436354281e-06 1.094061843866814053e-05 9.321578290330343331e-06 1.238243270476469824e-05 6.596818604078786166e-06 8.537086724774241143e-06 6.134719808666933165e-06 6.363169415814949911e-06 2.955026202538173022e-06 3.061244427934830373e-06 3.530008148403489645e-06 4.411667108540374994e-06 4.678571162866703360e-06 4.897094217647389581e-06 4.285838889470343467e-06 2.059225438672491927e-06 3.208064319624810563e-06 0.000000000000000000e+00 3.004854664501289445e-06 2.813115259001699347e-06 2.556135100504426997e-06 3.771114623154982027e-06 4.852323864910300660e-06
1.513911607798891119e-05 1.748621640040447407e-05 1.724256001145057810e-05 1.555767502105575176e-05 1.580319752152282723e-05 1.238588553371141980e-05 1.713659996505912305e-05 1.356072839715639534e-05 1.403319720641057210e-05 1.548143631955714762e-05 1.289921219911150086e-05 1.597157065526765189e-05 1.865950788492429425e-05 1.528394928238713572e-05 1.553215320626169253e-05 1.395988096195421377e-05 1.363383919741004061e-05 1.255595200981264809e-05 1.188717687607183671e-05 1.098980748614410958e-05 8.178309271613478406e-06 1.134516307287142168e-05 1.403298593450862481e-05 1.003885029379160198e-05 9.512191121673364553e-06 1.021815806977557227e-05 9.729749670436354281e-06 1.094061843866814053e-05 9.321578290330343331e-06 1.238243270476469824e-05 6.596818604078786166e-06 8.537086724774241143e-06 6.134719808666933165e-06 6.363169415814949911e-06 2.955026202538173022e-06 3.061244427934830373e-06 3.530008148403489645e-06 4.411667108540374994e-06 4.678571162866703360e-06 4.897094217647389581e-06 4.285838889470343467e-06 2.059225438672491927e-06 3.208064319624810563e-06 0.000000000000000000e+00 3.004854664501289445e-06 2.813115259001699347e-06 2.556135100504426997e-06 3.771114623154982027e-06 4.852323864910300660e-06
1.483709333296696578e-05 1.309040531927628053e-05 1.547712815980244321e-05 1.498836442966232637e-05 1.867487097627740274e-05 1.619629019510597436e-05 1.525276597713620844e-05 1.315877544304829960e-05 1.393561983226502557e-05 1.288063465628350395e-05 1.262012322949069971e-05 1.422186763025316020e-05 1.443332556172785903e-05 1.323242544878210504e-05 1.145099338441709243e-05 1.031597122614927221e-05 1.241023371395981284e-05 1.117342527149102957e-05 1.408666477763065052e-05 1.077339483011214053e-05 1.214995165064177344e-05 1.321056604542180690e-05 1.339962827118338958e-05 1.286951905543123842e-05 1.384630801057752902e-05 1.291857694763900397e-05 1.144212008250627064e-05 1.327464670140590055e-05 1.172191312707045051e-05 9.939527176646341817e-06 1.108690827533903272e-05 1.045038966698397565e-05 7.708158800376702443e-06 5.777622435387504578e-06 6.233187243245974434e-06 3.546700922611587882e-06 5.479179849379933294e-06 3.845701095479166254e-06 1.736924917559407995e-06 4.256054535515470937e-06 4.781890802465839531e-06 4.102548402887399288e-06 2.167409368662380493e-06 1.945216353180103295e-06 4.389626004984497253e-06 1.219115995070591730e-06 3.737941784419071442e-06 3.804870897984516110e-06 2.599301452167684586e-06
1.483709333296696578e-05 1.309040531927628053e-05 1.547712815980244321e-05 1.498836442966232637e-05 1.867487097627740274e-05 1.619629019510597436e-05 1.525276597713620844e-05 1.315877544304829960e-05 1.393561983226502557e-05 1.288063465628350395e-05 1.262012322949069971e-05 1.422186763025316020e-05 1.443332556172785903e-05 1.323242544878210504e-05 1.145099338441709243e-05 1.031597122614927221e-05 1.241023371395981284e-05 1.117342527149102957e-05 1.408666477763065052e-05 1.077339483011214053e-05 1.214995165064177344e-05 1.321056604542180690e-05 1.339962827118338958e-05 1.286951905543123842e-05 1.384630801057752902e-05 1.291857694763900397e-05 1.144212008250627064e-05 1.327464670140590055e-05 1.172191312707045051e-05 9.939527176646341817e-06 1.108690827533903272e-05 1.045038966698397565e-05 7.708158800376702443e-06 5.777622435387504578e-06 6.233187243245974434e-06 3.546700922611587882e-06 5.479179849379933294e-06 3.845701095479166254e-06 1.736924917559407995e-06 4.256054535515470937e-06 4.781890802465839531e-06 4.102548402887399288e-06 2.167409368662380493e-06 1.945216353180103295e-06 4.389626004984497253e-06 1.219115995070591730e-06 3.737941784419071442e-06 3.804870897984516110e-06 2.599301452167684586e-06
1.813046165150536802e-05 1.781821297207634983e-05 1.899729996561915819e-05 1.936381196849823686e-05 1.961113296636334886e-05 1.936497264679941209e-05 1.724338185907960192e-05 1.191217082448452413e-05 1.099814350555363719e-05 1.292898431755181568e-05 1.282095328858614056e-05 1.327042595773017465e-05 1.267535653832174410e-05 1.272821273977097034e-05 1.111702990500437152e-05 1.075695744261673917e-05 8.226014334634747225e-06 1.071912179449503704e-05 9.932507087295768832e-06 9.783625257897441836e-06 1.210665400500047050e-05 1.247336366990200380e-05 1.217565716381323961e-05 1.486006481509751825e-05 1.486312928948207937e-05 1.364037158858306418e-05 8.904409755317475311e-06 6.358796276532824005e-06 1.101594102032391810e-05 1.058676852387898755e-05 9.288047197996301171e-06 7.964858041687433637e-06 7.171403788479549652e-06 7.164963740379009317e-06 7.390878351890294061e-06 6.397301584820138340e-06 6.952101288333249353e-06 4.432562592645570780e-06 2.775472497872709496e-06 9.892604420496715679e-07 2.506593214276356794e-06 4.563603486031263101e-06 4.201918978872307961e-06 3.779280718699523967e-06 4.380090568250159624e-06 2.183123778676590830e-06 4.358718647579819323e-06 3.223084056440903389e-06 3.383552415675760727e-06
1.813046165150536802e-05 1.781821297207634983e-05 1.899729996561915819e-05 1.936381196849823686e-05 1.961113296636334886e-05 1.936497264679941209e-05 1.724338185907960192e-05 1.191217082448452413e-05 1.099814350555363719e-05 1.292898431755181568e-05 1.282095328858614056e-05 1.327042595773017465e-05 1.267535653832174410e-05 1.272821273977097034e-05 1.111702990500437152e-05 1.075695744261673917e-05 8.226014334634747225e-06 1.071912179449503704e-05 9.932507087295768832e-06 9.783625257897441836e-06 1.210665400500047050e-05 1.247336366990200380e-05 1.217565716381323961e-05 1.486006481509751825e-05 1.486312928948207937e-05 1.364037158858306418e-05 8.904409755317475311e-06 6.358796276532824005e-06 1.101594102032391810e-05 1.058676852387898755e-05 9.288047197996301171e-06 7.964858041687433637e-06 7.171403788479549652e-06 7.164963740379009317e-06 7.390878351890294061e-06 6.397301584820138340e-06 6.952101288333249353e-06 4.432562592645570780e-06 2.775472497872709496e-06 9.892604420496715679e-07 2.506593214276356794e-06 4.563603486031263101e-06 4.201918978872307961e-06 3.779280718699523967e-06 4.380090568250159624e-06 2.183123778676590830e-06 4.358718647579819323e-06 3.223084056440903389e-06 3.383552415675760727e-06
1.467236359845510889e-05 1.394916779397217079e-05 1.452119872475882718e-05 1.414509963352404927e-05 1.507864474983463614e-05 1.595866360209569364e-05 1.076941693736037747e-05 1.061803816282590876e-05 1.445766146548475437e-05 1.174851210831883307e-05 1.284732746966984405e-05 9.030141618438940242e-06 8.523246912314417684e-06 1.113375999483747033e-05 1.030647571893788457e-05 6.798379585812685711e-06 7.923341522979760970e-06 1.149275408004797316e-05 1.067110995023591570e-05 9.898292218736756134e-06 8.856966273860158588e-06 8.975683012730162824e-06 8.275102920019982548e-06 1.004605055180065210e-05 1.182127568168203769e-05 8.511508988940152940e-06 1.195453425140063590e-05 1.065779765060185121e-05 1.019878910952389736e-05 1.033506289218994207e-05 9.633239008735509614e-06 9.759004539246937763e-06 9.937603438753182886e-06 1.105221434078991727e-05 8.047585140514136002e-06 7.668551766318629538e-06 5.868325817237182936e-06 4.284499516875367637e-06 6.095226099031136524e-06 3.549300215433726699e-06 3.333789174127608549e-06 2.915890673565166904e-06 2.937167576302830932e-06 4.804280405005084597e-06 3.648616664678272206e-06 4.321125253986197106e-06 3.715105758790248431e-06 4.278247812275166463e-06 3.930360448650074263e-06
1.467236359845510889e-05 1.394916779397217079e-05 1.452119872475882718e-05 1.414509963352404927e-05 1.507864474983463614e-05 1.595866360209569364e-05 1.076941693736037747e-05 1.061803816282590876e-05 1.445766146548475437e-05 1.174851210831883307e-05 1.284732746966984405e-05 9.030141618438940242e-06 8.523246912314417684e-06 1.113375999483747033e-05 1.030647571893788457e-05 6.798379585812685711e-06 7.923341522979760970e-06 1.149275408004797316e-05 1.067110995023591570e-05 9.898292218736756134e-06 8.856966273860158588e-06 8.975683012730162824e-06 8.275102920019982548e-06 1.004605055180065210e-05 1.182127568168203769e-05 8.511508988940152940e-06 1.195453425140063590e-05 1.065779765060185121e-05 1.019878910952389736e-05 1.033506289218994207e-05 9.633239008735509614e-06 9.759004539246937763e-06 9.937603438753182886e-06 1.105221434078991727e-05 8.047585140514136002e-06 7.668551766318629538e-06 5.868325817237182936e-06 4.284499516875367637e-06 6.095226099031136524e-06 3.549300215433726699e-06 3.333789174127608549e-06 2.915890673565166904e-06 2.937167576302830932e-06 4.804280405005084597e-06 3.648616664678272206e-06 4.321125253986197106e-06 3.715105758790248431e-06 4.278247812275166463e-06 3.930360448650074263e-06
1.438834425329814826e-05 1.450455751257468225e-05 1.342520862157883484e-05 1.504094255238464576e-05 1.594022267818587436e-05 1.300725487974429661e-05 1.264424617986261402e-05 1.300400992217351186e-05 1.290278589777525403e-05 1.140677685770507108e-05 1.144400385673641854e-05 1.018777958779503260e-05 9.437783822666260503e-06 8.055960626179322522e-06 7.565851928962467399e-06 8.446070382092173108e-06 7.656499176150271968e-06 1.034399573247656166e-05 7.769389692226358522e-06 1.013332844066659870e-05 1.284098126545293528e-05 1.293941664512523157e-05 1.100840357626672366e-05 1.166007463192973254e-05 1.118179993074929359e-05 1.243285360076463383e-05 9.173777673299917377e-06 1.044493323744964989e-05 9.706044240281107662e-06 1.096306249099563577e-05 1.293967849640157905e-05 1.109543730409580229e-05 1.260578654964690690e-05 1.526877983441680939e-05 1.129044183149712803e-05 1.011152364497381799e-05 8.388361578930894483e-06 6.977272262117867660e-06 8.072048428297838685e-06 4.536242687837757328e-06 5.458308968748524107e-06 5.640071064211634220e-06 5.421797517785433015e-06 3.605869997941511396e-06 5.773154927887824918e-06 1.456984404009549187e-06 6.414883802854294231e-06 2.757270177703147010e-06 2.609269769088446413e-06
1.438834425329814826e-05 1.450455751257468225e-05 1.342520862157883484e-05 1.504094255238464576e-05 1.594022267818587436e-05 1.300725487974429661e-05 1.264424617986261402e-05 1.300400992217351186e-05 1.290278589777525403e-05 1.140677685770507108e-05 1.144400385673641854e-05 1.018777958779503260e-05 9.437783822666260503e-06 8.055960626179322522e-06 7.565851928962467399e-06 8.446070382092173108e-06 7.656499176150271968e-06 1.034399573247656166e-05 7.769389692226358522e-06 1.013332844066659870e-05 1.284098126545293528e-05 1.293941664512523157e-05 1.100840357626672366e-05 1.166007463192973254e-05 1.118179993074929359e-05 1.243285360076463383e-05 9.173777673299917377e-06 1.044493323744964989e-05 9.706044240281107662e-06 1.096306249099563577e-05 1.293967849640157905e-05 1.109543730409580229e-05 1.260578654964690690e-05 1.526877983441680939e-05 1.129044183149712803e-05 1.011152364497381799e-05 8.388361578930894483e-06 6.977272262117867660e-06 8.072048428297838685e-06 4.536242687837757328e-06 5.458308968748524107e-06 5.640071064211634220e-06 5.421797517785433015e-06 3.605869997941511396e-06 5.773154927887824918e-06 1.456984404009549187e-06 6.414883802854294231e-06 2.757270177703147010e-06 2.609269769088446413e-06
1.771053357352527966e-05 1.896209620445787159e-05 1.708225570304450295e-05 1.551908776001699133e-05 1.587571281844351578e-05 1.421565155135769547e-05 1.311653248420380905e-05 1.350114761294877402e-05 1.405827173828914095e-05 1.251906919665547029e-05 1.077433958956167162e-05 8.686725055709598595e-06 9.116798166012028736e-06 9.715334609028230384e-06 9.713402063804306492e-06 8.178687026607703246e-06 8.852783503759959814e-06 9.975569843317220426e-06 1.062434628358080831e-05 1.306613871217502831e-05 1.325678633834028708e-05 1.499268044508582195e-05 1.431939158067132022e-05 1.477021534848802548e-05 1.708546153426174308e-05 1.521981824665095315e-05 1.552117450604437627e-05 1.173299210559851580e-05 1.086224702903840297e-05 1.127573202059396152e-05 1.125455570616041178e-05 1.344372144717240520e-05 1.362133796964067064e-05 1.320100156045003798e-05 1.496862713257863689e-05 1.407180949905210983e-05 1.282832647020976956e-05 1.114157441537682317e-05 9.676692868056541988e-06 8.431224813339639000e-06 5.745208963740594863e-06 5.246209694153282119e-06 6.124153335280966312e-06 4.691534500180108952e-06 2.696309987273922237e-06 2.863243462406784469e-06 1.650418746462300771e-06 1.728528051121142710e-06 3.777477941179746919e-06
1.771053357352527966e-05 1.896209620445787159e-05 1.708225570304450295e-05 1.551908776001699133e-05 1.587571281844351578e-05 1.421565155135769547e-05 1.311653248420380905e-05 1.350114761294877402e-05 1.405827173828914095e-05 1.251906919665547029e-05 1.077433958956167162e-05 8.686725055709598595e-06 9.116798166012028736e-06 9.715334609028230384e-06 9.713402063804306492e-06 8.178687026607703246e-06 8.852783503759959814e-06 9.975569843317220426e-06 1.062434628358080831e-05 1.306613871217502831e-05 1.325678633834028708e-05 1.499268044508582195e-05 1.431939158067132022e-05 1.477021534848802548e-05 1.708546153426174308e-05 1.521981824665095315e-05 1.552117450604437627e-05 1.173299210559851580e-05 1.086224702903840297e-05 1.127573202059396152e-05 1.125455570616041178e-05 1.344372144717240520e-05 1.362133796964067064e-05 1.320100156045003798e-05 1.496862713257863689e-05 1.407180949905210983e-05 1.282832647020976956e-05 1.114157441537682317e-05 9.676692868056541988e-06 8.431224813339639000e-06 5.745208963740594863e-06 5.246209694153282119e-06 6.124153335280966312e-06 4.691534500180108952e-06 2.696309987273922237e-06 2.863243462406784469e-06 1.650418746462300771e-06 1.728528051121142710e-06 3.777477941179746919e-06
3.531264566872778315e-05 1.817277623885028501e-05 1.812133196785753537e-05 1.632481395734135225e-05 1.583835050969044513e-05 1.490316028007940659e-05 1.507736520546874098e-05 1.502266119815859022e-05 1.661316260121406703e-05 1.519108175653288835e-05 1.268582655777981605e-05 1.148863498986134206e-05 8.611263012672746718e-06 1.012018231455893005e-05 9.086075855095947977e-06 8.124702344760919700e-06 8.283650935885929112e-06 1.106535680092810413e-05 1.147190890812942148e-05 1.190634248108624667e-05 1.693166426158134569e-05 2.006668762847441817e-05 2.078091134820955218e-05 2.750215605717842244e-05 3.020041945878293267e-05 3.089891813028832347e-05 2.447714536877742300e-05 2.017373784435610718e-05 1.840176059106000850e-05 1.416388762354088954e-05 1.267781801863286650e-05 1.176880499936633149e-05 1.048626982176095363e-05 1.006031978348252622e-05 1.616082634189492257e-05 1.194338012516909962e-05 1.536486613128821917e-05 9.249238978331063716e-06 8.335436520222685997e-06 1.005884948135494108e-05 4.985173897574106020e-06 6.021734322666346497e-06 3.318456700515877500e-06 5.954133698804112452e-06 6.357922656018594660e-06 2.550433453660843545e-06 3.057478470241922762e-06 3.199415006571354039e-06 2.010099462489973819e-06
3.531264566872778315e-05 1.817277623885028501e-05 1.812133196785753537e-05 1.632481395734135225e-05 1.583835050969044513e-05 1.490316028007940659e-05 1.507736520546874098e-05 1.502266119815859022e-05 1.661316260121406703e-05 1.519108175653288835e-05 1.268582655777981605e-05 1.148863498986134206e-05 8.611263012672746718e-06 1.012018231455893005e-05 9.086075855095947977e-06 8.124702344760919700e-06 8.283650935885929112e-06 1.106535680092810413e-05 1.147190890812942148e-05 1.190634248108624667e-05 1.693166426158134569e-05 2.006668762847441817e-05 2.078091134820955218e-05 2.750215605717842244e-05 3.020041945878293267e-05 3.089891813028832347e-05 2.447714536877742300e-05 2.017373784435610718e-05 1.840176059106000850e-05 1.416388762354088954e-05 1.267781801863286650e-05 1.176880499936633149e-05 1.048626982176095363e-05 1.006031978348252622e-05 1.616082634189492257e-05 1.194338012516909962e-05 1.536486613128821917e-05 9.249238978331063716e-06 8.335436520222685997e-06 1.005884948135494108e-05 4.985173897574106020e-06 6.021734322666346497e-06 3.318456700515877500e-06 5.954133698804112452e-06 6.357922656018594660e-06 2.550433453660843545e-06 3.057478470241922762e-06 3.199415006571354039e-06 2.010099462489973819e-06
1.507516468742404461e-05 1.506281678926027187e-05 1.605199808203921279e-05 1.660633428887024632e-05 1.875098766260806213e-05 1.804816126190738937e-05 1.641053524989280588e-05 1.631817699992848956e-05 1.326019633731195319e-05 1.229013921142823393e-05 9.692009796398621413e-06 8.262485936202141766e-06 9.698857781670723529e-06 9.571537786865533232e-06 7.635217619736061294e-06 7.128392925796459863e-06 1.028998111850550933e-05 1.232660737927764093e-05 1.794182474789781425e-05 2.402144772032750993e-05 2.899199575331351118e-05 4.381426210387589327e-05 5.777845711986441659e-05 6.667653420776253578e-05 6.670591582328993152e-05 5.315787100978220265e-05 4.024395945209965203e-05 2.558865242053051293e-05 2.096167191454820900e-05 1.482869445521563585e-05 1.127601011165018678e-05 1.533144554902559080e-05 1.582643550775052958e-05 1.124596802264482059e-05 1.395336834087082359e-05 1.082561223454883190e-05 9.425088172090756675e-06 8.672571633039186811e-06 8.557975119304541493e-06 6.280790255398501030e-06 6.061482687414959632e-06 4.102978558157562396e-06 3.096251423408965693e-06 4.054506094549802495e-06 4.287234571216522321e-06 3.338006583047943663e-06 0.000000000000000000e+00 1.944882749629935228e-06 1.845649078469637527e-06
1.507516468742404461e-05 1.506281678926027187e-05 1.605199808203921279e-05 1.660633428887024632e-05 1.875098766260806213e-05 1.804816126190738937e-05 1.641053524989280588e-05 1.631817699992848956e-05 1.326019633731195319e-05 1.229013921142823393e-05 9.692009796398621413e-06 8.262485936202141766e-06 9.698857781670723529e-06 9.571537786865533232e-06 7.635217619736061294e-06 7.128392925796459863e-06 1.028998111850550933e-05 1.232660737927764093e-05 1.794182474789781425e-05 2.402144772032750993e-05 2.899199575331351118e-05 4.381426210387589327e-05 5.777845711986441659e-05 6.667653420776253578e-05 6.670591582328993152e-05 5.315787100978220265e-05 4.024395945209965203e-05 2.558865242053051293e-05 2.096167191454820900e-05 1.482869445521563585e-05 1.127601011165018678e-05 1.533144554902559080e-05 1.582643550775052958e-05 1.124596802264482059e-05 1.395336834087082359e-05 1.082561223454883190e-05 9.425088172090756675e-06 8.672571633039186811e-06 8.557975119304541493e-06 6.280790255398501030e-06 6.061482687414959632e-06 4.102978558157562396e-06 3.096251423408965693e-06 4.054506094549802495e-06 4.287234571216522321e-06 3.338006583047943663e-06 0.000000000000000000e+00 1.944882749629935228e-06 1.845649078469637527e-06
1.587638615883761153e-05 1.759606735087424251e-05 1.862146628724783393e-05 1.980321273655955252e-05 1.901711635822189706e-05 1.816590898810943581e-05 1.768648529603447425e-05 1.471144326778468266e-05 1.471466305833362632e-05 1.175508640869385481e-05 1.046179996308962489e-05 1.053226932715491317e-05 1.063779520383747047e-05 1.145127270825507259e-05 9.687300034234701290e-06 8.881602413825049881e-06 1.497469679646152092e-05 1.359344170007464840e-05 2.195560909077380870e-05 3.308157259074098619e-05 4.601734603439887859e-05 6.003365823364773587e-05 7.793308538646933953e-05 1.086804316051462587e-04 1.195681379047333322e-04 1.268909271741395204e-04 1.036304311682370279e-04 6.715446069181594125e-05 4.303524881028653249e-05 2.602519546950187449e-05 1.636511664186756835e-05 1.154865334258221615e-05 1.416821889832821244e-05 1.235898067431269889e-05 1.284060931251175892e-05 8.664108221674284650e-06 7.752971355177856264e-06 8.064208573803457639e-06 6.117152237606815166e-06 4.290061251485836030e-06 4.785693404585823214e-06 3.892670750004221615e-06 4.764706685512625921e-06 5.563147269385026015e-06 3.992106289082112766e-06 2.850660903645911992e-06 3.527806470877092336e-06 1.976298168768180275e-06 0.000000000000000000e+00
1.587638615883761153e-05 1.759606735087424251e-05 1.862146628724783393e-05 1.980321273655955252e-05 1.901711635822189706e-05 1.816590898810943581e-05 1.768648529603447425e-05 1.471144326778468266e-05 1.471466305833362632e-05 1.175508640869385481e-05 1.046179996308962489e-05 1.053226932715491317e-05 1.063779520383747047e-05 1.145127270825507259e-05 9.687300034234701290e-06 8.881602413825049881e-06 1.497469679646152092e-05 1.359344170007464840e-05 2.195560909077380870e-05 3.308157259074098619e-05 4.601734603439887859e-05 6.003365823364773587e-05 7.793308538646933953e-05 1.086804316051462587e-04 1.195681379047333322e-04 1.268909271741395204e-04 1.036304311682370279e-04 6.715446069181594125e-05 4.303524881028653249e-05 2.602519546950187449e-05 1.636511664186756835e-05 1.154865334258221615e-05 1.416821889832821244e-05 1.235898067431269889e-05 1.284060931251175892e-05 8.664108221674284650e-06 7.752971355177856264e-06 8.064208573803457639e-06 6.117152237606815166e-06 4.290061251485836030e-06 4.785693404585823214e-06 3.892670750004221615e-06 4.764706685512625921e-06 5.563147269385026015e-06 3.992106289082112766e-06 2.850660903645911992e-06 3.527806470877092336e-06 1.976298168768180275e-06 0.000000000000000000e+00
1.868182078319654903e-05 2.059755131461800471e-05 1.953969151397403316e-05 2.145154365375866052e-05 1.898657082750038449e-05 1.801893815214652980e-05 1.885367059815152305e-05 1.370439789163703199e-05 1.130672458122886895e-05 1.079962783336948717e-05 1.012088464278998775e-05 1.015158611787569640e-05 1.097719692814425774e-05 9.336953406819015102e-06 8.016138751585200520e-06 1.017121650199570984e-05 1.273906263098291895e-05 1.360477959204104239e-05 1.982526654165344464e-05 2.619618926689906685e-05 4.144302505398420614e-05 6.205207665096139748e-05 9.428787767132967010e-05 1.183323832784143146e-04 1.317351555463618811e-04 1.146549506378992546e-04 8.903907935127361147e-05 5.961189669881565269e-05 4.218291234280247887e-05 3.080555361524635896e-05 2.329697688025540741e-05 1.655699932519799991e-05 1.386675890946917311e-05 9.824286811377656224e-06 8.772634484015215067e-06 8.904381697762408241e-06 8.119810252749263410e-06 8.153090180310984205e-06 5.894276336029048327e-06 8.030428874195008732e-06 8.576471767147886592e-06 7.445109843874318744e-06 6.417748977274506100e-06 4.632221962320012575e-06 3.721811920600849309e-06 5.227415798307022388e-06 1.328836590518058742e-06 3.529107723664446922e-06 3.260757662742053933e-06
1.868182078319654903e-05 2.059755131461800471e-05 1.953969151397403316e-05 2.145154365375866052e-05 1.898657082750038449e-05 1.801893815214652980e-05 1.885367059815152305e-05 1.370439789163703199e-05 1.130672458122886895e-05 1.079962783336948717e-05 1.012088464278998775e-05 1.015158611787569640e-05 1.097719692814425774e-05 9.336953406819015102e-06 8.016138751585200520e-06 1.017121650199570984e-05 1.273906263098291895e-05 1.360477959204104239e-05 1.982526654165344464e-05 2.619618926689906685e-05 4.144302505398420614e-05 6.205207665096139748e-05 9.428787767132967010e-05 1.183323832784143146e-04 1.317351555463618811e-04 1.146549506378992546e-04 8.903907935127361147e-05 5.961189669881565269e-05 4.218291234280247887e-05 3.080555361524635896e-05 2.329697688025540741e-05 1.655699932519799991e-05 1.386675890946917311e-05 9.824286811377656224e-06 8.772634484015215067e-06 8.904381697762408241e-06 8.119810252749263410e-06 8.153090180310984205e-06 5.894276336029048327e-06 8.030428874195008732e-06 8.576471767147886592e-06 7.445109843874318744e-06 6.417748977274506100e-06 4.632221962320012575e-06 3.721811920600849309e-06 5.227415798307022388e-06 1.328836590518058742e-06 3.529107723664446922e-06 3.260757662742053933e-06
1.931411638472747976e-05 1.986759574374856078e-05 2.397547549591797956e-05 2.678611879353871714e-05 2.713699965637220236e-05 2.636876269001009476e-05 2.105918515610157433e-05 1.834750925488855280e-05 1.468437530962618655e-05 1.440168288648684793e-05 1.430677453166625072e-05 1.060258467633617788e-05 9.024441622369621405e-06 1.210174893518000790e-05 1.262715057141551407e-05 9.123517915190344245e-06 9.427573593473653608e-06 1.106080443674820076e-05 1.405656398425081834e-05 1.208244769436384399e-05 2.479003729283515246e-05 3.147413900851594467e-05 4.082987745549420078e-05 5.312508258480818393e-05 6.430352956087267589e-05 6.599836785843427966e-05 5.460223205800854789e-05 4.265536912660659749e-05 3.202592519449625033e-05 2.703836830584402840e-05 2.200089398815650578e-05 2.011515754802839495e-05 1.599874495809285477e-05 1.447997536551081906e-05 1.321151217459823731e-05 5.295459535558955155e-06 7.167991125348874782e-06 3.942036725723120324e-06 5.335528285596478059e-06 5.800213456513193194e-06 2.505096195026204043e-06 5.319438206256743465e-06 2.770835538139592050e-06 3.050107567727106054e-06 5.335383328374672812e-07 0.000000000000000000e+00 0.000000000000000000e+00 6.243507258897279458e-07 0.000000000000000000e+00
1.931411638472747976e-05 1.986759574374856078e-05 2.397547549591797956e-05 2.678611879353871714e-05 2.713699965637220236e-05 2.636876269001009476e-05 2.105918515610157433e-05 1.834750925488855280e-05 1.468437530962618655e-05 1.440168288648684793e-05 1.430677453166625072e-05 1.060258467633617788e-05 9.024441622369621405e-06 1.210174893518000790e-05 1.262715057141551407e-05 9.123517915190344245e-06 9.427573593473653608e-06 1.106080443674820076e-05 1.405656398425081834e-05 1.208244769436384399e-05 2.479003729283515246e-05 3.147413900851594467e-05 4.082987745549420078e-05 5.312508258480818393e-05 6.430352956087267589e-05 6.599836785843427966e-05 5.460223205800854789e-05 4.265536912660659749e-05 3.202592519449625033e-05 2.703836830584402840e-05 2.200089398815650578e-05 2.011515754802839495e-05 1.599874495809285477e-05 1.447997536551081906e-05 1.321151217459823731e-05 5.295459535558955155e-06 7.167991125348874782e-06 3.942036725723120324e-06 5.335528285596478059e-06 5.800213456513193194e-06 2.505096195026204043e-06 5.319438206256743465e-06 2.770835538139592050e-06 3.050107567727106054e-06 5.335383328374672812e-07 0.000000000000000000e+00 0.000000000000000000e+00 6.243507258897279458e-07 0.000000000000000000e+00
2.241527498827720322e-05 2.598125310867638324e-05 2.592811326180696969e-05 2.977009905421925190e-05 3.141271288718996388e-05 2.920532570431595408e-05 2.453593029040728772e-05 1.787198716590371054e-05 1.386462870350251228e-05 1.157634536203592313e-05 1.301613369941195293e-05 1.030975425484582701e-05 9.361134341070273234e-06 9.177330716669521344e-06 8.700135711284381554e-06 9.608002084139015574e-06 6.849277810413236440e-06 7.200974045154852805e-06 8.595322213710617976e-06 1.111953186396430474e-05 1.253933397583445838e-05 1.461589578874829990e-05 1.976569271619583800e-05 2.281654693097682950e-05 3.375804143577952170e-05 3.569252500484010137e-05 2.915602789710748245e-05 3.019964263211056082e-05 2.344381019776987539e-05 2.095665147236476348e-05 1.634413836597025006e-05 1.493753092537010086e-05 1.337986927640846421e-05 1.140326582147442670e-05 8.674053673098965287e-06 9.061414403175224031e-06 6.649238930371157329e-06 5.210121701702340390e-06 6.033643946996407303e-06 3.327200324755351794e-06 1.279560464049546709e-06 7.868498332778087655e-07 0.000000000000000000e+00 2.204854450732636485e-06 1.543381404544967874e-06 5.843860883381253923e-07 0.000000000000000000e+00 1.348430265649362424e-06 7.229196439521899365e-08
2.241527498827720322e-05 2.598125310867638324e-05 2.592811326180696969e-05 2.977009905421925190e-05 3.141271288718996388e-05 2.920532570431595408e-05 2.453593029040728772e-05 1.787198716590371054e-05 1.386462870350251228e-05 1.157634536203592313e-05 1.301613369941195293e-05 1.030975425484582701e-05 9.361134341070273234e-06 9.177330716669521344e-06 8.700135711284381554e-06 9.608002084139015574e-06 6.849277810413236440e-06 7.200974045154852805e-06 8.595322213710617976e-06 1.111953186396430474e-05 1.253933397583445838e-05 1.461589578874829990e-05 1.976569271619583800e-05 2.281654693097682950e-05 3.375804143577952170e-05 3.569252500484010137e-05 2.915602789710748245e-05 3.019964263211056082e-05 2.344381019776987539e-05 2.095665147236476348e-05 1.634413836597025006e-05 1.493753092537010086e-05 1.337986927640846421e-05 1.140326582147442670e-05 8.674053673098965287e-06 9.061414403175224031e-06 6.649238930371157329e-06 5.210121701702340390e-06 6.033643946996407303e-06 3.327200324755351794e-06 1.279560464049546709e-06 7.868498332778087655e-07 0.000000000000000000e+00 2.204854450732636485e-06 1.543381404544967874e-06 5.843860883381253923e-07 0.000000000000000000e+00 1.348430265649362424e-06 7.229196439521899365e-08
2.095695158588008447e-05 2.532567768352566535e-05 2.690155963426703049e-05 3.021031101459093314e-05 3.039390859932991767e-05 2.484721392648206318e-05 2.018777191985800156e-05 1.718406829595816982e-05 1.419542577294419987e-05 1.271095928051029376e-05 1.066475455272662238e-05 8.912080400558131002e-06 1.013947319344298016e-05 8.297397607710330154e-06 7.451516148482215287e-06 7.544328570702044630e-06 9.771485966893506762e-06 8.328124844223386153e-06 9.552291662379273866e-06 8.018150226741292975e-06 1.214040344738274302e-05 9.817841463208374763e-06 1.387875643430767979e-05 1.518979168791171476e-05 1.284481141593051889e-05 1.599268683102049267e-05 1.560769215356455370e-05 1.817474663143822021e-05 1.552826683270615613e-05 1.356853133289717934e-05 1.223971106932996435e-05 1.046817257076637277e-05 1.202102332321683258e-05 9.194454130837986702e-06 8.372447754070356135e-06 4.004176998625736612e-06 5.789600276775232675e-06 2.907610600432411412e-06 2.636653419540439423e-06 1.640541917920681738e-06 0.000000000000000000e+00 9.091959538083400047e-07 2.624266809303649240e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.880543889397707911e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.095695158588008447e-05 2.532567768352566535e-05 2.690155963426703049e-05 3.021031101459093314e-05 3.039390859932991767e-05 2.484721392648206318e-05 2.018777191985800156e-05 1.718406829595816982e-05 1.419542577294419987e-05 1.271095928051029376e-05 1.066475455272662238e-05 8.912080400558131002e-06 1.013947319344298016e-05 8.297397607710330154e-06 7.451516148482215287e-06 7.544328570702044630e-06 9.771485966893506762e-06 8.328124844223386153e-06 9.552291662379273866e-06 8.018150226741292975e-06 1.214040344738274302e-05 9.817841463208374763e-06 1.387875643430767979e-05 1.518979168791171476e-05 1.284481141593051889e-05 1.599268683102049267e-05 1.560769215356455370e-05 1.817474663143822021e-05 1.552826683270615613e-05 1.356853133289717934e-05 1.223971106932996435e-05 1.046817257076637277e-05 1.202102332321683258e-05 9.194454130837986702e-06 8.372447754070356135e-06 4.004176998625736612e-06 5.789600276775232675e-06 2.907610600432411412e-06 2.636653419540439423e-06 1.640541917920681738e-06 0.000000000000000000e+00 9.091959538083400047e-07 2.624266809303649240e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.880543889397707911e-06 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.232681747937756818e-05 1.375198799067220075e-05 1.661524736509866954e-05 1.772647566535086365e-05 1.806446489153280683e-05 1.651585620040207136e-05 1.513132095652568778e-05 1.570006687609015432e-05 1.375888594742231331e-05 1.178878137347436956e-05 1.116994935456268957e-05 9.602822968423072711e-06 9.056198001196905995e-06 8.861906506768293089e-06 8.725006982552880875e-06 6.317419621107207042e-06 6.534178954019366290e-06 6.304257029084272805e-06 5.262517334966515838e-06 7.228819180567314555e-06 8.163004355869165330e-06 8.898779316859751327e-06 9.067541663673114261e-06 1.130645340873440769e-05 1.456468260380777908e-05 1.212137362964591054e-05 1.024534289837076702e-05 1.068702660579112557e-05 1.173494203960258157e-05 1.114521874098215952e-05 8.472251250071765873e-06 1.058389999555918117e-05 1.031797201379215300e-05 1.017680940635002296e-05 7.556220996164374474e-06 3.214078918617389859e-06 4.765153706734120193e-06 4.838430240093579908e-06 3.887529964936131819e-06 3.334962607698428038e-06 3.866531557254077880e-06 3.436047039231032332e-06 0.000000000000000000e+00 2.137293343084959257e-07 1.825769733020451353e-07 0.000000000000000000e+00 1.772502170938446867e-06 1.162163784397440128e-06 0.000000000000000000e+00
1.232681747937756818e-05 1.375198799067220075e-05 1.661524736509866954e-05 1.772647566535086365e-05 1.806446489153280683e-05 1.651585620040207136e-05 1.513132095652568778e-05 1.570006687609015432e-05 1.375888594742231331e-05 1.178878137347436956e-05 1.116994935456268957e-05 9.602822968423072711e-06 9.056198001196905995e-06 8.861906506768293089e-06 8.725006982552880875e-06 6.317419621107207042e-06 6.534178954019366290e-06 6.304257029084272805e-06 5.262517334966515838e-06 7.228819180567314555e-06 8.163004355869165330e-06 8.898779316859751327e-06 9.067541663673114261e-06 1.130645340873440769e-05 1.456468260380777908e-05 1.212137362964591054e-05 1.024534289837076702e-05 1.068702660579112557e-05 1.173494203960258157e-05 1.114521874098215952e-05 8.472251250071765873e-06 1.058389999555918117e-05 1.031797201379215300e-05 1.017680940635002296e-05 7.556220996164374474e-06 3.214078918617389859e-06 4.765153706734120193e-06 4.838430240093579908e-06 3.887529964936131819e-06 3.334962607698428038e-06 3.866531557254077880e-06 3.436047039231032332e-06 0.000000000000000000e+00 2.137293343084959257e-07 1.825769733020451353e-07 0.000000000000000000e+00 1.772502170938446867e-06 1.162163784397440128e-06 0.000000000000000000e+00
1.212543012633931060e-05 1.182049019246262372e-05 1.227685625982724538e-05 1.319619256381390738e-05 1.284191155507446639e-05 1.526145689284197555e-05 1.530948877780229856e-05 1.520294794226341137e-05 1.206409707666998720e-05 1.148985213416310731e-05 1.065895870631114131e-05 8.976468685887848247e-06 9.330528910109061331e-06 8.221958881327461703e-06 8.592981656410722134e-06 7.689005358012882257e-06 7.880919844881384997e-06 7.435048787725636201e-06 6.817376038622382709e-06 5.658021403260934116e-06 9.719391760208693069e-06 7.033832112056015048e-06 7.385097988596390533e-06 8.921583284340335490e-06 1.055630352618118747e-05 1.124633789101923159e-05 1.300378772110172331e-05 1.088865993856616421e-05 1.127585585385491687e-05 9.807192245178990368e-06 9.247669106810264884e-06 1.076139978846994200e-05 1.019767612227094063e-05 1.032190556878751373e-05 9.475817569277965370e-06 6.515089740762961690e-06 5.041612813413799244e-06 3.602188958651667732e-06 4.128413181709066949e-06 3.098433222473972400e-06 2.658755747720791948e-06 2.418301493611669608e-06 1.506587039862886015e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.876884210774953071e-06 1.269153025977576627e-06 6.433916048058198060e-07 0.000000000000000000e+00
1.212543012633931060e-05 1.182049019246262372e-05 1.227685625982724538e-05 1.319619256381390738e-05 1.284191155507446639e-05 1.526145689284197555e-05 1.530948877780229856e-05 1.520294794226341137e-05 1.206409707666998720e-05 1.148985213416310731e-05 1.065895870631114131e-05 8.976468685887848247e-06 9.330528910109061331e-06 8.221958881327461703e-06 8.592981656410722134e-06 7.689005358012882257e-06 7.880919844881384997e-06 7.435048787725636201e-06 6.817376038622382709e-06 5.658021403260934116e-06 9.719391760208693069e-06 7.033832112056015048e-06 7.385097988596390533e-06 8.921583284340335490e-06 1.055630352618118747e-05 1.124633789101923159e-05 1.300378772110172331e-05 1.088865993856616421e-05 1.127585585385491687e-05 9.807192245178990368e-06 9.247669106810264884e-06 1.076139978846994200e-05 1.019767612227094063e-05 1.032190556878751373e-05 9.475817569277965370e-06 6.515089740762961690e-06 5.041612813413799244e-06 3.602188958651667732e-06 4.128413181709066949e-06 3.098433222473972400e-06 2.658755747720791948e-06 2.418301493611669608e-06 1.506587039862886015e-06 0.000000000000000000e+00 0.000000000000000000e+00 1.876884210774953071e-06 1.269153025977576627e-06 6.433916048058198060e-07 0.000000000000000000e+00
6.841914071030689264e-06 8.722745359780722382e-06 7.957021577899030639e-06 9.263083147191322132e-06 8.823559699141847657e-06 9.283183986419811176e-06 1.105848736486864964e-05 1.161680356477786774e-05 1.140559816572482613e-05 9.449511457472509985e-06 1.251279338202909029e-05 1.320587699485755673e-05 1.227834632359782256e-05 1.325132732998536614e-05 1.048087806759436053e-05 1.054761966693956072e-05 9.638607367090384841e-06 9.781543534469277449e-06 8.796287703596195078e-06 8.911575453315615639e-06 1.022372606614703513e-05 8.191555693108292055e-06 6.482658501893185143e-06 8.347934072854796086e-06 8.219069080265086871e-06 8.287964404882967621e-06 9.173452707829760248e-06 1.040444221647272369e-05 9.531221732644100755e-06 1.177263833846850123e-05 8.512327362471043231e-06 1.192215505374613383e-05 9.022831257125257985e-06 8.644349194896352201e-06 7.085000871733765389e-06 7.927907467533267406e-06 7.591660932590934904e-06 6.425412989417249203e-06 6.284005885614527017e-06 1.074491216472179309e-05 5.118119359943632599e-06 1.700369223505116146e-07 0.000000000000000000e+00 1.833797117529363346e-06 2.057030057478328861e-06 4.937261076877501761e-07 0.000000000000000000e+00 1.070909267077891284e-06 0.000000000000000000e+00
6.841914071030689264e-06 8.722745359780722382e-06 7.957021577899030639e-06 9.263083147191322132e-06 8.823559699141847657e-06 9.283183986419811176e-06 1.105848736486864964e-05 1.161680356477786774e-05 1.140559816572482613e-05 9.449511457472509985e-06 1.251279338202909029e-05 1.320587699485755673e-05 1.227834632359782256e-05 1.325132732998536614e-05 1.048087806759436053e-05 1.054761966693956072e-05 9.638607367090384841e-06 9.781543534469277449e-06 8.796287703596195078e-06 8.911575453315615639e-06 1.022372606614703513e-05 8.191555693108292055e-06 6.482658501893185143e-06 8.347934072854796086e-06 8.219069080265086871e-06 8.287964404882967621e-06 9.173452707829760248e-06 1.040444221647272369e-05 9.531221732644100755e-06 1.177263833846850123e-05 8.512327362471043231e-06 1.192215505374613383e-05 9.022831257125257985e-06 8.644349194896352201e-06 7.085000871733765389e-06 7.927907467533267406e-06 7.591660932590934904e-06 6.425412989417249203e-06 6.284005885614527017e-06 1.074491216472179309e-05 5.118119359943632599e-06 1.700369223505116146e-07 0.000000000000000000e+00 1.833797117529363346e-06 2.057030057478328861e-06 4.937261076877501761e-07 0.000000000000000000e+00 1.070909267077891284e-06 0.000000000000000000e+00
5.295943335581492937e-06 6.638213806098150503e-06 7.632145975959761774e-06 7.308883559314215121e-06 8.045631915915334653e-06 6.882309557109114776e-06 7.317386817772602846e-06 1.034618415264648968e-05 1.356532817006468184e-05 1.168974187466739858e-05 1.314197362548688730e-05 1.437637086054029338e-05 1.460778543305318872e-05 1.358179231516068924e-05 1.431241641561633369e-05 1.572789125327547983e-05 1.595916533027400821e-05 1.354199593954958027e-05 1.226063261724933265e-05 9.546366831390867003e-06 1.037716241429674758e-05 1.030905868513962243e-05 9.501299697739279396e-06 9.909499906986570645e-06 8.601714157747236114e-06 9.711447766900330530e-06 8.053301746204981785e-06 8.642127491287688500e-06 6.245549706649694874e-06 8.873275788774312705e-06 7.641830303851269553e-06 1.210334548973772246e-05 1.273261342133814672e-05 1.210237480683411722e-05 1.196637730583728492e-05 7.257112980257746635e-06 8.476395252883629848e-06 5.488655728431037262e-06 3.770919362901775319e-06 2.926091759722653882e-06 4.360566212691091700e-06 3.327933536938648915e-06 5.503022264987817400e-06 2.995673474694433701e-06 2.724364831879108523e-06 6.805727140898805822e-07 0.000000000000000000e+00 1.605663034133280516e-06 2.279881005271918749e-06
5.295943335581492937e-06 6.638213806098150503e-06 7.632145975959761774e-06 7.308883559314215121e-06 8.045631915915334653e-06 6.882309557109114776e-06 7.317386817772602846e-06 1.034618415264648968e-05 1.356532817006468184e-05 1.168974187466739858e-05 1.314197362548688730e-05 1.437637086054029338e-05 1.460778543305318872e-05 1.358179231516068924e-05 1.431241641561633369e-05 1.572789125327547983e-05 1.595916533027400821e-05 1.354199593954958027e-05 1.226063261724933265e-05 9.546366831390867003e-06 1.037716241429674758e-05 1.030905868513962243e-05 9.501299697739279396e-06 9.909499906986570645e-06 8.601714157747236114e-06 9.711447766900330530e-06 8.053301746204981785e-06 8.642127491287688500e-06 6.245549706649694874e-06 8.873275788774312705e-06 7.641830303851269553e-06 1.210334548973772246e-05 1.273261342133814672e-05 1.210237480683411722e-05 1.196637730583728492e-05 7.257112980257746635e-06 8.476395252883629848e-06 5.488655728431037262e-06 3.770919362901775319e-06 2.926091759722653882e-06 4.360566212691091700e-06 3.327933536938648915e-06 5.503022264987817400e-06 2.995673474694433701e-06 2.724364831879108523e-06 6.805727140898805822e-07 0.000000000000000000e+00 1.605663034133280516e-06 2.279881005271918749e-06
5.561105650311470064e-06 5.478298624522097356e-06 6.258511393064736631e-06 5.902478028373097841e-06 7.927887062033859100e-06 6.893835440643885420e-06 1.024567026127876830e-05 1.242505433787511347e-05 1.395737185554159673e-05 1.629587287398742048e-05 1.668712366036863862e-05 1.791396133923045265e-05 1.768232884528430027e-05 1.966508461520476828e-05 2.172739837245114684e-05 2.145657963033193751e-05 2.059219870679689213e-05 1.978941754107961919e-05 1.659640967394150748e-05 1.218737573378102996e-05 1.079734620194317472e-05 9.664312510225817938e-06 1.082684575373690225e-05 9.976201161482501901e-06 7.182174149978945371e-06 8.454598722663631401e-06 1.288159038566075833e-05 9.704258099407484824e-06 1.002911729776252341e-05 9.640673412512270688e-06 1.125782189581944798e-05 1.125491246598740602e-05 9.487222784257334587e-06 1.034548211429384717e-05 1.111715246813378800e-05 8.010876756201788443e-06 7.030947838471064657e-06 7.112742432160499480e-06 7.109249846232826726e-06 4.554281269070967265e-06 4.548917690415462233e-06 2.488313350790687364e-06 5.481224397788684677e-07 1.081611625999521192e-06 3.027696498409424428e-06 1.699787523863903267e-06 2.379279908690911426e-06 0.000000000000000000e+00 0.000000000000000000e+00
5.561105650311470064e-06 5.478298624522097356e-06 6.258511393064736631e-06 5.902478028373097841e-06 7.927887062033859100e-06 6.893835440643885420e-06 1.024567026127876830e-05 1.242505433787511347e-05 1.395737185554159673e-05 1.629587287398742048e-05 1.668712366036863862e-05 1.791396133923045265e-05 1.768232884528430027e-05 1.966508461520476828e-05 2.172739837245114684e-05 2.145657963033193751e-05 2.059219870679689213e-05 1.978941754107961919e-05 1.659640967394150748e-05 1.218737573378102996e-05 1.079734620194317472e-05 9.664312510225817938e-06 1.082684575373690225e-05 9.976201161482501901e-06 7.182174149978945371e-06 8.454598722663631401e-06 1.288159038566075833e-05 9.704258099407484824e-06 1.002911729776252341e-05 9.640673412512270688e-06 1.125782189581944798e-05 1.125491246598740602e-05 9.487222784257334587e-06 1.034548211429384717e-05 1.111715246813378800e-05 8.010876756201788443e-06 7.030947838471064657e-06 7.112742432160499480e-06 7.109249846232826726e-06 4.554281269070967265e-06 4.548917690415462233e-06 2.488313350790687364e-06 5.481224397788684677e-07 1.081611625999521192e-06 3.027696498409424428e-06 1.699787523863903267e-06 2.379279908690911426e-06 0.000000000000000000e+00 0.000000000000000000e+00
5.393756414756932783e-06 6.191654127936276002e-06 6.377928846968806837e-06 6.068853764529892827e-06 7.099874650332491495e-06 6.558794459594978082e-06 8.291046795566903407e-06 1.070207228269612686e-05 1.285376242146633867e-05 1.429110710060356030e-05 1.824685268839332743e-05 1.996140875284138280e-05 2.168465381019834805e-05 2.555171065850745404e-05 2.553754053482414161e-05 2.429310297272922311e-05 2.095523389295730757e-05 1.738686243393203516e-05 1.390052097462868246e-05 1.333366950827663064e-05 1.205299061453402515e-05 1.218349485188200902e-05 1.017678494653128357e-05 1.144475718448674219e-05 1.198978961422176231e-05 1.139300711778948585e-05 1.190832145749297592e-05 1.018234657506211968e-05 1.049979405003081681e-05 1.280404589982482236e-05 1.292231122813220532e-05 1.213843338305653795e-05 1.102888110958352561e-05 1.140264094947179491e-05 8.533983792242870201e-06 7.546924278107070773e-06 5.220594547992749144e-06 6.267083464638522915e-06 2.739488070048396831e-06 3.758993770422178568e-06 4.262075360318766247e-06 2.561262782439445173e-06 2.947695147459720815e-06 2.980487064610159938e-06 3.183036028325417026e-06 1.933297999387850750e-07 2.837011977573158650e-06 0.000000000000000000e+00 7.392999891639530960e-07
5.393756414756932783e-06 6.191654127936276002e-06 6.377928846968806837e-06 6.068853764529892827e-06 7.099874650332491495e-06 6.558794459594978082e-06 8.291046795566903407e-06 1.070207228269612686e-05 1.285376242146633867e-05 1.429110710060356030e-05 1.824685268839332743e-05 1.996140875284138280e-05 2.168465381019834805e-05 2.555171065850745404e-05 2.553754053482414161e-05 2.429310297272922311e-05 2.095523389295730757e-05 1.738686243393203516e-05 1.390052097462868246e-05 1.333366950827663064e-05 1.205299061453402515e-05 1.218349485188200902e-05 1.017678494653128357e-05 1.144475718448674219e-05 1.198978961422176231e-05 1.139300711778948585e-05 1.190832145749297592e-05 1.018234657506211968e-05 1.049979405003081681e-05 1.280404589982482236e-05 1.292231122813220532e-05 1.213843338305653795e-05 1.102888110958352561e-05 1.140264094947179491e-05 8.533983792242870201e-06 7.546924278107070773e-06 5.220594547992749144e-06 6.267083464638522915e-06 2.739488070048396831e-06 3.758993770422178568e-06 4.262075360318766247e-06 2.561262782439445173e-06 2.947695147459720815e-06 2.980487064610159938e-06 3.183036028325417026e-06 1.933297999387850750e-07 2.837011977573158650e-06 0.000000000000000000e+00 7.392999891639530960e-07
5.952899227870954061e-06 5.547583882643523775e-06 4.036955002028960573e-06 5.655497638939470930e-06 5.000708812907431930e-06 7.031317967314369902e-06 6.584909205783046049e-06 8.087592632864988172e-06 1.113261264521382072e-05 1.280385823598655679e-05 1.759027285332825539e-05 1.911080082928467633e-05 1.656600723315720567e-05 2.206832775072995370e-05 1.974604722456722039e-05 2.042910893551116205e-05 1.670448297938418968e-05 1.783103276665445715e-05 1.579145811146672840e-05 1.231890364450644608e-05 1.093211627928121344e-05 1.014351804494284781e-05 1.090758601746748846e-05 1.184488746998733723e-05 1.318333244733840164e-05 1.361963986547998063e-05 1.352607527555105016e-05 1.161359668901240588e-05 1.041187944737282651e-05 1.175546035885350589e-05 1.465902534826662883e-05 1.207576894451138054e-05 9.502159296348772587e-06 1.183078920660370442e-05 1.145980447000505453e-05 1.196312549868629810e-05 9.136400647107600936e-06 8.994822458651883956e-06 7.681786925611616004e-06 9.672105008180226232e-06 4.748365135061204466e-06 4.972455003421713746e-06 6.428019480304220833e-06 7.175576306409604575e-06 8.903847799885431123e-06 6.577228799086251954e-06 4.389330385739250603e-06 5.728997506926732574e-06 5.860749656369041439e-06
5.952899227870954061e-06 5.547583882643523775e-06 4.036955002028960573e-06 5.655497638939470930e-06 5.000708812907431930e-06 7.031317967314369902e-06 6.584909205783046049e-06 8.087592632864988172e-06 1.113261264521382072e-05 1.280385823598655679e-05 1.759027285332825539e-05 1.911080082928467633e-05 1.656600723315720567e-05 2.206832775072995370e-05 1.974604722456722039e-05 2.042910893551116205e-05 1.670448297938418968e-05 1.783103276665445715e-05 1.579145811146672840e-05 1.231890364450644608e-05 1.093211627928121344e-05 1.014351804494284781e-05 1.090758601746748846e-05 1.184488746998733723e-05 1.318333244733840164e-05 1.361963986547998063e-05 1.352607527555105016e-05 1.161359668901240588e-05 1.041187944737282651e-05 1.175546035885350589e-05 1.465902534826662883e-05 1.207576894451138054e-05 9.502159296348772587e-06 1.183078920660370442e-05 1.145980447000505453e-05 1.196312549868629810e-05 9.136400647107600936e-06 8.994822458651883956e-06 7.681786925611616004e-06 9.672105008180226232e-06 4.748365135061204466e-06 4.972455003421713746e-06 6.428019480304220833e-06 7.175576306409604575e-06 8.903847799885431123e-06 6.577228799086251954e-06 4.389330385739250603e-06 5.728997506926732574e-06 5.860749656369041439e-06
3.202078571177818151e-06 4.353095510587573098e-06 3.851127179084238994e-06 3.907035058954104626e-06 4.794126240551294651e-06 6.065182678133694011e-06 6.230070369003307084e-06 4.672100557436592045e-06 6.415257776323099394e-06 8.242980482942838971e-06 8.993815937036855120e-06 1.129497295046893924e-05 1.479126838306164063e-05 1.638145033836951880e-05 1.665819777763116142e-05 1.496373983017577569e-05 1.395707915179983037e-05 1.231496484981560263e-05 1.105429802442608024e-05 9.356929714338347461e-06 8.377555098187325163e-06 8.277503628315668828e-06 1.023116629020796341e-05 1.038734453209678519e-05 1.245689702289320948e-05 1.362899730038069666e-05 1.203219329615542970e-05 1.068879120829226483e-05 1.131356964298839361e-05 9.372582366690721952e-06 9.147835494446585530e-06 8.729303217737512994e-06 1.134308365405748990e-05 1.121024424796657125e-05 9.314934679252023295e-06 8.967965584123392407e-06 7.009469989178544227e-06 6.583190242095091195e-06 6.040139045708035751e-06 6.634333242071378028e-06 5.027016993120981315e-06 3.458546582888352272e-06 4.339956239375119686e-06 3.504093219968820307e-06 5.575309918467187362e-07 0.000000000000000000e+00 1.925097716053336156e-06 8.756042634030100553e-07 5.660832871844103053e-07
3.202078571177818151e-06 4.353095510587573098e-06 3.851127179084238994e-06 3.907035058954104626e-06 4.794126240551294651e-06 6.065182678133694011e-06 6.230070369003307084e-06 4.672100557436592045e-06 6.415257776323099394e-06 8.242980482942838971e-06 8.993815937036855120e-06 1.129497295046893924e-05 1.479126838306164063e-05 1.638145033836951880e-05 1.665819777763116142e-05 1.496373983017577569e-05 1.395707915179983037e-05 1.231496484981560263e-05 1.105429802442608024e-05 9.356929714338347461e-06 8.377555098187325163e-06 8.277503628315668828e-06 1.023116629020796341e-05 1.038734453209678519e-05 1.245689702289320948e-05 1.362899730038069666e-05 1.203219329615542970e-05 1.068879120829226483e-05 1.131356964298839361e-05 9.372582366690721952e-06 9.147835494446585530e-06 8.729303217737512994e-06 1.134308365405748990e-05 1.121024424796657125e-05 9.314934679252023295e-06 8.967965584123392407e-06 7.009469989178544227e-06 6.583190242095091195e-06 6.040139045708035751e-06 6.634333242071378028e-06 5.027016993120981315e-06 3.458546582888352272e-06 4.339956239375119686e-06 3.504093219968820307e-06 5.575309918467187362e-07 0.000000000000000000e+00 1.925097716053336156e-06 8.756042634030100553e-07 5.660832871844103053e-07


==> NGC1808/snr_feii_2.txt <==
2.941915245061289059e-06 3.100374495457589977e-06 3.635143690042690060e-06 3.879710712991760589e-06 4.005666054036238115e-06 4.039260813992689220e-06 4.403715477638983020e-06 4.961087101744628711e-06 5.118258223827032328e-06 5.416633739927925059e-06 5.581536651537870916e-06 5.796296316438190121e-06 4.961390213251506546e-06 5.628059539891515128e-06 4.961522150665948253e-06 5.496734970641299487e-06 5.171753755354084588e-06 4.733029034338731348e-06 4.486261428639894412e-06 4.062743258815763967e-06 4.197497016489495491e-06 3.636308624508816258e-06 3.486264155168019648e-06 3.023474791161869342e-06 3.426228483299246998e-06 2.254127932096970705e-06 1.859830279219096511e-06 1.329693270089308501e-06 1.664465543560383823e-06 1.254178863166735977e-06 1.196820011799989564e-06 1.410312384011783181e-06 1.142706185592023274e-06 1.078775657823218243e-06 1.253637254700893280e-06 1.472449088978217446e-06 1.348101213430756184e-06 2.242856490799738102e-06 1.495800027433765287e-06 1.957481618661649538e-06 1.523991981414436667e-06 1.624432964010286368e-06 1.257167116863589418e-06 1.263466182415531062e-06 1.645392095575632971e-06 9.299797260908190103e-07 1.374787510531383113e-06 1.174452275405728708e-06 1.025363047893526857e-06
3.426046399586472659e-06 2.905467387165747335e-06 3.346045684146555271e-06 3.878047000015057067e-06 3.894061321020607780e-06 4.270653761723290665e-06 4.180876557427699596e-06 4.621106355959672207e-06 4.502648717518762258e-06 5.102437342118126991e-06 5.297756039114397521e-06 5.819655754239669412e-06 6.204498550336109118e-06 5.658569192401530429e-06 6.381269513470260039e-06 6.077529024853905858e-06 5.254514046785953155e-06 5.411447799367950097e-06 4.529362905428419740e-06 3.764560353250028024e-06 3.620159827765428251e-06 2.369762760484708852e-06 1.976682668167805147e-06 2.145899874123762774e-06 2.140549741197605587e-06 1.789530773422343024e-06 1.751730963101953414e-06 1.252554566677285237e-06 1.852841790211779037e-06 1.470210404843065409e-06 1.104375130740609143e-06 1.143230365225222515e-06 1.523950870909751307e-06 1.566540987828600112e-06 1.172637836362848833e-06 1.114876316267440666e-06 1.150568712570481824e-06 1.348483373212361558e-06 1.326017376852890202e-06 9.674750611815520979e-07 1.348803367810181659e-06 1.425027845483888337e-06 1.460700101695209378e-06 1.521900461589360516e-06 1.643871116448890286e-06 1.066567729637180556e-06 9.968553404089046566e-07 1.380706628439312874e-06 1.524381456924567627e-06
3.426046399586472659e-06 2.905467387165747335e-06 3.346045684146555271e-06 3.878047000015057067e-06 3.894061321020607780e-06 4.270653761723290665e-06 4.180876557427699596e-06 4.621106355959672207e-06 4.502648717518762258e-06 5.102437342118126991e-06 5.297756039114397521e-06 5.819655754239669412e-06 6.204498550336109118e-06 5.658569192401530429e-06 6.381269513470260039e-06 6.077529024853905858e-06 5.254514046785953155e-06 5.411447799367950097e-06 4.529362905428419740e-06 3.764560353250028024e-06 3.620159827765428251e-06 2.369762760484708852e-06 1.976682668167805147e-06 2.145899874123762774e-06 2.140549741197605587e-06 1.789530773422343024e-06 1.751730963101953414e-06 1.252554566677285237e-06 1.852841790211779037e-06 1.470210404843065409e-06 1.104375130740609143e-06 1.143230365225222515e-06 1.523950870909751307e-06 1.566540987828600112e-06 1.172637836362848833e-06 1.114876316267440666e-06 1.150568712570481824e-06 1.348483373212361558e-06 1.326017376852890202e-06 9.674750611815520979e-07 1.348803367810181659e-06 1.425027845483888337e-06 1.460700101695209378e-06 1.521900461589360516e-06 1.643871116448890286e-06 1.066567729637180556e-06 9.968553404089046566e-07 1.380706628439312874e-06 1.524381456924567627e-06
2.799255755584328372e-06 3.050451603509452777e-06 3.472021173412732901e-06 4.179345282279280835e-06 4.334882753669900785e-06 4.260615368488689065e-06 3.957285502545625938e-06 3.607275235275486261e-06 4.490191774886709484e-06 3.901639465406455914e-06 4.481503350216958884e-06 4.983540692762346201e-06 5.651603474204416922e-06 5.656828963203464006e-06 6.063933688869033670e-06 5.735546900504501143e-06 5.174409546234161058e-06 4.914961692199701474e-06 4.417760321652722564e-06 3.085990115462507526e-06 3.081611768723014809e-06 2.504938560531020254e-06 1.869182554820388109e-06 1.886340762502209329e-06 1.864586541079871496e-06 2.184660609704845935e-06 2.101151593155208146e-06 2.562634615643556711e-06 2.706746737797789717e-06 2.792957254384779045e-06 2.448220982916212884e-06 2.020981844694489091e-06 1.787098114550021211e-06 1.360723775851804608e-06 1.756355085580670570e-06 1.011563497489381987e-06 9.521428292850128157e-07 1.091504769703898449e-06 7.560152408818502969e-07 8.050859994126665737e-07 1.020716708964610722e-06 1.434254853135690228e-06 1.760579269055470919e-06 1.527451849548455441e-06 1.602945696006206311e-06 1.235393953606694382e-06 1.235827752750920298e-06 1.730371175996690887e-06 1.619322484175775359e-06
2.799255755584328372e-06 3.050451603509452777e-06 3.472021173412732901e-06 4.179345282279280835e-06 4.334882753669900785e-06 4.260615368488689065e-06 3.957285502545625938e-06 3.607275235275486261e-06 4.490191774886709484e-06 3.901639465406455914e-06 4.481503350216958884e-06 4.983540692762346201e-06 5.651603474204416922e-06 5.656828963203464006e-06 6.063933688869033670e-06 5.735546900504501143e-06 5.174409546234161058e-06 4.914961692199701474e-06 4.417760321652722564e-06 3.085990115462507526e-06 3.081611768723014809e-06 2.504938560531020254e-06 1.869182554820388109e-06 1.886340762502209329e-06 1.864586541079871496e-06 2.184660609704845935e-06 2.101151593155208146e-06 2.562634615643556711e-06 2.706746737797789717e-06 2.792957254384779045e-06 2.448220982916212884e-06 2.020981844694489091e-06 1.787098114550021211e-06 1.360723775851804608e-06 1.756355085580670570e-06 1.011563497489381987e-06 9.521428292850128157e-07 1.091504769703898449e-06 7.560152408818502969e-07 8.050859994126665737e-07 1.020716708964610722e-06 1.434254853135690228e-06 1.760579269055470919e-06 1.527451849548455441e-06 1.602945696006206311e-06 1.235393953606694382e-06 1.235827752750920298e-06 1.730371175996690887e-06 1.619322484175775359e-06
2.699799476487620960e-06 3.912242560363053369e-06 3.728917783778027098e-06 3.898918807062334202e-06 3.979779283598903029e-06 4.359937294004132185e-06 4.236136335247302459e-06 4.258624597929070152e-06 3.813568508746326986e-06 4.158598888098476551e-06 4.500124936334253756e-06 4.921061693054542193e-06 5.520826206068449711e-06 5.457939306001163763e-06 4.895711653749345706e-06 4.279868090004335500e-06 3.345528752592497528e-06 3.889300173413707691e-06 3.038314989131168391e-06 2.966464229834369424e-06 2.711208225443918171e-06 1.528256971080282972e-06 1.784387269056416734e-06 1.899523775103617687e-06 1.989137380943568665e-06 1.770136395574425974e-06 1.993122355923966318e-06 1.594638737595510923e-06 1.701953902164036013e-06 2.041886050522318096e-06 1.309369230484000652e-06 2.086213198049740579e-06 1.156124047090277746e-06 1.010462425210898994e-06 9.833875850326549674e-07 7.188287285345741696e-07 8.834501563742210849e-07 9.627395505793985004e-07 9.634215917730291954e-07 7.741205298994945277e-07 8.420803052603033644e-07 5.329783630730790278e-07 5.322942869008120156e-07 7.892083086644154637e-07 8.057470563290290881e-07 9.422835276466930591e-07 1.005485477614107030e-06 7.915738958469411841e-07 8.982081070168397656e-07
2.699799476487620960e-06 3.912242560363053369e-06 3.728917783778027098e-06 3.898918807062334202e-06 3.979779283598903029e-06 4.359937294004132185e-06 4.236136335247302459e-06 4.258624597929070152e-06 3.813568508746326986e-06 4.158598888098476551e-06 4.500124936334253756e-06 4.921061693054542193e-06 5.520826206068449711e-06 5.457939306001163763e-06 4.895711653749345706e-06 4.279868090004335500e-06 3.345528752592497528e-06 3.889300173413707691e-06 3.038314989131168391e-06 2.966464229834369424e-06 2.711208225443918171e-06 1.528256971080282972e-06 1.784387269056416734e-06 1.899523775103617687e-06 1.989137380943568665e-06 1.770136395574425974e-06 1.993122355923966318e-06 1.594638737595510923e-06 1.701953902164036013e-06 2.041886050522318096e-06 1.309369230484000652e-06 2.086213198049740579e-06 1.156124047090277746e-06 1.010462425210898994e-06 9.833875850326549674e-07 7.188287285345741696e-07 8.834501563742210849e-07 9.627395505793985004e-07 9.634215917730291954e-07 7.741205298994945277e-07 8.420803052603033644e-07 5.329783630730790278e-07 5.322942869008120156e-07 7.892083086644154637e-07 8.057470563290290881e-07 9.422835276466930591e-07 1.005485477614107030e-06 7.915738958469411841e-07 8.982081070168397656e-07
3.743170109825234870e-06 4.317328932019971837e-06 4.257761919686357313e-06 3.845620920079419235e-06 3.905704797130693873e-06 3.068521785299319918e-06 4.231855128025206800e-06 3.356568415641165044e-06 3.472336862110215373e-06 3.826962002503475505e-06 3.194410472428448899e-06 3.946903452566026049e-06 4.604052046436170723e-06 3.778624115349343110e-06 3.839374725859089338e-06 3.454374836492382900e-06 3.374485241776254641e-06 3.110234658182197244e-06 2.946168555326132907e-06 2.725878292182842278e-06 2.034466139781230189e-06 2.813133100742733135e-06 3.472285103140479617e-06 2.492238057125851653e-06 2.362750318275800750e-06 2.536308267281938085e-06 2.416249019689139113e-06 2.713798121995298469e-06 2.315867749916711080e-06 3.067674837900756399e-06 1.644544114935374277e-06 2.122814346807466745e-06 1.530445937907767408e-06 1.586863357486103696e-06 7.425496913886264778e-07 7.689716789964969220e-07 8.854731463189492281e-07 1.104189817805627609e-06 1.170312015671891845e-06 1.224420507117924815e-06 1.073003823633060921e-06 5.193033502062133743e-07 8.054785290917301688e-07 -8.094934077639011653e-08 7.549457677613362593e-07 7.072343306425381217e-07 6.432377582771671812e-07 9.453340929578078923e-07 1.213336903309011621e-06
3.743170109825234870e-06 4.317328932019971837e-06 4.257761919686357313e-06 3.845620920079419235e-06 3.905704797130693873e-06 3.068521785299319918e-06 4.231855128025206800e-06 3.356568415641165044e-06 3.472336862110215373e-06 3.826962002503475505e-06 3.194410472428448899e-06 3.946903452566026049e-06 4.604052046436170723e-06 3.778624115349343110e-06 3.839374725859089338e-06 3.454374836492382900e-06 3.374485241776254641e-06 3.110234658182197244e-06 2.946168555326132907e-06 2.725878292182842278e-06 2.034466139781230189e-06 2.813133100742733135e-06 3.472285103140479617e-06 2.492238057125851653e-06 2.362750318275800750e-06 2.536308267281938085e-06 2.416249019689139113e-06 2.713798121995298469e-06 2.315867749916711080e-06 3.067674837900756399e-06 1.644544114935374277e-06 2.122814346807466745e-06 1.530445937907767408e-06 1.586863357486103696e-06 7.425496913886264778e-07 7.689716789964969220e-07 8.854731463189492281e-07 1.104189817805627609e-06 1.170312015671891845e-06 1.224420507117924815e-06 1.073003823633060921e-06 5.193033502062133743e-07 8.054785290917301688e-07 -8.094934077639011653e-08 7.549457677613362593e-07 7.072343306425381217e-07 6.432377582771671812e-07 9.453340929578078923e-07 1.213336903309011621e-06
3.669226524857204150e-06 3.241286058464437723e-06 3.825907581803021484e-06 3.706263749164699300e-06 4.607805192861135564e-06 4.001882629028114029e-06 3.770990974683061828e-06 3.258046986064007692e-06 3.448430804604555182e-06 3.189855376483242102e-06 3.125972727726367676e-06 3.518555686776707240e-06 3.570349584303240142e-06 3.276101311551043271e-06 2.839113645063661624e-06 2.560345518662324305e-06 3.074494105164505298e-06 2.770967647378537202e-06 3.485435499633159920e-06 2.672726210688239940e-06 3.010643946246473020e-06 3.270742871805367036e-06 3.317085189103863105e-06 3.187129870394642904e-06 3.426548321173385089e-06 3.199158517091590501e-06 2.836935407895410922e-06 3.286450844585641321e-06 2.905611620765539467e-06 2.467823106230895751e-06 2.749723374276462228e-06 2.593374717671687068e-06 1.918634159822926040e-06 1.442215954193994256e-06 1.554765748328591158e-06 8.896188349584734195e-07 1.368436815051316569e-06 9.638443323873577734e-07 4.387631892977023490e-07 1.065620579739620929e-06 1.195898039533460545e-06 1.027559748579144176e-06 5.463085621924239665e-07 4.908288167716425167e-07 1.098727666524835745e-06 3.090411471657110888e-07 9.371003781604523809e-07 9.537118843150452093e-07 6.539918959560928202e-07
3.669226524857204150e-06 3.241286058464437723e-06 3.825907581803021484e-06 3.706263749164699300e-06 4.607805192861135564e-06 4.001882629028114029e-06 3.770990974683061828e-06 3.258046986064007692e-06 3.448430804604555182e-06 3.189855376483242102e-06 3.125972727726367676e-06 3.518555686776707240e-06 3.570349584303240142e-06 3.276101311551043271e-06 2.839113645063661624e-06 2.560345518662324305e-06 3.074494105164505298e-06 2.770967647378537202e-06 3.485435499633159920e-06 2.672726210688239940e-06 3.010643946246473020e-06 3.270742871805367036e-06 3.317085189103863105e-06 3.187129870394642904e-06 3.426548321173385089e-06 3.199158517091590501e-06 2.836935407895410922e-06 3.286450844585641321e-06 2.905611620765539467e-06 2.467823106230895751e-06 2.749723374276462228e-06 2.593374717671687068e-06 1.918634159822926040e-06 1.442215954193994256e-06 1.554765748328591158e-06 8.896188349584734195e-07 1.368436815051316569e-06 9.638443323873577734e-07 4.387631892977023490e-07 1.065620579739620929e-06 1.195898039533460545e-06 1.027559748579144176e-06 5.463085621924239665e-07 4.908288167716425167e-07 1.098727666524835745e-06 3.090411471657110888e-07 9.371003781604523809e-07 9.537118843150452093e-07 6.539918959560928202e-07
4.474789164320012430e-06 4.398479385599159319e-06 4.686566388485151452e-06 4.776079882019294112e-06 4.836473771200924709e-06 4.776363328512158132e-06 4.257962851848531942e-06 2.952301765438283259e-06 2.727925453607282885e-06 3.201710272060591842e-06 3.175221442159954724e-06 3.285416244624275962e-06 3.139518129164798499e-06 3.152480022203547149e-06 2.757119934641367769e-06 2.668688672920824714e-06 2.046215589302822010e-06 2.659394819109572027e-06 2.466097383237829404e-06 2.429495447778257993e-06 3.000021233791668245e-06 3.089978594902340937e-06 3.016950399866034270e-06 3.674851103739679501e-06 3.675601435313489252e-06 3.376086049404651633e-06 2.213228808623153818e-06 1.585783567092545045e-06 2.732296119681565146e-06 2.626881330282515592e-06 2.307619565276869100e-06 1.981886109290837591e-06 1.786306821515418299e-06 1.784718561696033155e-06 1.840425796832775020e-06 1.595290824229265307e-06 1.732213889999103310e-06 1.109367816064109865e-06 6.978637866417675879e-07 2.512929364652019082e-07 6.308930499863116890e-07 1.141834894892132124e-06 1.052199603366105852e-06 9.473608608641074676e-07 1.096364542968799138e-06 5.502301163505836760e-07 1.091067852691310260e-06 8.092122495560036334e-07 8.490921027837379769e-07
4.474789164320012430e-06 4.398479385599159319e-06 4.686566388485151452e-06 4.776079882019294112e-06 4.836473771200924709e-06 4.776363328512158132e-06 4.257962851848531942e-06 2.952301765438283259e-06 2.727925453607282885e-06 3.201710272060591842e-06 3.175221442159954724e-06 3.285416244624275962e-06 3.139518129164798499e-06 3.152480022203547149e-06 2.757119934641367769e-06 2.668688672920824714e-06 2.046215589302822010e-06 2.659394819109572027e-06 2.466097383237829404e-06 2.429495447778257993e-06 3.000021233791668245e-06 3.089978594902340937e-06 3.016950399866034270e-06 3.674851103739679501e-06 3.675601435313489252e-06 3.376086049404651633e-06 2.213228808623153818e-06 1.585783567092545045e-06 2.732296119681565146e-06 2.626881330282515592e-06 2.307619565276869100e-06 1.981886109290837591e-06 1.786306821515418299e-06 1.784718561696033155e-06 1.840425796832775020e-06 1.595290824229265307e-06 1.732213889999103310e-06 1.109367816064109865e-06 6.978637866417675879e-07 2.512929364652019082e-07 6.308930499863116890e-07 1.141834894892132124e-06 1.052199603366105852e-06 9.473608608641074676e-07 1.096364542968799138e-06 5.502301163505836760e-07 1.091067852691310260e-06 8.092122495560036334e-07 8.490921027837379769e-07
3.628889832789835417e-06 3.451750098620648318e-06 3.591870768081380089e-06 3.499750473772621265e-06 3.728366222255683493e-06 3.943745421926473150e-06 2.671749121098225295e-06 2.634563292827756997e-06 3.576309866411131969e-06 2.912139585805193708e-06 3.181688502171116296e-06 2.244168426055229584e-06 2.119407013336167380e-06 2.761228030317990314e-06 2.558012129217766415e-06 1.694287008718777454e-06 1.971657621387858094e-06 2.849364925929872257e-06 2.647600842231126229e-06 2.457686293712071726e-06 2.201552976814950211e-06 2.230767987155308481e-06 2.058305087249969777e-06 2.494007883607888521e-06 2.929996593092967512e-06 2.116517117722368465e-06 2.962696942884917923e-06 2.644330619676770892e-06 2.531548141456362572e-06 2.565036966952669024e-06 2.392518057877768946e-06 2.423442024442020263e-06 2.467350201952920075e-06 2.741203808370922879e-06 2.002266139380410086e-06 1.908872952578513108e-06 1.464631518016768401e-06 1.072671817478130891e-06 1.520690569232085432e-06 8.902643578676899186e-07 8.367269080993284395e-07 7.328123001299990573e-07 7.381064093653812474e-07 1.201441863847776614e-06 9.149256856669078096e-07 1.081750303844623770e-06 9.314319076785655111e-07 1.071122119786631752e-06 9.848500710980689722e-07
3.628889832789835417e-06 3.451750098620648318e-06 3.591870768081380089e-06 3.499750473772621265e-06 3.728366222255683493e-06 3.943745421926473150e-06 2.671749121098225295e-06 2.634563292827756997e-06 3.576309866411131969e-06 2.912139585805193708e-06 3.181688502171116296e-06 2.244168426055229584e-06 2.119407013336167380e-06 2.761228030317990314e-06 2.558012129217766415e-06 1.694287008718777454e-06 1.971657621387858094e-06 2.849364925929872257e-06 2.647600842231126229e-06 2.457686293712071726e-06 2.201552976814950211e-06 2.230767987155308481e-06 2.058305087249969777e-06 2.494007883607888521e-06 2.929996593092967512e-06 2.116517117722368465e-06 2.962696942884917923e-06 2.644330619676770892e-06 2.531548141456362572e-06 2.565036966952669024e-06 2.392518057877768946e-06 2.423442024442020263e-06 2.467350201952920075e-06 2.741203808370922879e-06 2.002266139380410086e-06 1.908872952578513108e-06 1.464631518016768401e-06 1.072671817478130891e-06 1.520690569232085432e-06 8.902643578676899186e-07 8.367269080993284395e-07 7.328123001299990573e-07 7.381064093653812474e-07 1.201441863847776614e-06 9.149256856669078096e-07 1.081750303844623770e-06 9.314319076785655111e-07 1.071122119786631752e-06 9.848500710980689722e-07
3.559332624843815631e-06 3.587795236310116824e-06 3.323354862072571849e-06 3.719136111224060454e-06 3.939233348694968264e-06 3.220900569702164262e-06 3.131888705473399126e-06 3.220104997036820215e-06 3.195286713274792849e-06 2.828259111222848545e-06 2.837397842228267058e-06 2.528842395737594581e-06 2.344450436220627465e-06 2.004329345475072466e-06 1.883560106654208624e-06 2.100405302729393839e-06 1.905902476447151573e-06 2.567232029209612062e-06 1.933723619787832153e-06 2.515459829712651344e-06 3.180132398253330878e-06 3.204268125920610318e-06 2.730445102871672780e-06 2.890434549757328095e-06 2.773023960692443985e-06 3.080042391186863815e-06 2.279508622814923291e-06 2.592034050150912873e-06 2.410420319285235751e-06 2.719310146718648285e-06 3.204332327754002072e-06 2.751817752445458100e-06 3.122456708463870651e-06 3.774910912786208614e-06 2.799698508421699744e-06 2.510100622556299731e-06 2.086195638126957625e-06 1.738423385182075842e-06 2.008292333878131270e-06 1.135056674076096493e-06 1.363275780175412219e-06 1.408216160165908436e-06 1.354246612130937727e-06 9.043120603443263947e-07 1.441111807650213839e-06 3.686886316110230570e-07 1.599631820636109378e-06 6.933321691883224318e-07 6.564750744935062610e-07
3.559332624843815631e-06 3.587795236310116824e-06 3.323354862072571849e-06 3.719136111224060454e-06 3.939233348694968264e-06 3.220900569702164262e-06 3.131888705473399126e-06 3.220104997036820215e-06 3.195286713274792849e-06 2.828259111222848545e-06 2.837397842228267058e-06 2.528842395737594581e-06 2.344450436220627465e-06 2.004329345475072466e-06 1.883560106654208624e-06 2.100405302729393839e-06 1.905902476447151573e-06 2.567232029209612062e-06 1.933723619787832153e-06 2.515459829712651344e-06 3.180132398253330878e-06 3.204268125920610318e-06 2.730445102871672780e-06 2.890434549757328095e-06 2.773023960692443985e-06 3.080042391186863815e-06 2.279508622814923291e-06 2.592034050150912873e-06 2.410420319285235751e-06 2.719310146718648285e-06 3.204332327754002072e-06 2.751817752445458100e-06 3.122456708463870651e-06 3.774910912786208614e-06 2.799698508421699744e-06 2.510100622556299731e-06 2.086195638126957625e-06 1.738423385182075842e-06 2.008292333878131270e-06 1.135056674076096493e-06 1.363275780175412219e-06 1.408216160165908436e-06 1.354246612130937727e-06 9.043120603443263947e-07 1.441111807650213839e-06 3.686886316110230570e-07 1.599631820636109378e-06 6.933321691883224318e-07 6.564750744935062610e-07
4.372160791767240756e-06 4.677967653345683691e-06 4.218567566755884599e-06 3.836177056770653020e-06 3.923448851202339930e-06 3.517033023475226560e-06 3.247691231874220486e-06 3.341966602470290179e-06 3.478479753591350078e-06 3.101188743322242234e-06 2.672958271377807190e-06 2.159651523439372359e-06 2.265490052450806680e-06 2.412704655548946644e-06 2.412229478868785978e-06 2.034559181061588211e-06 2.200523568229142621e-06 2.476683153840188625e-06 2.636112971664543288e-06 3.235336894479025051e-06 3.282072842413060533e-06 3.707320428155968039e-06 3.542443863238137105e-06 3.652850925525824888e-06 4.219351427052055979e-06 3.762925764968171655e-06 3.836687773856224579e-06 2.908330659414781134e-06 2.694550043189372580e-06 2.796086998214023899e-06 2.790887768840249830e-06 3.327892230517163079e-06 3.371421708289787334e-06 3.268398282664261269e-06 3.701431478916653430e-06 3.481796260739921656e-06 3.177029390524802898e-06 2.763146850665921393e-06 2.403203197105558281e-06 2.096749963747337437e-06 1.434204757454556382e-06 1.310815807098378712e-06 1.527835967062755542e-06 1.173522554456271386e-06 6.781534594062016066e-07 7.197109948955789827e-07 4.171218685991104456e-07 4.366630146037430835e-07 9.469134278017763912e-07
4.372160791767240756e-06 4.677967653345683691e-06 4.218567566755884599e-06 3.836177056770653020e-06 3.923448851202339930e-06 3.517033023475226560e-06 3.247691231874220486e-06 3.341966602470290179e-06 3.478479753591350078e-06 3.101188743322242234e-06 2.672958271377807190e-06 2.159651523439372359e-06 2.265490052450806680e-06 2.412704655548946644e-06 2.412229478868785978e-06 2.034559181061588211e-06 2.200523568229142621e-06 2.476683153840188625e-06 2.636112971664543288e-06 3.235336894479025051e-06 3.282072842413060533e-06 3.707320428155968039e-06 3.542443863238137105e-06 3.652850925525824888e-06 4.219351427052055979e-06 3.762925764968171655e-06 3.836687773856224579e-06 2.908330659414781134e-06 2.694550043189372580e-06 2.796086998214023899e-06 2.790887768840249830e-06 3.327892230517163079e-06 3.371421708289787334e-06 3.268398282664261269e-06 3.701431478916653430e-06 3.481796260739921656e-06 3.177029390524802898e-06 2.763146850665921393e-06 2.403203197105558281e-06 2.096749963747337437e-06 1.434204757454556382e-06 1.310815807098378712e-06 1.527835967062755542e-06 1.173522554456271386e-06 6.781534594062016066e-07 7.197109948955789827e-07 4.171218685991104456e-07 4.366630146037430835e-07 9.469134278017763912e-07
8.658196209113515622e-06 4.485129328570957943e-06 4.472558166462046559e-06 4.033323447125449839e-06 3.914306620928940852e-06 3.685402817745908497e-06 3.728052972736603583e-06 3.714660455993796229e-06 4.103853400487614153e-06 3.755891275321013328e-06 3.142085727885478454e-06 2.848353801373313396e-06 2.141075467049231434e-06 2.512228773767700198e-06 2.257931135412103959e-06 2.021262289323211600e-06 2.060410213124082164e-06 2.744431148713538702e-06 2.844247966547223890e-06 2.950871572452524167e-06 4.181744689777542290e-06 4.947697055463927659e-06 5.122024063616343508e-06 6.759877020925880209e-06 7.416219752693820680e-06 7.586030228723101699e-06 6.023291331249780271e-06 4.973829626193781898e-06 4.541080752802348655e-06 3.504352903463644877e-06 3.140121768296964660e-06 2.917119801556297919e-06 2.602190449062320261e-06 2.497515229728044608e-06 3.993206658750774807e-06 2.959959968350327407e-06 3.798430459903740087e-06 2.298072912199569921e-06 2.073163026335654840e-06 2.497153834939448081e-06 1.246223095200590586e-06 1.502535645393397290e-06 8.329167205025037615e-07 1.485834096466646802e-06 1.585567856860022390e-06 6.418171594066932646e-07 7.680350468774756981e-07 8.033283385578083466e-07 5.070357742959824704e-07
8.658196209113515622e-06 4.485129328570957943e-06 4.472558166462046559e-06 4.033323447125449839e-06 3.914306620928940852e-06 3.685402817745908497e-06 3.728052972736603583e-06 3.714660455993796229e-06 4.103853400487614153e-06 3.755891275321013328e-06 3.142085727885478454e-06 2.848353801373313396e-06 2.141075467049231434e-06 2.512228773767700198e-06 2.257931135412103959e-06 2.021262289323211600e-06 2.060410213124082164e-06 2.744431148713538702e-06 2.844247966547223890e-06 2.950871572452524167e-06 4.181744689777542290e-06 4.947697055463927659e-06 5.122024063616343508e-06 6.759877020925880209e-06 7.416219752693820680e-06 7.586030228723101699e-06 6.023291331249780271e-06 4.973829626193781898e-06 4.541080752802348655e-06 3.504352903463644877e-06 3.140121768296964660e-06 2.917119801556297919e-06 2.602190449062320261e-06 2.497515229728044608e-06 3.993206658750774807e-06 2.959959968350327407e-06 3.798430459903740087e-06 2.298072912199569921e-06 2.073163026335654840e-06 2.497153834939448081e-06 1.246223095200590586e-06 1.502535645393397290e-06 8.329167205025037615e-07 1.485834096466646802e-06 1.585567856860022390e-06 6.418171594066932646e-07 7.680350468774756981e-07 8.033283385578083466e-07 5.070357742959824704e-07
3.727514255967446761e-06 3.724491307981162729e-06 3.966581448555713645e-06 4.102183339191927606e-06 4.626399767512576036e-06 4.454677222369981931e-06 4.054292116787048690e-06 4.031699905821554040e-06 3.282908719229725412e-06 3.045035218399667545e-06 2.406969458351870568e-06 2.055197854429871210e-06 2.408653282216044706e-06 2.377345140965060572e-06 1.900657320215100887e-06 1.775699112924030949e-06 2.553958758894557559e-06 3.053981070540775954e-06 4.428690170340453215e-06 5.912254056535659732e-06 7.122350140906248769e-06 1.071976073448186129e-05 1.409762396872790204e-05 1.624564981699534272e-05 1.625273771436593651e-05 1.298093455440432215e-05 9.854527048281556416e-06 6.294040897300727847e-06 5.166134433263443597e-06 3.667170033923476237e-06 2.796155274757829553e-06 3.790250094237207731e-06 3.911391079251820225e-06 2.788779284813468114e-06 3.452779239582440154e-06 2.685552038325005315e-06 2.341327899812827233e-06 2.156167579070034824e-06 2.127956923207748713e-06 1.566521528981460158e-06 1.512355090020053347e-06 1.027666422195662157e-06 7.776777320520760003e-07 1.015645102710283911e-06 1.073349786711542540e-06 8.377749224352282171e-07 -1.771255623811452055e-07 4.907454732592659987e-07 4.659477288028038815e-07
3.727514255967446761e-06 3.724491307981162729e-06 3.966581448555713645e-06 4.102183339191927606e-06 4.626399767512576036e-06 4.454677222369981931e-06 4.054292116787048690e-06 4.031699905821554040e-06 3.282908719229725412e-06 3.045035218399667545e-06 2.406969458351870568e-06 2.055197854429871210e-06 2.408653282216044706e-06 2.377345140965060572e-06 1.900657320215100887e-06 1.775699112924030949e-06 2.553958758894557559e-06 3.053981070540775954e-06 4.428690170340453215e-06 5.912254056535659732e-06 7.122350140906248769e-06 1.071976073448186129e-05 1.409762396872790204e-05 1.624564981699534272e-05 1.625273771436593651e-05 1.298093455440432215e-05 9.854527048281556416e-06 6.294040897300727847e-06 5.166134433263443597e-06 3.667170033923476237e-06 2.796155274757829553e-06 3.790250094237207731e-06 3.911391079251820225e-06 2.788779284813468114e-06 3.452779239582440154e-06 2.685552038325005315e-06 2.341327899812827233e-06 2.156167579070034824e-06 2.127956923207748713e-06 1.566521528981460158e-06 1.512355090020053347e-06 1.027666422195662157e-06 7.776777320520760003e-07 1.015645102710283911e-06 1.073349786711542540e-06 8.377749224352282171e-07 -1.771255623811452055e-07 4.907454732592659987e-07 4.659477288028038815e-07
3.923613609753756550e-06 4.344181650363104373e-06 4.594758493022284302e-06 4.883372969308692055e-06 4.691406594817244154e-06 4.483451235535686256e-06 4.366282786090495353e-06 3.638459514390695080e-06 3.639247953289061024e-06 2.913753038680205213e-06 2.596178252674203190e-06 2.613492061784315184e-06 2.639416858208156696e-06 2.839182213806568936e-06 2.405811386827974196e-06 2.207616003278808489e-06 3.702917517687632424e-06 3.364585386869328204e-06 5.408615022067397401e-06 8.116409449498296556e-06 1.125330803298127901e-05 1.464232856695430887e-05 1.895898835258662894e-05 2.635206475130733427e-05 2.896464596866926396e-05 3.072046141025630670e-05 2.513941655122614745e-05 1.636093896237512973e-05 1.053103481908314459e-05 6.400345330864017071e-06 4.043182202901630274e-06 2.863086319602222834e-06 3.505413912466116722e-06 3.061922207156770178e-06 3.180041194297702199e-06 2.154084236005561873e-06 1.929677676073956398e-06 2.006361113261471277e-06 1.526106636984128219e-06 1.074050463812950457e-06 1.196839608860744951e-06 9.754990354147892948e-07 1.191642956093022771e-06 1.389198655459933243e-06 1.000167662205936346e-06 7.165794624550954324e-07 8.849263402024945898e-07 4.985933074786721342e-07 -3.535703215364028263e-08
3.923613609753756550e-06 4.344181650363104373e-06 4.594758493022284302e-06 4.883372969308692055e-06 4.691406594817244154e-06 4.483451235535686256e-06 4.366282786090495353e-06 3.638459514390695080e-06 3.639247953289061024e-06 2.913753038680205213e-06 2.596178252674203190e-06 2.613492061784315184e-06 2.639416858208156696e-06 2.839182213806568936e-06 2.405811386827974196e-06 2.207616003278808489e-06 3.702917517687632424e-06 3.364585386869328204e-06 5.408615022067397401e-06 8.116409449498296556e-06 1.125330803298127901e-05 1.464232856695430887e-05 1.895898835258662894e-05 2.635206475130733427e-05 2.896464596866926396e-05 3.072046141025630670e-05 2.513941655122614745e-05 1.636093896237512973e-05 1.053103481908314459e-05 6.400345330864017071e-06 4.043182202901630274e-06 2.863086319602222834e-06 3.505413912466116722e-06 3.061922207156770178e-06 3.180041194297702199e-06 2.154084236005561873e-06 1.929677676073956398e-06 2.006361113261471277e-06 1.526106636984128219e-06 1.074050463812950457e-06 1.196839608860744951e-06 9.754990354147892948e-07 1.191642956093022771e-06 1.389198655459933243e-06 1.000167662205936346e-06 7.165794624550954324e-07 8.849263402024945898e-07 4.985933074786721342e-07 -3.535703215364028263e-08
4.609502994956303729e-06 5.077275473430135126e-06 4.819029095687108177e-06 5.285657282929037493e-06 4.683945747251399579e-06 4.447535683289650682e-06 4.651483037890708974e-06 3.391775736490134707e-06 2.803696147696249692e-06 2.679169732526469526e-06 2.512401393107818554e-06 2.519947134270684932e-06 2.722781359434525612e-06 2.319649717484791712e-06 1.994519487451527205e-06 2.524771728531925564e-06 3.155140668203142015e-06 3.367363892449879985e-06 4.888757452268357744e-06 6.441979921143380459e-06 1.014519237212520644e-05 1.512967038545895951e-05 2.289443874271244350e-05 2.866824069431291413e-05 3.188142700140716898e-05 2.778599752784610422e-05 2.163221999109294106e-05 1.454047503940055144e-05 1.032450665092742927e-05 7.563334806319468131e-06 5.735683229414099194e-06 4.090116844591844505e-06 3.431559163373024084e-06 2.439492453717315509e-06 2.180797408469807103e-06 2.213221903846515181e-06 2.020057281817531512e-06 2.028254566215093283e-06 1.471044046903330445e-06 1.998039820955986159e-06 2.132510564572922190e-06 1.853795959760359026e-06 1.600339212355790574e-06 1.158832312250978751e-06 9.330965797971775299e-07 1.306166382837425377e-06 3.365675925342729159e-07 8.852495182671322360e-07 8.185766851043561603e-07
4.609502994956303729e-06 5.077275473430135126e-06 4.819029095687108177e-06 5.285657282929037493e-06 4.683945747251399579e-06 4.447535683289650682e-06 4.651483037890708974e-06 3.391775736490134707e-06 2.803696147696249692e-06 2.679169732526469526e-06 2.512401393107818554e-06 2.519947134270684932e-06 2.722781359434525612e-06 2.319649717484791712e-06 1.994519487451527205e-06 2.524771728531925564e-06 3.155140668203142015e-06 3.367363892449879985e-06 4.888757452268357744e-06 6.441979921143380459e-06 1.014519237212520644e-05 1.512967038545895951e-05 2.289443874271244350e-05 2.866824069431291413e-05 3.188142700140716898e-05 2.778599752784610422e-05 2.163221999109294106e-05 1.454047503940055144e-05 1.032450665092742927e-05 7.563334806319468131e-06 5.735683229414099194e-06 4.090116844591844505e-06 3.431559163373024084e-06 2.439492453717315509e-06 2.180797408469807103e-06 2.213221903846515181e-06 2.020057281817531512e-06 2.028254566215093283e-06 1.471044046903330445e-06 1.998039820955986159e-06 2.132510564572922190e-06 1.853795959760359026e-06 1.600339212355790574e-06 1.158832312250978751e-06 9.330965797971775299e-07 1.306166382837425377e-06 3.365675925342729159e-07 8.852495182671322360e-07 8.185766851043561603e-07
4.763943683539905147e-06 4.899092050014225907e-06 5.901051112368079684e-06 6.585598938442120978e-06 6.671006388546567535e-06 6.483996400080905785e-06 5.189928683117217534e-06 4.527825278910059488e-06 3.631831242017380417e-06 3.562599599147772435e-06 3.539353448813388858e-06 2.630766887377505355e-06 2.242765885505427696e-06 2.998817792555100229e-06 3.127696143659090120e-06 2.267143345820862456e-06 2.341939200534195174e-06 2.743313247504418647e-06 3.478061382416521346e-06 2.994082255638274856e-06 6.099520066787675791e-06 7.725842337004388850e-06 9.996569906089477201e-06 1.297300700623834695e-05 1.567309281698815553e-05 1.608204319620137608e-05 1.333010291305842192e-05 1.043899188405569169e-05 7.859934673828862194e-06 6.646999771912944994e-06 5.419660084193778705e-06 4.959529463729873420e-06 3.953552237068694369e-06 3.581774837669014833e-06 3.270974800179987899e-06 1.322998950792707514e-06 1.785465184262023938e-06 9.877468435202214543e-07 1.332910100582064929e-06 1.447799206195829159e-06 6.305199895627123861e-07 1.328930250303258266e-06 6.967094053520720589e-07 7.662017951137219206e-07 1.363609966254042600e-07 -2.436723255464684154e-07 -3.105851164004195747e-07 1.593225647735359877e-07 -1.146245429706596313e-07
4.763943683539905147e-06 4.899092050014225907e-06 5.901051112368079684e-06 6.585598938442120978e-06 6.671006388546567535e-06 6.483996400080905785e-06 5.189928683117217534e-06 4.527825278910059488e-06 3.631831242017380417e-06 3.562599599147772435e-06 3.539353448813388858e-06 2.630766887377505355e-06 2.242765885505427696e-06 2.998817792555100229e-06 3.127696143659090120e-06 2.267143345820862456e-06 2.341939200534195174e-06 2.743313247504418647e-06 3.478061382416521346e-06 2.994082255638274856e-06 6.099520066787675791e-06 7.725842337004388850e-06 9.996569906089477201e-06 1.297300700623834695e-05 1.567309281698815553e-05 1.608204319620137608e-05 1.333010291305842192e-05 1.043899188405569169e-05 7.859934673828862194e-06 6.646999771912944994e-06 5.419660084193778705e-06 4.959529463729873420e-06 3.953552237068694369e-06 3.581774837669014833e-06 3.270974800179987899e-06 1.322998950792707514e-06 1.785465184262023938e-06 9.877468435202214543e-07 1.332910100582064929e-06 1.447799206195829159e-06 6.305199895627123861e-07 1.328930250303258266e-06 6.967094053520720589e-07 7.662017951137219206e-07 1.363609966254042600e-07 -2.436723255464684154e-07 -3.105851164004195747e-07 1.593225647735359877e-07 -1.146245429706596313e-07
5.520717907403250559e-06 6.389645545861921382e-06 6.376705971269655512e-06 7.311586202193936810e-06 7.710913433850775209e-06 7.174237299203516342e-06 6.037613622885989773e-06 4.411622081763026111e-06 3.431037227581549419e-06 2.869883537614617839e-06 3.223077397437051386e-06 2.558817786435024583e-06 2.325597613346351709e-06 2.280382743366033416e-06 2.162952579665613644e-06 2.386312174893240537e-06 1.706845769117609485e-06 1.793599326724431450e-06 2.137151206679618450e-06 2.757734297862005613e-06 3.106158935512257379e-06 3.615061763187463442e-06 4.874212240857350015e-06 5.618561106978196028e-06 8.280718150115481252e-06 8.750410539601282761e-06 7.162247178833959465e-06 7.416030878586308804e-06 5.771474350722625037e-06 5.164909363290794527e-06 4.038050572326786358e-06 3.693818085695060797e-06 3.312242233149772808e-06 2.827397183502809211e-06 2.156532394179895826e-06 2.251863248995348918e-06 1.657482268235755591e-06 1.301887847891766496e-06 1.505477868708094769e-06 8.350895711555235351e-07 3.242082138856770178e-07 2.003299302032489756e-07 -2.524199821253958897e-07 5.556525775307079175e-07 3.903286237422509579e-07 1.492220424150968648e-07 -9.612550916635907967e-10 3.414807841381847396e-07 1.884557415209886944e-08
5.520717907403250559e-06 6.389645545861921382e-06 6.376705971269655512e-06 7.311586202193936810e-06 7.710913433850775209e-06 7.174237299203516342e-06 6.037613622885989773e-06 4.411622081763026111e-06 3.431037227581549419e-06 2.869883537614617839e-06 3.223077397437051386e-06 2.558817786435024583e-06 2.325597613346351709e-06 2.280382743366033416e-06 2.162952579665613644e-06 2.386312174893240537e-06 1.706845769117609485e-06 1.793599326724431450e-06 2.137151206679618450e-06 2.757734297862005613e-06 3.106158935512257379e-06 3.615061763187463442e-06 4.874212240857350015e-06 5.618561106978196028e-06 8.280718150115481252e-06 8.750410539601282761e-06 7.162247178833959465e-06 7.416030878586308804e-06 5.771474350722625037e-06 5.164909363290794527e-06 4.038050572326786358e-06 3.693818085695060797e-06 3.312242233149772808e-06 2.827397183502809211e-06 2.156532394179895826e-06 2.251863248995348918e-06 1.657482268235755591e-06 1.301887847891766496e-06 1.505477868708094769e-06 8.350895711555235351e-07 3.242082138856770178e-07 2.003299302032489756e-07 -2.524199821253958897e-07 5.556525775307079175e-07 3.903286237422509579e-07 1.492220424150968648e-07 -9.612550916635907967e-10 3.414807841381847396e-07 1.884557415209886944e-08
5.164982595976787556e-06 6.229994165605860192e-06 6.613699457555101273e-06 7.418624736424606976e-06 7.463262328314200846e-06 6.113448771699285608e-06 4.977255453538111407e-06 4.243461133484331370e-06 3.512078560262553907e-06 3.148249025936509326e-06 2.646039617068733106e-06 2.215116495036743856e-06 2.516970073313886659e-06 2.063795570557479673e-06 1.855375298117479683e-06 1.878254727470015692e-06 2.426510815046241996e-06 2.071362487232996485e-06 2.372612138165386718e-06 1.995015012734046155e-06 3.008301407306932745e-06 2.437907834693064197e-06 3.434498741115483084e-06 3.755575472553598767e-06 3.181071560899204761e-06 3.952069994146467272e-06 3.857861790138076149e-06 4.485610815885492308e-06 3.838423568127414410e-06 3.358480679890085530e-06 3.032664470811298177e-06 2.597744003304368354e-06 2.979011358787084715e-06 2.284595402715250032e-06 2.082276999885718267e-06 1.003161826621037143e-06 1.445176241534431465e-06 7.307519528754660854e-07 6.632960539657238024e-07 4.146502705461836235e-07 -7.023274685213692567e-08 2.311479440466904230e-07 6.602107668801857438e-07 -1.055227190217369411e-07 -8.294562913394096054e-08 4.746691477818859798e-07 -2.018803347085782114e-07 -5.009297830082104822e-07 -4.596555733194040108e-07
5.164982595976787556e-06 6.229994165605860192e-06 6.613699457555101273e-06 7.418624736424606976e-06 7.463262328314200846e-06 6.113448771699285608e-06 4.977255453538111407e-06 4.243461133484331370e-06 3.512078560262553907e-06 3.148249025936509326e-06 2.646039617068733106e-06 2.215116495036743856e-06 2.516970073313886659e-06 2.063795570557479673e-06 1.855375298117479683e-06 1.878254727470015692e-06 2.426510815046241996e-06 2.071362487232996485e-06 2.372612138165386718e-06 1.995015012734046155e-06 3.008301407306932745e-06 2.437907834693064197e-06 3.434498741115483084e-06 3.755575472553598767e-06 3.181071560899204761e-06 3.952069994146467272e-06 3.857861790138076149e-06 4.485610815885492308e-06 3.838423568127414410e-06 3.358480679890085530e-06 3.032664470811298177e-06 2.597744003304368354e-06 2.979011358787084715e-06 2.284595402715250032e-06 2.082276999885718267e-06 1.003161826621037143e-06 1.445176241534431465e-06 7.307519528754660854e-07 6.632960539657238024e-07 4.146502705461836235e-07 -7.023274685213692567e-08 2.311479440466904230e-07 6.602107668801857438e-07 -1.055227190217369411e-07 -8.294562913394096054e-08 4.746691477818859798e-07 -2.018803347085782114e-07 -5.009297830082104822e-07 -4.596555733194040108e-07
3.054032608548466984e-06 3.403437250734189648e-06 4.104363288443969629e-06 4.376057397611367899e-06 4.458661451110700648e-06 4.080053662527870039e-06 3.741261831728451090e-06 3.880467963189111422e-06 3.405127498141775344e-06 2.922022255698219936e-06 2.770114166471399132e-06 2.385038585104911519e-06 2.250579745854058452e-06 2.202768796025302354e-06 2.169074553107632509e-06 1.575566716766791364e-06 1.629082337598345960e-06 1.572316430578649135e-06 1.314850022764720904e-06 1.800466117960430513e-06 2.030696494100471322e-06 2.211843191059536483e-06 2.253370860830647158e-06 2.803629571581732856e-06 3.602520010356815360e-06 3.003632611778569132e-06 2.542989074364115759e-06 2.651510782788460072e-06 2.908809215876716022e-06 2.764041705311009439e-06 2.106851512280718976e-06 2.626176612245773194e-06 2.560837181814197495e-06 2.526146289654637814e-06 1.881186157773775352e-06 8.069737046066342718e-07 1.191753648172154324e-06 1.209897112893674559e-06 9.742235071518272287e-07 8.370185043811660833e-07 9.690132221661364675e-07 8.621340416580172265e-07 -2.505386509975125775e-07 5.512166794442896973e-08 4.716085042860231726e-08 -2.548939649054680109e-07 4.476604525947430969e-07 2.947435671960769832e-07 -8.189980960331147301e-09
3.054032608548466984e-06 3.403437250734189648e-06 4.104363288443969629e-06 4.376057397611367899e-06 4.458661451110700648e-06 4.080053662527870039e-06 3.741261831728451090e-06 3.880467963189111422e-06 3.405127498141775344e-06 2.922022255698219936e-06 2.770114166471399132e-06 2.385038585104911519e-06 2.250579745854058452e-06 2.202768796025302354e-06 2.169074553107632509e-06 1.575566716766791364e-06 1.629082337598345960e-06 1.572316430578649135e-06 1.314850022764720904e-06 1.800466117960430513e-06 2.030696494100471322e-06 2.211843191059536483e-06 2.253370860830647158e-06 2.803629571581732856e-06 3.602520010356815360e-06 3.003632611778569132e-06 2.542989074364115759e-06 2.651510782788460072e-06 2.908809215876716022e-06 2.764041705311009439e-06 2.106851512280718976e-06 2.626176612245773194e-06 2.560837181814197495e-06 2.526146289654637814e-06 1.881186157773775352e-06 8.069737046066342718e-07 1.191753648172154324e-06 1.209897112893674559e-06 9.742235071518272287e-07 8.370185043811660833e-07 9.690132221661364675e-07 8.621340416580172265e-07 -2.505386509975125775e-07 5.512166794442896973e-08 4.716085042860231726e-08 -2.548939649054680109e-07 4.476604525947430969e-07 2.947435671960769832e-07 -8.189980960331147301e-09
3.004627843032434046e-06 2.929803830940221408e-06 3.041776768418846615e-06 3.267219423364033242e-06 3.180360507891350205e-06 3.773118377966193108e-06 3.784875632864643694e-06 3.758796049662989499e-06 2.989579883539997175e-06 2.848652577553288868e-06 2.644615839518000902e-06 2.230961320716562541e-06 2.318069428787818085e-06 2.045216783587213131e-06 2.136575008903323351e-06 1.913913830149077362e-06 1.961205579827037014e-06 1.851315592859404480e-06 1.698974351438028034e-06 1.412653566455942965e-06 2.413702230002312093e-06 1.752375478709527664e-06 1.839000656272439400e-06 2.217455058864125832e-06 2.619396826622160513e-06 2.788870096774394832e-06 3.220050519488689798e-06 2.701037227316067483e-06 2.796117401592531438e-06 2.435289652010383723e-06 2.297686722305308735e-06 2.669779858373042875e-06 2.531274610407805946e-06 2.561803790413453471e-06 2.353804710779714322e-06 1.624370124157108630e-06 1.260191555017762903e-06 9.033980322759435986e-07 1.033973723229354333e-06 7.782203014652869204e-07 6.688009997205426361e-07 6.088867449777383789e-07 3.811141881121012116e-07 -1.957857045661888126e-07 -6.698536206692997943e-08 4.737545433677651681e-07 3.215972359778192249e-07 1.641326123923989450e-07 -2.541432226936411164e-07
3.004627843032434046e-06 2.929803830940221408e-06 3.041776768418846615e-06 3.267219423364033242e-06 3.180360507891350205e-06 3.773118377966193108e-06 3.784875632864643694e-06 3.758796049662989499e-06 2.989579883539997175e-06 2.848652577553288868e-06 2.644615839518000902e-06 2.230961320716562541e-06 2.318069428787818085e-06 2.045216783587213131e-06 2.136575008903323351e-06 1.913913830149077362e-06 1.961205579827037014e-06 1.851315592859404480e-06 1.698974351438028034e-06 1.412653566455942965e-06 2.413702230002312093e-06 1.752375478709527664e-06 1.839000656272439400e-06 2.217455058864125832e-06 2.619396826622160513e-06 2.788870096774394832e-06 3.220050519488689798e-06 2.701037227316067483e-06 2.796117401592531438e-06 2.435289652010383723e-06 2.297686722305308735e-06 2.669779858373042875e-06 2.531274610407805946e-06 2.561803790413453471e-06 2.353804710779714322e-06 1.624370124157108630e-06 1.260191555017762903e-06 9.033980322759435986e-07 1.033973723229354333e-06 7.782203014652869204e-07 6.688009997205426361e-07 6.088867449777383789e-07 3.811141881121012116e-07 -1.957857045661888126e-07 -6.698536206692997943e-08 4.737545433677651681e-07 3.215972359778192249e-07 1.641326123923989450e-07 -2.541432226936411164e-07
1.705028878232242797e-06 2.168517869993393455e-06 1.979955468279562298e-06 2.301478562883665703e-06 2.193331253761466108e-06 2.306423258080715823e-06 2.742744254050319085e-06 2.879814023664491509e-06 2.827969753268159767e-06 2.347334849058843435e-06 3.099649504635760424e-06 3.269593423928729665e-06 3.042142298723417780e-06 3.280734697247241468e-06 2.600865717558009209e-06 2.617263375985955389e-06 2.393838142633024498e-06 2.428983626433342539e-06 2.186619089219372698e-06 2.214992231924021310e-06 2.537676644449578670e-06 2.037728715893535553e-06 1.616364089304707992e-06 2.076240578940938985e-06 2.044505059972386523e-06 2.061472485998731582e-06 2.279428674567569439e-06 2.582085020316287710e-06 2.367430517300649726e-06 2.918060557700694904e-06 2.116718603880990742e-06 2.954751737901676114e-06 2.242369637581063108e-06 2.149220299499061380e-06 1.764996749450151214e-06 1.972782566017598861e-06 1.889921674822525911e-06 1.602231388507279377e-06 1.567315611625428795e-06 2.665729936209090415e-06 1.279124223853778137e-06 4.395262607788642299e-08 -6.712972828866228665e-07 4.629851443277741220e-07 5.187551892629917520e-07 1.262827680669194927e-07 -2.456590459249939333e-07 2.718199352384626286e-07 -2.426948111556293269e-07
1.705028878232242797e-06 2.168517869993393455e-06 1.979955468279562298e-06 2.301478562883665703e-06 2.193331253761466108e-06 2.306423258080715823e-06 2.742744254050319085e-06 2.879814023664491509e-06 2.827969753268159767e-06 2.347334849058843435e-06 3.099649504635760424e-06 3.269593423928729665e-06 3.042142298723417780e-06 3.280734697247241468e-06 2.600865717558009209e-06 2.617263375985955389e-06 2.393838142633024498e-06 2.428983626433342539e-06 2.186619089219372698e-06 2.214992231924021310e-06 2.537676644449578670e-06 2.037728715893535553e-06 1.616364089304707992e-06 2.076240578940938985e-06 2.044505059972386523e-06 2.061472485998731582e-06 2.279428674567569439e-06 2.582085020316287710e-06 2.367430517300649726e-06 2.918060557700694904e-06 2.116718603880990742e-06 2.954751737901676114e-06 2.242369637581063108e-06 2.149220299499061380e-06 1.764996749450151214e-06 1.972782566017598861e-06 1.889921674822525911e-06 1.602231388507279377e-06 1.567315611625428795e-06 2.665729936209090415e-06 1.279124223853778137e-06 4.395262607788642299e-08 -6.712972828866228665e-07 4.629851443277741220e-07 5.187551892629917520e-07 1.262827680669194927e-07 -2.456590459249939333e-07 2.718199352384626286e-07 -2.426948111556293269e-07
1.323118624889953050e-06 1.654761179913157121e-06 1.899900255958198383e-06 1.820209058199677842e-06 2.001784981551958947e-06 1.714995613421193233e-06 1.822305736178613369e-06 2.567769785711476955e-06 3.357695682590458048e-06 2.897715903914795581e-06 3.253928102597635073e-06 3.556400007492855095e-06 3.613075622516743096e-06 3.361730521779467251e-06 3.540735372716517267e-06 3.887276955913282336e-06 3.943868182639858469e-06 3.351977610684490860e-06 3.037796888157859510e-06 2.371155086003227805e-06 2.575381896824413269e-06 2.558646859510771660e-06 2.360071748190523622e-06 2.460441527219830204e-06 2.138724765856943977e-06 2.411748952905954084e-06 2.003674362790187655e-06 2.148673391933805122e-06 1.557818800145254872e-06 2.205566815029321855e-06 1.902287130089215956e-06 2.999209502002988300e-06 3.153559174513593026e-06 2.998971348182927180e-06 2.965602937406320851e-06 1.807443284480381122e-06 2.107871823630956679e-06 1.370779984048095263e-06 9.452856301945202092e-07 7.353505772934660580e-07 1.091525752425054768e-06 8.352717768456712075e-07 1.374332424848047908e-06 7.526618710910564409e-07 6.851393593641031047e-07 1.735211629181878056e-07 -8.035304400984353439e-08 4.059209214138471461e-07 5.743699419295607158e-07
1.323118624889953050e-06 1.654761179913157121e-06 1.899900255958198383e-06 1.820209058199677842e-06 2.001784981551958947e-06 1.714995613421193233e-06 1.822305736178613369e-06 2.567769785711476955e-06 3.357695682590458048e-06 2.897715903914795581e-06 3.253928102597635073e-06 3.556400007492855095e-06 3.613075622516743096e-06 3.361730521779467251e-06 3.540735372716517267e-06 3.887276955913282336e-06 3.943868182639858469e-06 3.351977610684490860e-06 3.037796888157859510e-06 2.371155086003227805e-06 2.575381896824413269e-06 2.558646859510771660e-06 2.360071748190523622e-06 2.460441527219830204e-06 2.138724765856943977e-06 2.411748952905954084e-06 2.003674362790187655e-06 2.148673391933805122e-06 1.557818800145254872e-06 2.205566815029321855e-06 1.902287130089215956e-06 2.999209502002988300e-06 3.153559174513593026e-06 2.998971348182927180e-06 2.965602937406320851e-06 1.807443284480381122e-06 2.107871823630956679e-06 1.370779984048095263e-06 9.452856301945202092e-07 7.353505772934660580e-07 1.091525752425054768e-06 8.352717768456712075e-07 1.374332424848047908e-06 7.526618710910564409e-07 6.851393593641031047e-07 1.735211629181878056e-07 -8.035304400984353439e-08 4.059209214138471461e-07 5.743699419295607158e-07
1.388693880355644116e-06 1.368218906183208205e-06 1.561019772690372620e-06 1.473070676097612565e-06 1.972777538582066248e-06 1.717839276015893359e-06 2.543069524359549645e-06 3.078129371635578944e-06 3.453760104466291199e-06 4.026243793103177534e-06 4.121942281968327045e-06 4.421880518635094948e-06 4.365266836656288674e-06 4.849647344474991426e-06 5.352950604444795847e-06 5.286885859626204466e-06 5.075969122848265157e-06 4.880004813099027745e-06 4.099755975413655504e-06 3.019825327612197244e-06 2.678609309450899206e-06 2.400158962549708197e-06 2.685855012349676643e-06 2.476838342331918023e-06 1.788963001866036429e-06 2.102505158185994945e-06 3.190089716865080813e-06 2.409981136565391927e-06 2.489845662581917258e-06 2.394346183354093674e-06 2.791689693223965336e-06 2.790975361662578740e-06 2.356609713275557600e-06 2.567597275228665177e-06 2.757150030402306178e-06 1.993223193308784159e-06 1.751664017658096441e-06 1.771839096634159240e-06 1.770977678559514801e-06 1.139525503008493973e-06 1.138196762994830530e-06 6.263375172134467720e-07 1.400509830336244873e-07 2.745093968581971265e-07 7.606275629798375484e-07 4.294738358437175894e-07 5.991582762460474733e-07 -5.134228565142717772e-08 -4.419514121887845827e-07
1.388693880355644116e-06 1.368218906183208205e-06 1.561019772690372620e-06 1.473070676097612565e-06 1.972777538582066248e-06 1.717839276015893359e-06 2.543069524359549645e-06 3.078129371635578944e-06 3.453760104466291199e-06 4.026243793103177534e-06 4.121942281968327045e-06 4.421880518635094948e-06 4.365266836656288674e-06 4.849647344474991426e-06 5.352950604444795847e-06 5.286885859626204466e-06 5.075969122848265157e-06 4.880004813099027745e-06 4.099755975413655504e-06 3.019825327612197244e-06 2.678609309450899206e-06 2.400158962549708197e-06 2.685855012349676643e-06 2.476838342331918023e-06 1.788963001866036429e-06 2.102505158185994945e-06 3.190089716865080813e-06 2.409981136565391927e-06 2.489845662581917258e-06 2.394346183354093674e-06 2.791689693223965336e-06 2.790975361662578740e-06 2.356609713275557600e-06 2.567597275228665177e-06 2.757150030402306178e-06 1.993223193308784159e-06 1.751664017658096441e-06 1.771839096634159240e-06 1.770977678559514801e-06 1.139525503008493973e-06 1.138196762994830530e-06 6.263375172134467720e-07 1.400509830336244873e-07 2.745093968581971265e-07 7.606275629798375484e-07 4.294738358437175894e-07 5.991582762460474733e-07 -5.134228565142717772e-08 -4.419514121887845827e-07
1.347311726207567515e-06 1.544508230437658102e-06 1.590507617102222534e-06 1.514175972305147772e-06 1.768665341582379894e-06 1.635158527069151812e-06 2.062231579329223728e-06 2.655206713656809787e-06 3.183266359429215440e-06 3.535515837589725543e-06 4.503230376745192064e-06 4.921995549350561846e-06 5.342523847712086083e-06 6.285044233671008290e-06 6.281593258637758239e-06 5.978449244603292149e-06 5.164563450213103159e-06 4.293040730093496729e-06 3.439831323366498338e-06 3.300918331872460586e-06 2.986854851042581149e-06 3.018873230253397209e-06 2.526140278211798090e-06 2.837582771086874685e-06 2.971347658776492165e-06 2.824878749238536908e-06 2.951357186032820557e-06 2.527507145330176750e-06 2.605513265859448784e-06 3.171075610132392362e-06 3.200074117597996466e-06 3.007818073014248835e-06 2.735473868289092317e-06 2.827243782787994762e-06 2.122050415935331682e-06 1.878894561771272189e-06 1.304478831957717852e-06 1.563136665307853945e-06 6.889048810848633894e-07 9.423257017806149937e-07 1.067113123218401282e-06 6.445153236153208690e-07 7.407257342330848584e-07 7.488839741291159148e-07 7.992564210813591148e-07 4.991009067901777864e-08 7.131823790040792428e-07 -5.146661835505751874e-07 1.883400640039786444e-07
1.347311726207567515e-06 1.544508230437658102e-06 1.590507617102222534e-06 1.514175972305147772e-06 1.768665341582379894e-06 1.635158527069151812e-06 2.062231579329223728e-06 2.655206713656809787e-06 3.183266359429215440e-06 3.535515837589725543e-06 4.503230376745192064e-06 4.921995549350561846e-06 5.342523847712086083e-06 6.285044233671008290e-06 6.281593258637758239e-06 5.978449244603292149e-06 5.164563450213103159e-06 4.293040730093496729e-06 3.439831323366498338e-06 3.300918331872460586e-06 2.986854851042581149e-06 3.018873230253397209e-06 2.526140278211798090e-06 2.837582771086874685e-06 2.971347658776492165e-06 2.824878749238536908e-06 2.951357186032820557e-06 2.527507145330176750e-06 2.605513265859448784e-06 3.171075610132392362e-06 3.200074117597996466e-06 3.007818073014248835e-06 2.735473868289092317e-06 2.827243782787994762e-06 2.122050415935331682e-06 1.878894561771272189e-06 1.304478831957717852e-06 1.563136665307853945e-06 6.889048810848633894e-07 9.423257017806149937e-07 1.067113123218401282e-06 6.445153236153208690e-07 7.407257342330848584e-07 7.488839741291159148e-07 7.992564210813591148e-07 4.991009067901777864e-08 7.131823790040792428e-07 -5.146661835505751874e-07 1.883400640039786444e-07
1.485529088152192619e-06 1.385350677697461773e-06 1.011292027975717520e-06 1.412029688750680096e-06 1.250068094872349694e-06 1.751755317153228595e-06 1.641604548257974753e-06 2.012121340906122056e-06 2.760946299054179223e-06 3.171029593097940613e-06 4.342765245273067519e-06 4.714288599572226399e-06 4.092320052493871960e-06 5.436106874534066642e-06 4.869415612596041634e-06 5.036164026988466174e-06 4.126187788336737678e-06 4.401612646514365682e-06 3.902832158851935688e-06 3.052091321776839045e-06 2.711710051266689541e-06 2.517964202927486915e-06 2.705685500809479012e-06 2.935790959913924665e-06 3.264066922007423274e-06 3.371005571099502637e-06 3.348075848803509245e-06 2.879026906918726099e-06 2.583912447539760619e-06 2.913844812581609969e-06 3.625623554804674693e-06 2.992443614717006992e-06 2.360283153711493976e-06 2.932331239566972298e-06 2.841276592699144397e-06 2.964805026680198578e-06 2.270312914834266613e-06 2.235477655258615220e-06 1.912134830935169910e-06 2.402075082227710700e-06 1.187596365691768330e-06 1.243074992061914220e-06 1.602874902735442868e-06 1.787335850167991670e-06 2.213090515108769660e-06 1.639708784973426826e-06 1.098654405326998392e-06 1.430197824537170961e-06 1.462759350317791861e-06
1.485529088152192619e-06 1.385350677697461773e-06 1.011292027975717520e-06 1.412029688750680096e-06 1.250068094872349694e-06 1.751755317153228595e-06 1.641604548257974753e-06 2.012121340906122056e-06 2.760946299054179223e-06 3.171029593097940613e-06 4.342765245273067519e-06 4.714288599572226399e-06 4.092320052493871960e-06 5.436106874534066642e-06 4.869415612596041634e-06 5.036164026988466174e-06 4.126187788336737678e-06 4.401612646514365682e-06 3.902832158851935688e-06 3.052091321776839045e-06 2.711710051266689541e-06 2.517964202927486915e-06 2.705685500809479012e-06 2.935790959913924665e-06 3.264066922007423274e-06 3.371005571099502637e-06 3.348075848803509245e-06 2.879026906918726099e-06 2.583912447539760619e-06 2.913844812581609969e-06 3.625623554804674693e-06 2.992443614717006992e-06 2.360283153711493976e-06 2.932331239566972298e-06 2.841276592699144397e-06 2.964805026680198578e-06 2.270312914834266613e-06 2.235477655258615220e-06 1.912134830935169910e-06 2.402075082227710700e-06 1.187596365691768330e-06 1.243074992061914220e-06 1.602874902735442868e-06 1.787335850167991670e-06 2.213090515108769660e-06 1.639708784973426826e-06 1.098654405326998392e-06 1.430197824537170961e-06 1.462759350317791861e-06
8.039904980090471537e-07 1.089674205035987303e-06 9.651907923597792991e-07 9.790630101143870814e-07 1.198927652514396977e-06 1.513269104028742292e-06 1.553995991105487400e-06 1.168709453292756413e-06 1.599724152272849489e-06 2.050394079436767145e-06 2.235229981662350988e-06 2.800810966251969546e-06 3.658006005276267456e-06 4.047177648029556578e-06 4.114867885448019923e-06 3.700234913947962503e-06 3.453688391866958542e-06 3.051125119351449700e-06 2.741715492597792889e-06 2.324563392864388150e-06 2.083534646109639245e-06 2.058896313542272570e-06 2.539505124197783836e-06 2.577883841252573852e-06 3.085939737428280196e-06 3.373298696527230886e-06 2.981752045973995545e-06 2.651944255406377707e-06 2.805376687593248844e-06 2.328413483897844242e-06 2.273126220308106249e-06 2.170132038340483685e-06 2.812622595122702343e-06 2.780008062795456563e-06 2.314233536909208031e-06 2.228868921442225502e-06 1.746366005822973771e-06 1.641180256451049926e-06 1.507082431679245088e-06 1.653803415217384599e-06 1.256579283061623221e-06 8.677232973974744317e-07 1.086417676608702913e-06 8.790367296692056937e-07 1.424309630129398425e-07 -1.925227123710477294e-07 4.858023636359124911e-07 2.226908052287149623e-07 1.445939997778974040e-07
8.039904980090471537e-07 1.089674205035987303e-06 9.651907923597792991e-07 9.790630101143870814e-07 1.198927652514396977e-06 1.513269104028742292e-06 1.553995991105487400e-06 1.168709453292756413e-06 1.599724152272849489e-06 2.050394079436767145e-06 2.235229981662350988e-06 2.800810966251969546e-06 3.658006005276267456e-06 4.047177648029556578e-06 4.114867885448019923e-06 3.700234913947962503e-06 3.453688391866958542e-06 3.051125119351449700e-06 2.741715492597792889e-06 2.324563392864388150e-06 2.083534646109639245e-06 2.058896313542272570e-06 2.539505124197783836e-06 2.577883841252573852e-06 3.085939737428280196e-06 3.373298696527230886e-06 2.981752045973995545e-06 2.651944255406377707e-06 2.805376687593248844e-06 2.328413483897844242e-06 2.273126220308106249e-06 2.170132038340483685e-06 2.812622595122702343e-06 2.780008062795456563e-06 2.314233536909208031e-06 2.228868921442225502e-06 1.746366005822973771e-06 1.641180256451049926e-06 1.507082431679245088e-06 1.653803415217384599e-06 1.256579283061623221e-06 8.677232973974744317e-07 1.086417676608702913e-06 8.790367296692056937e-07 1.424309630129398425e-07 -1.925227123710477294e-07 4.858023636359124911e-07 2.226908052287149623e-07 1.445939997778974040e-07


==> NGC1808/snr_ssp.txt <==
6.873217567890877479e-08 7.413229773469568940e-08 7.990472994141974379e-08 8.605462406378255822e-08 9.258152069056700355e-08 9.947797219140114010e-08 1.067280506400433312e-07 1.143057865656460835e-07 1.221736070925104733e-07 1.302808677799354914e-07 1.385625995680052026e-07 1.469386178596608355e-07 1.553131608939190868e-07 1.635752340314075672e-07 1.715998295020924542e-07 1.792501617771407867e-07 1.863810026105320977e-07 1.928431155199956128e-07 1.984886802664322568e-07 2.031774728878891961e-07 2.067834413439537601e-07 2.092012109380778610e-07 2.103519891659489907e-07 2.101883352221861125e-07 2.086973256200783772e-07 2.059017824107643559e-07 2.018594185625102810e-07 1.966599684873571931e-07 1.904205763587418578e-07 1.832798778164312760e-07 1.753913077290948728e-07 1.669161877421794275e-07 1.580170977813876681e-07 1.488519339056604487e-07 1.395689266209140545e-07 1.303027649270073792e-07 1.211718617254092797e-07 1.122767154062717748e-07 1.036992698219564085e-07 9.550314299611556732e-08 8.773457501536203237e-08 8.042393214983856421e-08 7.358759690295566435e-08 6.723007522784407531e-08 6.134616526239861957e-08 5.592305652050855729e-08 5.094226111932887761e-08 4.638131398536573009e-08 4.221521183444893172e-08
7.449408564878103047e-08 8.064729373450954182e-08 8.726263317957519095e-08 9.435258279339681297e-08 1.019235058969794868e-07 1.099738636436636671e-07 1.184922198106772875e-07 1.274550825978083571e-07 1.368246604572921971e-07 1.465466468296702888e-07 1.565481911403835461e-07 1.667362570612278270e-07 1.769966083001282717e-07 1.871936892758699872e-07 1.971716733273101459e-07 2.067569241717708093e-07 2.157620478712176256e-07 2.239915971752027090e-07 2.312493294467481892e-07 2.373467250168909713e-07 2.421122675929734153e-07 2.454008049994991080e-07 2.471021848378008875e-07 2.471483303452671629e-07 2.455180088224784856e-07 2.422387493568200328e-07 2.373856640720250423e-07 2.310772715063986497e-07 2.234687532395289579e-07 2.147433382873302131e-07 2.051026621257614948e-07 1.947569712399965705e-07 1.839159495067961616e-07 1.727807611362138535e-07 1.615376800396738363e-07 1.503534517722308502e-07 1.393723469803642149e-07 1.287147347985660787e-07 1.184769344128794420e-07 1.087320827308146835e-07 9.953176776484894953e-08 9.090820269970804420e-08 8.287674215098695677e-08 7.543856534723642033e-08 6.858337264616228556e-08 6.229196583224121583e-08 5.653861132014899914e-08 5.129311781144990281e-08 4.652259278719598691e-08
8.068075952283465240e-08 8.768316890845754553e-08 9.525632543632716253e-08 1.034229983848161124e-07 1.121995569574815069e-07 1.215936939059435807e-07 1.316018037631107918e-07 1.422060521269784176e-07 1.533712144127352657e-07 1.650414161722780598e-07 1.771369712816995015e-07 1.895515852924182783e-07 2.021502618849999690e-07 2.147683094713699875e-07 2.272118773621873844e-07 2.392604384934189665e-07 2.506715603021219896e-07 2.611881531271448286e-07 2.705481528760808475e-07 2.784962942670283697e-07 2.847972956429595663e-07 2.892494589445518160e-07 2.916974545181090638e-07 2.920429745585679377e-07 2.902520463914874104e-07 2.863581063637234547e-07 2.804604101142094920e-07 2.727179168527617821e-07 2.633393310072389912e-07 2.525704131239960485e-07 2.406799103082381479e-07 2.279454772227805480e-07 2.146407824096739959e-07 2.010246794461891521e-07 1.873329442189702287e-07 1.737727121909237587e-07 1.605194491931891277e-07 1.477160870814528276e-07 1.354738571636646293e-07 1.238743447090795947e-07 1.129723394856817432e-07 1.027991387612185080e-07 9.336604357019788465e-08 8.466785937143996713e-08 7.668626317629814584e-08 6.939293442004103478e-08 6.275237364203973245e-08 5.672435766920236060e-08 5.126600505033104403e-08
8.730088777854420147e-08 9.525743752157393190e-08 1.039154069493093217e-07 1.133117155631372166e-07 1.234769918454486862e-07 1.344327335862024466e-07 1.461879292571584276e-07 1.587351524417678305e-07 1.720461945155032920e-07 1.860673737872552357e-07 2.007147526861249914e-07 2.158696053751830629e-07 2.313745982312870478e-07 2.470312598855686286e-07 2.625994030726815022e-07 2.777991873634910884e-07 2.923164462201242605e-07 3.058117131818997201e-07 3.179330533779229127e-07 3.283323466435813666e-07 3.366841218897550537e-07 3.427054927186326342e-07 3.461753053332739101e-07 3.469504018881473362e-07 3.449770181775980781e-07 3.402958037444137596e-07 3.330397203776844868e-07 3.234250059523642646e-07 3.117363001408320217e-07 2.983077342690921646e-07 2.835021605408208136e-07 2.676906931228124281e-07 2.512344013896863851e-07 2.344694449424672256e-07 2.176963074906359943e-07 2.011731965813631218e-07 1.851132150438109101e-07 1.696846181708928058e-07 1.550133472141618528e-07 1.411870452292169193e-07 1.282598715077549527e-07 1.162575887486417810e-07 1.051825616154933465e-07 9.501844693512876854e-08 8.573445953565764310e-08 7.728916251689520234e-08 6.963376538001558246e-08 6.271493057838928823e-08 5.647709965037077503e-08
9.435676456276180141e-08 1.033808092886829498e-07 1.132625735805346365e-07 1.240580817686469972e-07 1.358178179294832172e-07 1.485832726387183842e-07 1.623826864426560613e-07 1.772259527850706205e-07 1.930987058734675645e-07 2.099557131426906363e-07 2.277138219127871712e-07 2.462448756930490433e-07 2.653692101193595878e-07 2.848505434724056510e-07 3.043932596865095145e-07 3.236431950622671399e-07 3.421930238411179339e-07 3.595931303465918839e-07 3.753684095027204115e-07 3.890407445360125543e-07 4.001560238404125682e-07 4.083136071744932768e-07 4.131953306385881655e-07 4.145906754280153523e-07 4.124148068218944802e-07 4.067168986811699223e-07 3.976774172821722432e-07 3.855946091477932110e-07 3.708619825598822302e-07 3.539397542193506291e-07 3.353238178431853432e-07 3.155157149239957630e-07 2.949964528441048885e-07 2.742060397498264896e-07 2.535295403747835911e-07 2.332895146111149787e-07 2.137440122243609772e-07 1.950889059549153584e-07 1.774632255392126522e-07 1.609562414460773578e-07 1.456152615022544506e-07 1.314533744018142845e-07 1.184566450731971686e-07 1.065904998068532649e-07 9.580521330426295148e-08 8.604052055791786664e-08 7.722943162917930052e-08 6.930134293207205362e-08 6.218453271365849783e-08
1.018425931220708283e-07 1.120550232582405964e-07 1.233109035938543795e-07 1.356916267611989048e-07 1.492747800847568573e-07 1.641300786954084576e-07 1.803141480450130150e-07 1.978640315432942752e-07 2.167893650571605332e-07 2.370632727543595397e-07 2.586122098172296467e-07 2.813052144639379699e-07 3.049433327841785428e-07 3.292503271889977553e-07 3.538661310564243313e-07 3.783447971560988769e-07 4.021588050470341535e-07 4.247114242536531481e-07 4.453582659949394765e-07 4.634381388238267804e-07 4.783118977880657945e-07 4.894063306590771976e-07 4.962585922050153774e-07 4.985557004384060469e-07 4.961635369250951656e-07 4.891408522776030492e-07 4.777358700650024619e-07 4.623657863364668882e-07 4.435821434455255631e-07 4.220270751271765494e-07 3.983863425445761971e-07 3.733448121292489876e-07 3.475487968810537463e-07 3.215779283196464111e-07 2.959274157966369983e-07 2.710000475733865557e-07 2.471062859139153743e-07 2.244703320814909860e-07 2.032399972989052492e-07 1.834984715736888053e-07 1.652764924283525968e-07 1.485638673046281203e-07 1.333197216483099378e-07 1.194811880565340263e-07 1.069705038742962735e-07 9.570064536887420660e-08 8.557970721295845464e-08 7.651425488660800838e-08 6.841185687310881469e-08
1.097426422409238613e-07 1.212704131234828876e-07 1.340607051244839725e-07 1.482280678105178073e-07 1.638864224221167101e-07 1.811444717083046854e-07 2.000995231602024270e-07 2.208294604243731145e-07 2.433826526519323392e-07 2.677657112363682241e-07 2.939292117040518093e-07 3.217518177617371590e-07 3.510236876654575218e-07 3.814306018917973725e-07 4.125408805674444472e-07 4.437977615981314897e-07 4.745203260837564258e-07 5.039160718684091109e-07 5.311076165880951641e-07 5.551745820666313297e-07 5.752094561253732763e-07 5.903833922860454541e-07 6.000150470951576151e-07 6.036334582568943560e-07 6.010254386239995348e-07 5.922595025195129187e-07 5.776818671777771459e-07 5.578848282836909288e-07 5.336525745058802475e-07 5.058930297293198406e-07 4.755657706735065726e-07 4.436153321303977631e-07 4.109168033304123322e-07 3.782374211634147239e-07 3.462147654241622847e-07 3.153497787203480694e-07 2.860114276263376060e-07 2.584493405633403608e-07 2.328109676992139640e-07 2.091604217785684058e-07 1.874969253329485285e-07 1.677715346842187412e-07 1.499014387866021103e-07 1.337816062961575790e-07 1.192938797827767306e-07 1.063138119836746720e-07 9.471563128796475618e-08 8.437573836540547701e-08 7.517509817853848603e-08
1.180293154793939886e-07 1.310032637031895206e-07 1.454959699057206719e-07 1.616646516938442230e-07 1.796711092949419739e-07 1.996768496015879488e-07 2.218361073781395088e-07 2.462862854714741961e-07 2.731353529291128188e-07 3.024458389312201890e-07 3.342152841740107725e-07 3.683534079940017501e-07 4.046568629671905769e-07 4.427833003254364158e-07 4.822275302306344034e-07 5.223037158747157721e-07 5.621385555367721661e-07 6.006809169490646735e-07 6.367329347889507468e-07 6.690057275499263911e-07 6.961994182188331922e-07 7.171022997657074717e-07 7.306986512316589865e-07 7.362703475009599046e-07 7.334756818335075554e-07 7.223909371344570667e-07 7.035062626652979759e-07 6.776759759306233216e-07 6.460321046041611034e-07 6.098762876682961146e-07 5.705674568474282895e-07 5.294208828304919904e-07 4.876293852025175032e-07 4.462116013373460193e-07 4.059868756390868791e-07 3.675726030348803084e-07 3.313980191334266714e-07 2.977281900303897474e-07 2.666927697795486151e-07 2.383154053053985102e-07 2.125410519117899100e-07 1.892596647778320370e-07 1.683256481805462786e-07 1.495730689185255130e-07 1.328270189014879423e-07 1.179117053298222741e-07 1.046559119991999304e-07 9.289645624042428013e-08 8.248019485325891440e-08
1.266612256846314996e-07 1.412130606521326658e-07 1.575805345276398420e-07 1.759749139742597985e-07 1.966200307935334457e-07 2.197475801157887705e-07 2.455897531157867253e-07 2.743684248101998138e-07 3.062800520066201882e-07 3.414754616125289213e-07 3.800338938046899646e-07 4.219310967316986372e-07 4.670020495144570618e-07 5.149001062375973994e-07 5.650560368620996243e-07 6.166424988419407476e-07 6.685516062844886581e-07 7.193948974277538231e-07 7.675352891659943832e-07 8.111585782956266173e-07 8.483869597887213153e-07 8.774288927834897467e-07 8.967497258086229558e-07 9.052384585903919067e-07 9.023413265147134517e-07 8.881354159565698202e-07 8.633259090636794324e-07 8.291663655186912151e-07 7.873177776609656114e-07 7.396737216816462209e-07 6.881825130385724204e-07 6.346928541372703223e-07 5.808398038901840665e-07 5.279768673553183678e-07 4.771508281160654244e-07 4.291102792754042547e-07 3.843367377870916892e-07 3.430878569934354869e-07 3.054443849918092830e-07 2.713551179222055177e-07 2.406764931343845223e-07 2.132053369941369576e-07 1.887045600777636729e-07 1.669223547212084573e-07 1.476058263492803976e-07 1.305101109073591605e-07 1.154040008797916212e-07 1.020729944342876969e-07 9.032054032671119984e-08
1.355814013002260639e-07 1.518397856897661426e-07 1.702541213900050172e-07 1.911030313154810681e-07 2.146893385928976317e-07 2.413363147807031062e-07 2.713807278707198818e-07 3.051615133787107568e-07 3.430026769575106144e-07 3.851888987347729142e-07 4.319323460429237293e-07 4.833295568054036650e-07 5.393081206635482329e-07 5.995644731007824449e-07 6.634966086347071549e-07 7.301389445805691202e-07 7.981106415810688241e-07 8.655926116960066608e-07 9.303507762280366999e-07 9.898218920721594113e-07 1.041271466355064489e-06 1.082020002276287223e-06 1.109715520154762357e-06 1.122611635140644759e-06 1.119798599909993074e-06 1.101336499972649091e-06 1.068257836616409748e-06 1.022436724027057161e-06 9.663535958828934490e-07 9.028062557074942115e-07 8.346234912962067893e-07 7.644269473748532260e-07 6.944671081578832245e-07 6.265384071176801295e-07 5.619628136414400226e-07 5.016231179923989339e-07 4.460257376935587550e-07 3.953758213035910794e-07 3.496522405192617265e-07 3.086749291274851919e-07 2.721609850672402773e-07 2.397687050864604610e-07 2.111303693611030896e-07 1.858753993743024630e-07 1.636457602691362334e-07 1.441054047976044078e-07 1.269453280682704335e-07 1.118855257239968035e-07 9.867487933669019633e-08
1.447157855322067070e-07 1.628014647247127262e-07 1.834285151799879452e-07 2.069580637942687864e-07 2.337917248326540448e-07 2.643699967090910010e-07 2.991670843937125160e-07 3.386804901520645857e-07 3.834132612730804980e-07 4.338463473523194574e-07 4.903982232887775761e-07 5.533689848978854223e-07 6.228668368900130688e-07 6.987166897326968989e-07 7.803539363370803152e-07 8.667117627767965476e-07 9.561175303004327410e-07 1.046221976453075728e-06 1.133992030030381547e-06 1.215800209738308948e-06 1.287636250907145350e-06 1.345446122826045676e-06 1.385570393791819722e-06 1.405215453282541977e-06 1.402862016214236666e-06 1.378512086808865666e-06 1.333706842764610370e-06 1.271306513161930276e-06 1.195087020132331460e-06 1.109251106880493924e-06 1.017959025024298783e-06 9.249586481856168525e-07 8.333533071160900606e-07 7.455059824677083990e-07 6.630522870625423544e-07 5.869844237406869909e-07 5.177702832470416368e-07 4.554802651349434208e-07 3.999043761603296449e-07 3.506507807923434746e-07 3.072231403879183019e-07 2.690778101749017899e-07 2.356638033534944951e-07 2.064490151536642168e-07 1.809360639824758878e-07 1.586706330911019907e-07 1.392446214999604845e-07 1.222958658642479774e-07 1.075057322198335219e-07
1.539722200436328653e-07 1.739922306702500518e-07 1.969842210150585185e-07 2.234085260313086274e-07 2.537879684428994319e-07 2.887101332767257716e-07 3.288260635051165302e-07 3.748432046887715271e-07 4.275096283208154974e-07 4.875856508172275886e-07 5.557980572558156827e-07 6.327714894242992602e-07 7.189316200466487975e-07 8.143762212733669866e-07 9.187141179473689278e-07 1.030879381882314842e-06 1.148939750957648789e-06 1.269933792026971099e-06 1.389788080219136294e-06 1.503377452830036200e-06 1.604788482230129758e-06 1.687818124611321525e-06 1.746681205024454104e-06 1.776821699067672765e-06 1.775652528961462817e-06 1.743026477098069994e-06 1.681293969195617958e-06 1.594921835111471524e-06 1.489780739906008275e-06 1.372296302069547445e-06 1.248666177972820542e-06 1.124283986629372492e-06 1.003422015576854555e-06 8.891489959077737312e-07 7.834174472410802544e-07 6.872464211176034345e-07 6.009378354590297737e-07 5.242848617671447549e-07 4.567501087119285237e-07 3.976056722963682470e-07 3.460359398668871145e-07 3.012084236098782064e-07 2.623193438950087691e-07 2.286204678252061441e-07 1.994327340647560372e-07 1.741510052425907659e-07 1.522431671376631487e-07 1.332458582362358100e-07 1.167583910432945882e-07
1.632401256446963123e-07 1.852812081797098089e-07 2.107680364674882535e-07 2.402778757825259876e-07 2.744792181357001597e-07 3.141402829575844547e-07 3.601346018282674058e-07 4.134410714107239954e-07 4.751346189532629655e-07 5.463620337179325195e-07 6.282956339399153200e-07 7.220554943800096401e-07 8.285894952290263844e-07 9.485004938652237125e-07 1.081813139005181382e-06 1.227681578817767535e-06 1.384056164511117073e-06 1.547353878172331163e-06 1.712211933714319482e-06 1.871438349727765071e-06 2.016289170443777890e-06 2.137173342227339109e-06 2.224790585748814299e-06 2.271549013732850790e-06 2.272940505189828291e-06 2.228468259779686291e-06 2.141805658832310626e-06 2.020113424773827206e-06 1.872736280355645184e-06 1.709685625203632402e-06 1.540310432936743304e-06 1.372404906278483670e-06 1.211807149443034843e-06 1.062400203586703915e-06 9.263672725859455300e-07 8.045598637076123618e-07 6.968769154718197549e-07 6.025971175790137037e-07 5.206413392953332526e-07 4.497638910588964291e-07 3.886822849575123914e-07 3.361588572133720432e-07 2.910473056765230115e-07 2.523151197047298782e-07 2.190503479560857732e-07 1.904588068892625782e-07 1.658559239529825927e-07 1.446559697997028523e-07 1.263604067008997709e-07
1.723910964217350334e-07 1.965125530848928719e-07 2.245920355098514962e-07 2.573416444976501552e-07 2.956010321821301473e-07 3.403551352814847642e-07 3.927507078048934189e-07 4.541088445414005602e-07 5.259289592214415514e-07 6.098772447309065441e-07 7.077493936155186626e-07 8.213933589284058443e-07 9.525736348066002129e-07 1.102755111538760980e-06 1.272784400297895630e-06 1.462453712944960109e-06 1.669952810936872462e-06 1.891254802502048233e-06 2.119545357194250797e-06 2.344885555227823062e-06 2.554368474032717752e-06 2.733033034440034149e-06 2.865664297961628798e-06 2.939301161904748758e-06 2.945868329696837728e-06 2.884074490578942836e-06 2.759828252952872066e-06 2.584964257496633699e-06 2.374758952046715430e-06 2.145128515983577416e-06 1.910336981602605019e-06 1.681644137954267571e-06 1.466890564141708145e-06 1.270756674294717845e-06 1.095372940495535892e-06 9.410232203990697519e-07 8.067855439600714185e-07 6.910427336347234378e-07 5.918520692402526206e-07 5.071918717621156062e-07 4.351126830288290060e-07 3.738203307412196601e-07 3.217135009250804994e-07 2.773928042605660006e-07 2.396532480414621387e-07 2.074680218055564028e-07 1.799685863184153504e-07 1.564240436246717328e-07 1.362214399091948063e-07
1.812806036583349273e-07 2.075069724784745496e-07 2.382344875456382238e-07 2.743270247473283282e-07 3.168204067986134117e-07 3.669529850989274815e-07 4.261982352416323424e-07 4.962968785316236274e-07 5.792838997350122496e-07 6.775025216709666784e-07 7.935923170155732187e-07 9.304318413535433023e-07 1.091007432351389582e-06 1.278169955717928674e-06 1.494232869750329034e-06 1.740363733339011110e-06 2.015737579782401027e-06 2.316470149857855276e-06 2.634450032616546328e-06 2.956350672482887529e-06 3.263301013547696507e-06 3.531830690709129157e-06 3.736596591701002307e-06 3.854847470609205960e-06 3.871624203810758062e-06 3.783827004443781955e-06 3.601302774958960137e-06 3.344342615823801379e-06 3.038702757657417807e-06 2.710235081402064092e-06 2.380894199241556610e-06 2.066809418927707246e-06 1.778139185342114617e-06 1.519997346805149457e-06 1.293776843141347953e-06 1.098431788270475034e-06 9.315142375362893535e-07 7.899196339026957314e-07 6.703744104335935151e-07 5.697261735736422585e-07 4.850964135731948526e-07 4.139444265748974352e-07 3.540778956207661400e-07 3.036340928339039305e-07 2.610469621843214262e-07 2.250092610567006705e-07 1.944349271329371692e-07 1.684243127297460620e-07 1.462334107273441626e-07
1.897509556083449242e-07 2.180649999284838047e-07 2.514431966358208680e-07 2.909157354913846187e-07 3.377371342775027488e-07 3.934337211580688365e-07 4.598582916413227218e-07 5.392506203359231955e-07 6.343002269635427341e-07 7.482038786512833965e-07 8.847039172400937079e-07 1.048083578807930844e-06 1.243080945147274278e-06 1.474663484872771456e-06 1.747581541326881516e-06 2.065597053236957015e-06 2.430276955659380203e-06 2.839276547728655664e-06 3.284162209974659915e-06 3.748093186755664572e-06 4.204131016137199829e-06 4.615475538117611472e-06 4.939152153919698681e-06 5.133904179496952647e-06 5.170834123828927527e-06 5.042623996569319665e-06 4.766460087091863871e-06 4.378769106411669725e-06 3.924592808356697262e-06 3.446863483187558265e-06 2.979473725694934520e-06 2.544970956652557020e-06 2.155559336888574024e-06 1.815600393588948230e-06 1.524294364091215761e-06 1.277895744925285340e-06 1.071291820010316640e-06 8.990095684362114553e-07 7.557931211627423053e-07 6.368918807123436686e-07 5.381694620846255412e-07 4.561104219841575406e-07 3.877744559311820159e-07 3.307281158589216789e-07 2.829710792647934001e-07 2.428658557198312062e-07 2.090749744573010670e-07 1.805069667546968256e-07 1.562710177981323247e-07
1.976355754278385425e-07 2.279721952263480790e-07 2.639416246735575635e-07 3.067508677019342304e-07 3.578907645100959489e-07 4.192045355931099741e-07 4.929709607813311308e-07 5.820032440233526044e-07 6.897627529313835925e-07 8.204830282809099782e-07 9.792924056930003948e-07 1.172311296904496810e-06 1.406679909810843128e-06 1.690440668654528910e-06 2.032153989605908568e-06 2.440066672362527093e-06 2.920588557373477508e-06 3.475796559702677510e-06 4.099751180339601396e-06 4.773729734625336684e-06 5.461283952303646846e-06 6.105475250907614474e-06 6.632259813310522942e-06 6.963872520623923400e-06 7.041413502424352598e-06 6.847264733326359612e-06 6.413394917808272256e-06 5.809210628790752073e-06 5.117017904857772508e-06 4.409636809631956145e-06 3.738870562292364058e-06 3.134422872149510600e-06 2.608489051830069291e-06 2.161709987453029541e-06 1.788241347811716166e-06 1.479305337951893669e-06 1.225373213508740351e-06 1.017354225224706261e-06 8.471471262143208978e-07 7.078189280083192106e-07 5.935850862472334842e-07 4.996967965338292592e-07 4.222952264427833065e-07 3.582640565365628432e-07 3.050950475113171876e-07 2.607721268744640112e-07 2.236747067262343378e-07 1.924986996730907631e-07 1.661928381402706472e-07
2.047645438832310102e-07 2.370062770499750734e-07 2.754379460056453129e-07 3.214481384241414567e-07 3.767741287576831447e-07 4.435952729469238902e-07 5.246509297595710891e-07 6.233878247838401801e-07 7.441412029746854290e-07 8.923517694163316008e-07 1.074814636582757830e-06 1.299944465615666403e-06 1.578018156394102804e-06 1.921315851716260522e-06 2.344012841846231038e-06 2.861566920776313867e-06 3.489186508183519598e-06 4.238756204257254839e-06 5.113392553280004972e-06 6.098821675631911052e-06 7.151632352379108122e-06 8.187378271568917525e-06 9.077344601588854559e-06 9.668086159513310544e-06 9.830902928772000869e-06 9.521227808956046586e-06 8.804174390355955411e-06 7.822780672491175841e-06 6.735526263884537249e-06 5.667737720833071722e-06 4.695414358972831490e-06 3.852109499153826878e-06 3.143350493482969010e-06 2.559497078906105876e-06 2.084446580005015165e-06 1.700650583418161606e-06 1.391631021946845536e-06 1.143017921952953573e-06 9.427957525103285041e-07 7.811691948567722255e-07 6.502758008931955362e-07 5.438627257027441530e-07 4.569824111447662595e-07 3.857287475648029006e-07 3.270184708100334179e-07 2.784148705172926031e-07 2.379879627779384790e-07 2.042047036999334493e-07 1.758432946275280410e-07
2.109712136884953212e-07 2.449459878326318330e-07 2.856368737764726092e-07 3.346115415169939525e-07 3.938537793074690356e-07 4.658845573561265855e-07 5.539197223274109213e-07 6.620747091351221178e-07 7.956285066795328354e-07 9.613601109837169094e-07 1.167969334108283225e-06 1.426587191681867286e-06 1.751363789959977711e-06 2.160084125555649575e-06 2.674687901085186567e-06 3.321429534213804100e-06 4.130158005177955576e-06 5.131732715209366761e-06 6.351782996401170526e-06 7.797800066452967107e-06 9.435625146448306879e-06 1.115427188439316998e-05 1.273282833172902331e-05 1.385273187598124876e-05 1.420666113449064183e-05 1.367254563098286198e-05 1.240100745573721850e-05 1.071822695060071901e-05 8.947656262982996828e-06 7.303356597464236976e-06 5.883415974980134855e-06 4.708449571254740954e-06 3.759961729722705430e-06 3.004836747835557779e-06 2.407890843707070266e-06 1.937262506271259981e-06 1.566149727800892304e-06 1.272879895318958452e-06 1.040318506071279749e-06 8.550927466581362597e-07 7.068381448577466823e-07 5.875464482514504353e-07 4.910325812764628347e-07 4.125128286288070522e-07 3.482773761145041934e-07 2.954389602996334481e-07 2.517411443678313865e-07 2.154124989433520317e-07 1.850557598258801379e-07
2.160995533158542740e-07 2.515812532272521363e-07 2.942537253610322203e-07 3.458528039771696004e-07 4.085968152188639762e-07 4.853365263720342094e-07 5.797553810206225769e-07 6.966372920249434197e-07 8.422247341197509777e-07 1.024696418442555273e-06 1.254800921791613374e-06 1.546688801989144621e-06 1.918987590239622497e-06 2.396154621275942218e-06 3.010107628195783113e-06 3.802041125489384484e-06 4.824110520313669162e-06 6.140093505302599484e-06 7.822637368981173633e-06 9.940906588922441485e-06 1.252448633488798263e-05 1.548046865714056890e-05 1.845870984667587333e-05 2.076749291835803971e-05 2.159086659420431957e-05 2.055581377662876080e-05 1.807307713310311840e-05 1.498204739442795795e-05 1.197813777544520311e-05 9.399913448427482351e-06 7.322237386864083562e-06 5.698329434678900273e-06 4.446244919773443451e-06 3.485472188355926035e-06 2.748280648453662493e-06 2.181137261110285938e-06 1.742929576213689685e-06 1.402522027079956822e-06 1.136487151923410460e-06 9.272354290247270875e-07 7.615527112416316336e-07 6.294874189284687709e-07 5.235167863986577043e-07 4.379275027319105776e-07 3.683575432738792943e-07 3.114576575106555525e-07 2.646410462709691240e-07 2.258978135886484969e-07 1.936569568040634133e-07
2.200117407866510735e-07 2.567239662702664807e-07 3.010298044147005216e-07 3.548134076467399462e-07 4.205024938880557362e-07 5.012462574513232350e-07 6.011576584122849150e-07 7.256450996481827503e-07 8.818685568721197845e-07 1.079369277731567991e-06 1.330941714934756499e-06 1.653843521358297854e-06 2.071477458386556358e-06 2.615733575101479347e-06 3.330261408595220100e-06 4.275066841741721600e-06 5.533001404149312233e-06 7.218796798384562123e-06 9.490422075837134884e-06 1.255700661605573781e-05 1.665584571583991763e-05 2.191272015477395890e-05 2.793443541714526169e-05 3.321021753365585176e-05 3.532443163242496797e-05 3.297809353656508500e-05 2.751620603272183718e-05 2.138119345215380924e-05 1.608516506230266548e-05 1.200462153439393109e-05 8.991171386166234194e-06 6.787806615165806283e-06 5.171986192239441480e-06 3.978336615178966240e-06 3.089016493418630780e-06 2.420616645413903800e-06 1.913852054218931694e-06 1.526293173019949333e-06 1.227352380120147329e-06 9.948193968184881914e-07 8.124502239558791302e-07 6.682774836777487285e-07 5.534190031804725173e-07 4.612329397177782361e-07 3.867152845082271304e-07 3.260677223427090566e-07 2.763857995089254092e-07 2.354324821263492461e-07 2.014726470179726728e-07
2.225954265519259794e-07 2.602185395816578732e-07 3.057478384158510245e-07 3.611873286250018574e-07 4.291359476071627507e-07 5.129900665156099895e-07 6.172234451751487519e-07 7.477773270171442460e-07 9.126083877722936082e-07 1.122464841351516865e-06 1.391995559156477116e-06 1.741351339002332463e-06 2.198526269775555753e-06 2.802841060624851921e-06 3.610256492556800195e-06 4.701775264678491686e-06 6.197372541686608691e-06 8.280289584160433611e-06 1.124061067957645070e-05 1.554957953347282262e-05 2.195233484496060276e-05 3.141316730970140437e-05 4.425529856200029996e-05 5.756168079993221665e-05 6.362375994179376223e-05 5.733322602742673676e-05 4.384797865701279201e-05 3.090364049145332320e-05 2.141571339864800085e-05 1.504086548525341649e-05 1.079032945530243191e-05 7.899234410201156557e-06 5.883986903984076463e-06 4.448415200869530696e-06 3.407271726823554151e-06 2.640773667984434042e-06 2.069070658141135054e-06 1.637624733582203053e-06 1.308477942880702375e-06 1.054810301134401722e-06 8.574288084790910856e-07 7.024425347617479155e-07 5.796929016034619659e-07 4.816778039412991715e-07 4.028050574187669558e-07 3.388687746515602052e-07 2.866784894788493723e-07 2.437940429947393857e-07 2.083343968119929397e-07
2.237700422966433175e-07 2.619512697424359031e-07 3.082459989952712426e-07 3.647422168018030429e-07 4.341604747466744092e-07 5.200752078209629273e-07 6.272239947605598932e-07 7.619439549210670699e-07 9.327940080089760716e-07 1.151452330869704405e-06 1.434027582519776528e-06 1.803004605085159436e-06 2.290189336232612580e-06 2.941287112438877365e-06 3.823292330526156763e-06 5.037052524303380692e-06 6.740122308235803054e-06 9.191647759106906079e-06 1.284678808598058405e-05 1.856175776673780656e-05 2.801320367744581063e-05 4.429730393234530790e-05 7.128202516500186357e-05 1.058846546370239693e-04 1.242815869510254466e-04 1.056965471908250393e-04 7.094959040946085139e-05 4.388691175415324855e-05 2.758780481029165106e-05 1.816526688903079644e-05 1.250168388828639040e-05 8.904180993727853080e-06 6.507085416868737701e-06 4.851054007085480601e-06 3.675947904209997207e-06 2.824796521540265164e-06 2.197931846645617262e-06 1.729629803241505753e-06 1.375328172079217811e-06 1.104168499400074971e-06 8.944179005756005943e-07 7.305503921700602668e-07 6.013335481293603587e-07 4.985473967135618939e-07 4.161121106241068087e-07 3.494856354583693214e-07 2.952425667445402462e-07 2.507764318665737295e-07 2.140870215439193748e-07
2.234915660384437428e-07 2.618575796850166105e-07 3.084290135972285144e-07 3.653366143985570203e-07 4.353645073093595598e-07 5.221825954204298042e-07 6.306734307504055695e-07 7.673970301666959540e-07 9.412597771332329730e-07 1.164489897186077380e-06 1.454082069346964649e-06 1.833977142318076566e-06 2.338430741406902290e-06 3.017389581464648298e-06 3.945461763887731249e-06 5.237818429743788841e-06 7.080671028774987890e-06 9.795211830326236191e-06 1.398433931404626174e-05 2.089360010307212846e-05 3.331725088949347922e-05 5.763587069105182272e-05 1.059186876642933585e-04 1.826326167022821053e-04 2.306510519872824103e-04 1.825250190682110450e-04 1.057296634858960699e-04 5.740457641589649434e-05 3.308001809539012406e-05 2.067494446746900435e-05 1.379609476822699933e-05 9.640000432089947178e-06 6.956003195624845856e-06 5.139123277029725886e-06 3.867832454689345734e-06 2.956393797804226894e-06 2.290380947734730930e-06 1.795937788662469441e-06 1.423772069069165995e-06 1.140158909717046239e-06 9.215720242484124721e-07 7.513340254357668806e-07 6.174570172886810610e-07 5.112158699803286605e-07 4.261872100910523599e-07 3.575917178129235617e-07 3.018377776562320966e-07 2.562009278058167001e-07 2.185961510172950621e-07
2.217552684056282583e-07 2.599263620531938384e-07 3.062750867713834046e-07 3.629310773506985572e-07 4.326796530373723567e-07 5.191963972143963176e-07 6.273779025223566522e-07 7.638134737820261931e-07 9.374663428510832552e-07 1.160671383467303224e-06 1.450620480336513163e-06 1.831618411114541875e-06 2.338597467856068843e-06 3.022783211606378467e-06 3.961264391427113594e-06 5.274210991528136900e-06 7.158465580508467337e-06 9.959557414574239426e-06 1.434165445256440410e-05 2.172277477138229038e-05 3.543998364020293075e-05 6.370896802416339886e-05 1.243283307139805263e-04 2.306644164099305977e-04 3.027767682017021636e-04 2.306644164099309771e-04 1.243283307139808787e-04 6.370896802416354794e-05 3.543998364020300529e-05 2.172277477138233104e-05 1.434165445256442442e-05 9.959557414574247896e-06 7.158465580508472419e-06 5.274210991528139441e-06 3.961264391427119523e-06 3.022783211606381855e-06 2.338597467856068420e-06 1.831618411114543781e-06 1.450620480336514222e-06 1.160671383467303224e-06 9.374663428510845258e-07 7.638134737820270401e-07 6.273779025223565463e-07 5.191963972143967411e-07 4.326796530373727802e-07 3.629310773506984513e-07 3.062750867713837752e-07 2.599263620531938913e-07 2.217552684056282054e-07
2.185961510172950886e-07 2.562009278058164884e-07 3.018377776562318319e-07 3.575917178129234558e-07 4.261872100910519893e-07 5.112158699803282369e-07 6.174570172886811668e-07 7.513340254357660336e-07 9.215720242484110957e-07 1.140158909717046027e-06 1.423772069069164936e-06 1.795937788662467111e-06 2.290380947734730930e-06 2.956393797804222236e-06 3.867832454689338958e-06 5.139123277029723344e-06 6.956003195624838232e-06 9.640000432089937014e-06 1.379609476822699256e-05 2.067494446746898741e-05 3.308001809539006985e-05 5.740457641589639270e-05 1.057296634858959344e-04 1.825250190682110179e-04 2.306510519872827898e-04 1.826326167022827287e-04 1.059186876642937379e-04 5.763587069105198535e-05 3.331725088949355376e-05 2.089360010307216573e-05 1.398433931404628207e-05 9.795211830326248050e-06 7.080671028774997207e-06 5.237818429743790535e-06 3.945461763887737178e-06 3.017389581464650416e-06 2.338430741406902714e-06 1.833977142318078260e-06 1.454082069346964861e-06 1.164489897186077380e-06 9.412597771332341377e-07 7.673970301666969069e-07 6.306734307504053578e-07 5.221825954204301218e-07 4.353645073093602480e-07 3.653366143985570203e-07 3.084290135972286203e-07 2.618575796850168752e-07 2.234915660384436898e-07
2.140870215439194807e-07 2.507764318665736765e-07 2.952425667445399815e-07 3.494856354583695332e-07 4.161121106241064911e-07 4.985473967135618939e-07 6.013335481293606763e-07 7.305503921700601610e-07 8.944179005756003826e-07 1.104168499400074971e-06 1.375328172079217811e-06 1.729629803241504271e-06 2.197931846645618109e-06 2.824796521540262623e-06 3.675947904209992548e-06 4.851054007085476366e-06 6.507085416868734313e-06 8.904180993727847998e-06 1.250168388828638193e-05 1.816526688903077950e-05 2.758780481029162395e-05 4.388691175415322822e-05 7.094959040946085139e-05 1.056965471908251613e-04 1.242815869510257990e-04 1.058846546370243623e-04 7.128202516500210752e-05 4.429730393234545020e-05 2.801320367744587840e-05 1.856175776673784383e-05 1.284678808598060099e-05 9.191647759106919631e-06 6.740122308235809830e-06 5.037052524303384081e-06 3.823292330526160999e-06 2.941287112438880753e-06 2.290189336232611733e-06 1.803004605085162612e-06 1.434027582519777375e-06 1.151452330869704405e-06 9.327940080089771304e-07 7.619439549210680228e-07 6.272239947605599990e-07 5.200752078209633508e-07 4.341604747466748857e-07 3.647422168018032547e-07 3.082459989952715073e-07 2.619512697424361149e-07 2.237700422966432116e-07
2.083343968119929132e-07 2.437940429947392798e-07 2.866784894788492135e-07 3.388687746515603111e-07 4.028050574187667440e-07 4.816778039412986422e-07 5.796929016034619659e-07 7.024425347617470684e-07 8.574288084790905562e-07 1.054810301134401299e-06 1.308477942880701740e-06 1.637624733582202206e-06 2.069070658141135054e-06 2.640773667984431501e-06 3.407271726823549492e-06 4.448415200869530696e-06 5.883986903984071381e-06 7.899234410201154863e-06 1.079032945530242175e-05 1.504086548525341649e-05 2.141571339864799746e-05 3.090364049145332998e-05 4.384797865701279879e-05 5.733322602742683163e-05 6.362375994179391130e-05 5.756168079993238606e-05 4.425529856200042194e-05 3.141316730970149923e-05 2.195233484496065358e-05 1.554957953347284633e-05 1.124061067957646764e-05 8.280289584160448858e-06 6.197372541686617162e-06 4.701775264678497615e-06 3.610256492556807395e-06 2.802841060624856156e-06 2.198526269775556177e-06 1.741351339002334580e-06 1.391995559156478810e-06 1.122464841351516865e-06 9.126083877722947729e-07 7.477773270171451989e-07 6.172234451751490695e-07 5.129900665156107306e-07 4.291359476071631742e-07 3.611873286250018044e-07 3.057478384158513422e-07 2.602185395816581379e-07 2.225954265519259794e-07
2.014726470179726993e-07 2.354324821263490343e-07 2.763857995089252504e-07 3.260677223427091625e-07 3.867152845082270245e-07 4.612329397177779714e-07 5.534190031804724114e-07 6.682774836777483050e-07 8.124502239558789185e-07 9.948193968184884032e-07 1.227352380120146905e-06 1.526293173019948698e-06 1.913852054218932541e-06 2.420616645413900835e-06 3.089016493418627392e-06 3.978336615178967934e-06 5.171986192239440633e-06 6.787806615165807131e-06 8.991171386166234194e-06 1.200462153439393109e-05 1.608516506230266209e-05 2.138119345215382279e-05 2.751620603272186428e-05 3.297809353656513243e-05 3.532443163242503573e-05 3.321021753365593985e-05 2.793443541714533284e-05 2.191272015477400633e-05 1.665584571583995151e-05 1.255700661605575645e-05 9.490422075837150130e-06 7.218796798384572287e-06 5.533001404149323244e-06 4.275066841741726682e-06 3.330261408595224335e-06 2.615733575101483582e-06 2.071477458386557205e-06 1.653843521358300818e-06 1.330941714934756923e-06 1.079369277731568414e-06 8.818685568721207374e-07 7.256450996481834915e-07 6.011576584122847033e-07 5.012462574513235526e-07 4.205024938880560009e-07 3.548134076467398403e-07 3.010298044147008393e-07 2.567239662702667983e-07 2.200117407866512059e-07
1.936569568040634133e-07 2.258978135886484175e-07 2.646410462709690181e-07 3.114576575106557642e-07 3.683575432738789237e-07 4.379275027319103658e-07 5.235167863986578101e-07 6.294874189284681356e-07 7.615527112416308925e-07 9.272354290247267699e-07 1.136487151923410037e-06 1.402522027079956187e-06 1.742929576213691167e-06 2.181137261110284668e-06 2.748280648453660376e-06 3.485472188355923494e-06 4.446244919773443451e-06 5.698329434678898579e-06 7.322237386864084409e-06 9.399913448427480657e-06 1.197813777544520650e-05 1.498204739442796134e-05 1.807307713310312517e-05 2.055581377662877435e-05 2.159086659420435007e-05 2.076749291835808036e-05 1.845870984667590382e-05 1.548046865714059600e-05 1.252448633488800465e-05 9.940906588922453343e-06 7.822637368981183797e-06 6.140093505302609649e-06 4.824110520313675091e-06 3.802041125489387025e-06 3.010107628195789043e-06 2.396154621275944759e-06 1.918987590239622497e-06 1.546688801989147162e-06 1.254800921791614009e-06 1.024696418442555485e-06 8.422247341197522482e-07 6.966372920249441609e-07 5.797553810206226827e-07 4.853365263720348447e-07 4.085968152188642938e-07 3.458528039771697593e-07 2.942537253610323791e-07 2.515812532272525068e-07 2.160995533158541946e-07
1.850557598258802173e-07 2.154124989433519523e-07 2.517411443678312277e-07 2.954389602996333422e-07 3.482773761145038757e-07 4.125128286288066816e-07 4.910325812764631523e-07 5.875464482514500118e-07 7.068381448577463646e-07 8.550927466581361539e-07 1.040318506071279749e-06 1.272879895318958028e-06 1.566149727800892304e-06 1.937262506271258287e-06 2.407890843707066878e-06 3.004836747835558626e-06 3.759961729722706277e-06 4.708449571254740107e-06 5.883415974980136550e-06 7.303356597464236129e-06 8.947656262982998522e-06 1.071822695060072240e-05 1.240100745573722527e-05 1.367254563098287892e-05 1.420666113449065878e-05 1.385273187598126571e-05 1.273282833172904025e-05 1.115427188439318354e-05 9.435625146448323820e-06 7.797800066452982353e-06 6.351782996401178997e-06 5.131732715209375232e-06 4.130158005177959812e-06 3.321429534213806217e-06 2.674687901085191225e-06 2.160084125555652963e-06 1.751363789959977922e-06 1.426587191681868768e-06 1.167969334108283860e-06 9.613601109837173329e-07 7.956285066795345295e-07 6.620747091351228590e-07 5.539197223274111331e-07 4.658845573561268502e-07 3.938537793074697238e-07 3.346115415169939525e-07 2.856368737764728210e-07 2.449459878326319389e-07 2.109712136884952947e-07
1.758432946275281204e-07 2.042047036999333964e-07 2.379879627779383202e-07 2.784148705172926561e-07 3.270184708100328356e-07 3.857287475648027948e-07 4.569824111447662595e-07 5.438627257027438354e-07 6.502758008931952186e-07 7.811691948567729667e-07 9.427957525103290334e-07 1.143017921952952938e-06 1.391631021946846594e-06 1.700650583418160759e-06 2.084446580005013471e-06 2.559497078906107147e-06 3.143350493482971127e-06 3.852109499153829419e-06 4.695414358972835725e-06 5.667737720833074263e-06 6.735526263884540637e-06 7.822780672491179229e-06 8.804174390355958799e-06 9.521227808956056750e-06 9.830902928772012727e-06 9.668086159513320708e-06 9.077344601588863029e-06 8.187378271568925995e-06 7.151632352379118287e-06 6.098821675631918675e-06 5.113392553280010054e-06 4.238756204257260768e-06 3.489186508183525104e-06 2.861566920776316408e-06 2.344012841846234426e-06 1.921315851716262640e-06 1.578018156394103863e-06 1.299944465615667250e-06 1.074814636582758677e-06 8.923517694163314949e-07 7.441412029746864878e-07 6.233878247838409213e-07 5.246509297595710891e-07 4.435952729469243137e-07 3.767741287576836740e-07 3.214481384241418273e-07 2.754379460056455247e-07 2.370062770499752852e-07 2.047645438832310102e-07
1.661928381402707001e-07 1.924986996730907367e-07 2.236747067262343378e-07 2.607721268744641170e-07 3.050950475113170287e-07 3.582640565365630020e-07 4.222952264427833595e-07 4.996967965338289415e-07 5.935850862472332724e-07 7.078189280083195282e-07 8.471471262143205802e-07 1.017354225224705838e-06 1.225373213508740563e-06 1.479305337951892611e-06 1.788241347811716166e-06 2.161709987453029965e-06 2.608489051830069715e-06 3.134422872149512294e-06 3.738870562292365752e-06 4.409636809631957839e-06 5.117017904857777591e-06 5.809210628790755461e-06 6.413394917808278186e-06 6.847264733326364694e-06 7.041413502424361068e-06 6.963872520623931024e-06 6.632259813310526330e-06 6.105475250907622097e-06 5.461283952303653622e-06 4.773729734625340072e-06 4.099751180339605631e-06 3.475796559702681321e-06 2.920588557373479202e-06 2.440066672362528787e-06 2.032153989605912379e-06 1.690440668654530816e-06 1.406679909810843764e-06 1.172311296904497869e-06 9.792924056930012419e-07 8.204830282809097664e-07 6.897627529313843337e-07 5.820032440233534515e-07 4.929709607813312367e-07 4.192045355931100800e-07 3.578907645100965842e-07 3.067508677019341774e-07 2.639416246735576693e-07 2.279721952263482378e-07 1.976355754278384101e-07
1.562710177981324306e-07 1.805069667546969050e-07 2.090749744573010670e-07 2.428658557198314709e-07 2.829710792647931883e-07 3.307281158589215730e-07 3.877744559311821218e-07 4.561104219841571700e-07 5.381694620846254353e-07 6.368918807123437745e-07 7.557931211627421994e-07 8.990095684362108201e-07 1.071291820010316640e-06 1.277895744925284281e-06 1.524294364091215126e-06 1.815600393588949501e-06 2.155559336888574024e-06 2.544970956652558290e-06 2.979473725694934520e-06 3.446863483187560382e-06 3.924592808356698956e-06 4.378769106411671419e-06 4.766460087091868106e-06 5.042623996569323900e-06 5.170834123828930068e-06 5.133904179496956882e-06 4.939152153919703763e-06 4.615475538117615707e-06 4.204131016137204064e-06 3.748093186755668384e-06 3.284162209974664574e-06 2.839276547728658629e-06 2.430276955659382744e-06 2.065597053236958709e-06 1.747581541326885328e-06 1.474663484872772727e-06 1.243080945147274490e-06 1.048083578807931903e-06 8.847039172400940256e-07 7.482038786512835024e-07 6.343002269635436870e-07 5.392506203359237249e-07 4.598582916413225630e-07 3.934337211580694189e-07 3.377371342775029076e-07 2.909157354913845657e-07 2.514431966358210268e-07 2.180649999284840165e-07 1.897509556083449507e-07
1.462334107273442949e-07 1.684243127297459561e-07 1.944349271329370369e-07 2.250092610567007764e-07 2.610469621843213732e-07 3.036340928339037716e-07 3.540778956207663518e-07 4.139444265748973823e-07 4.850964135731948526e-07 5.697261735736425761e-07 6.703744104335938328e-07 7.899196339026957314e-07 9.315142375362904123e-07 1.098431788270476305e-06 1.293776843141347741e-06 1.519997346805150940e-06 1.778139185342116734e-06 2.066809418927708517e-06 2.380894199241560421e-06 2.710235081402069174e-06 3.038702757657421195e-06 3.344342615823806038e-06 3.601302774958964373e-06 3.783827004443789578e-06 3.871624203810762297e-06 3.854847470609211043e-06 3.736596591701008659e-06 3.531830690709135510e-06 3.263301013547703707e-06 2.956350672482891765e-06 2.634450032616550563e-06 2.316470149857859512e-06 2.015737579782405262e-06 1.740363733339014286e-06 1.494232869750332210e-06 1.278169955717930580e-06 1.091007432351390853e-06 9.304318413535447846e-07 7.935923170155742775e-07 6.775025216709671019e-07 5.792838997350134142e-07 4.962968785316242627e-07 4.261982352416326071e-07 3.669529850989279580e-07 3.168204067986138882e-07 2.743270247473284340e-07 2.382344875456385943e-07 2.075069724784747084e-07 1.812806036583348214e-07
1.362214399091948592e-07 1.564240436246717063e-07 1.799685863184153240e-07 2.074680218055563763e-07 2.396532480414620857e-07 2.773928042605660006e-07 3.217135009250804994e-07 3.738203307412196071e-07 4.351126830288289002e-07 5.071918717621158180e-07 5.918520692402526206e-07 6.910427336347235437e-07 8.067855439600718421e-07 9.410232203990695402e-07 1.095372940495534833e-06 1.270756674294719962e-06 1.466890564141709839e-06 1.681644137954267571e-06 1.910336981602606290e-06 2.145128515983579110e-06 2.374758952046716700e-06 2.584964257496636240e-06 2.759828252952873336e-06 2.884074490578945801e-06 2.945868329696841963e-06 2.939301161904752570e-06 2.865664297961632186e-06 2.733033034440037960e-06 2.554368474032721140e-06 2.344885555227826026e-06 2.119545357194252914e-06 1.891254802502050563e-06 1.669952810936873732e-06 1.462453712944961379e-06 1.272784400297898171e-06 1.102755111538762250e-06 9.525736348066008482e-07 8.213933589284071149e-07 7.077493936155192979e-07 6.098772447309071793e-07 5.259289592214422925e-07 4.541088445414011955e-07 3.927507078048935247e-07 3.403551352814850289e-07 2.956010321821305179e-07 2.573416444976502611e-07 2.245920355098517079e-07 1.965125530848930836e-07 1.723910964217351393e-07
1.263604067008997709e-07 1.446559697997027464e-07 1.658559239529825133e-07 1.904588068892625518e-07 2.190503479560855615e-07 2.523151197047296135e-07 2.910473056765229585e-07 3.361588572133718314e-07 3.886822849575122855e-07 4.497638910588963233e-07 5.206413392953332526e-07 6.025971175790132802e-07 6.968769154718198607e-07 8.045598637076121500e-07 9.263672725859445771e-07 1.062400203586704127e-06 1.211807149443034208e-06 1.372404906278483247e-06 1.540310432936743092e-06 1.709685625203632614e-06 1.872736280355644761e-06 2.020113424773826783e-06 2.141805658832310203e-06 2.228468259779686714e-06 2.272940505189828714e-06 2.271549013732850366e-06 2.224790585748813875e-06 2.137173342227337838e-06 2.016289170443779161e-06 1.871438349727765706e-06 1.712211933714320329e-06 1.547353878172331799e-06 1.384056164511117920e-06 1.227681578817767746e-06 1.081813139005182229e-06 9.485004938652243478e-07 8.285894952290265962e-07 7.220554943800103813e-07 6.282956339399158494e-07 5.463620337179325195e-07 4.751346189532632831e-07 4.134410714107242601e-07 3.601346018282673529e-07 3.141402829575847194e-07 2.744792181357003185e-07 2.402778757825260406e-07 2.107680364674884123e-07 1.852812081797099942e-07 1.632401256446962858e-07
1.167583910432947205e-07 1.332458582362357571e-07 1.522431671376632281e-07 1.741510052425909777e-07 1.994327340647560636e-07 2.286204678252060382e-07 2.623193438950089279e-07 3.012084236098781535e-07 3.460359398668871145e-07 3.976056722963683529e-07 4.567501087119290002e-07 5.242848617671448608e-07 6.009378354590306208e-07 6.872464211176029051e-07 7.834174472410802544e-07 8.891489959077746841e-07 1.003422015576855614e-06 1.124283986629373762e-06 1.248666177972821177e-06 1.372296302069548081e-06 1.489780739906009334e-06 1.594921835111473007e-06 1.681293969195619652e-06 1.743026477098072747e-06 1.775652528961464511e-06 1.776821699067675518e-06 1.746681205024456433e-06 1.687818124611323431e-06 1.604788482230132299e-06 1.503377452830038318e-06 1.389788080219138835e-06 1.269933792026972793e-06 1.148939750957650907e-06 1.030879381882316113e-06 9.187141179473701983e-07 8.143762212733682572e-07 7.189316200466495386e-07 6.327714894243005308e-07 5.557980572558161063e-07 4.875856508172280121e-07 4.275096283208159739e-07 3.748432046887718976e-07 3.288260635051165302e-07 2.887101332767259833e-07 2.537879684428997495e-07 2.234085260313087333e-07 1.969842210150586244e-07 1.739922306702502901e-07 1.539722200436328389e-07
1.075057322198335749e-07 1.222958658642480039e-07 1.392446214999604580e-07 1.586706330911019907e-07 1.809360639824757819e-07 2.064490151536641639e-07 2.356638033534944687e-07 2.690778101749016840e-07 3.072231403879184077e-07 3.506507807923437393e-07 3.999043761603295391e-07 4.554802651349432620e-07 5.177702832470422721e-07 5.869844237406870968e-07 6.630522870625418250e-07 7.455059824677082931e-07 8.333533071160908018e-07 9.249586481856165349e-07 1.017959025024298994e-06 1.109251106880494347e-06 1.195087020132331884e-06 1.271306513161930700e-06 1.333706842764610370e-06 1.378512086808866725e-06 1.402862016214237513e-06 1.405215453282543036e-06 1.385570393791820357e-06 1.345446122826046523e-06 1.287636250907146198e-06 1.215800209738309795e-06 1.133992030030381970e-06 1.046221976453076364e-06 9.561175303004335880e-07 8.667117627767971829e-07 7.803539363370811622e-07 6.987166897326972166e-07 6.228668368900133864e-07 5.533689848978859517e-07 4.903982232887777879e-07 4.338463473523196692e-07 3.834132612730808685e-07 3.386804901520648504e-07 2.991670843937125160e-07 2.643699967090913716e-07 2.337917248326541507e-07 2.069580637942688922e-07 1.834285151799880511e-07 1.628014647247127792e-07 1.447157855322067070e-07
9.867487933669018310e-08 1.118855257239967638e-07 1.269453280682704335e-07 1.441054047976044078e-07 1.636457602691362334e-07 1.858753993743022513e-07 2.111303693611030896e-07 2.397687050864602493e-07 2.721609850672400656e-07 3.086749291274851390e-07 3.496522405192617794e-07 3.953758213035907617e-07 4.460257376935586491e-07 5.016231179923987222e-07 5.619628136414394932e-07 6.265384071176800236e-07 6.944671081578833304e-07 7.644269473748533319e-07 8.346234912962066834e-07 9.028062557074939998e-07 9.663535958828930255e-07 1.022436724027057161e-06 1.068257836616409325e-06 1.101336499972649091e-06 1.119798599909993074e-06 1.122611635140644759e-06 1.109715520154762781e-06 1.082020002276287223e-06 1.041271466355065124e-06 9.898218920721598348e-07 9.303507762280366999e-07 8.655926116960067667e-07 7.981106415810695652e-07 7.301389445805692260e-07 6.634966086347072607e-07 5.995644731007824449e-07 5.393081206635481270e-07 4.833295568054037709e-07 4.319323460429238352e-07 3.851888987347729671e-07 3.430026769575108262e-07 3.051615133787109686e-07 2.713807278707199347e-07 2.413363147807033179e-07 2.146893385928978170e-07 1.911030313154810681e-07 1.702541213900052819e-07 1.518397856897661690e-07 1.355814013002260904e-07
9.032054032671126601e-08 1.020729944342877499e-07 1.154040008797916874e-07 1.305101109073593458e-07 1.476058263492803976e-07 1.669223547212084837e-07 1.887045600777638317e-07 2.132053369941371694e-07 2.406764931343845752e-07 2.713551179222058354e-07 3.054443849918096006e-07 3.430878569934356457e-07 3.843367377870921128e-07 4.291102792754044135e-07 4.771508281160655303e-07 5.279768673553190030e-07 5.808398038901844901e-07 6.346928541372711694e-07 6.881825130385731616e-07 7.396737216816468562e-07 7.873177776609665643e-07 8.291663655186925916e-07 8.633259090636804912e-07 8.881354159565711966e-07 9.023413265147148282e-07 9.052384585903928596e-07 8.967497258086247557e-07 8.774288927834910173e-07 8.483869597887222682e-07 8.111585782956275702e-07 7.675352891659957596e-07 7.193948974277547760e-07 6.685516062844896110e-07 6.166424988419414888e-07 5.650560368621003655e-07 5.149001062375981405e-07 4.670020495144573794e-07 4.219310967316991137e-07 3.800338938046905469e-07 3.414754616125289742e-07 3.062800520066206117e-07 2.743684248102001844e-07 2.455897531157868841e-07 2.197475801157888764e-07 1.966200307935337369e-07 1.759749139742599838e-07 1.575805345276400273e-07 1.412130606521327187e-07 1.266612256846315790e-07
8.248019485325898057e-08 9.289645624042421396e-08 1.046559119991999569e-07 1.179117053298223006e-07 1.328270189014879423e-07 1.495730689185254601e-07 1.683256481805462786e-07 1.892596647778320370e-07 2.125410519117899629e-07 2.383154053053987220e-07 2.666927697795486681e-07 2.977281900303899592e-07 3.313980191334268302e-07 3.675726030348807319e-07 4.059868756390868791e-07 4.462116013373462311e-07 4.876293852025177150e-07 5.294208828304923081e-07 5.705674568474286071e-07 6.098762876682965381e-07 6.460321046041620563e-07 6.776759759306242745e-07 7.035062626652989288e-07 7.223909371344578079e-07 7.334756818335086142e-07 7.362703475009607516e-07 7.306986512316600453e-07 7.171022997657084246e-07 6.961994182188343569e-07 6.690057275499268147e-07 6.367329347889518056e-07 6.006809169490657323e-07 5.621385555367731190e-07 5.223037158747165132e-07 4.822275302306351446e-07 4.427833003254370511e-07 4.046568629671911063e-07 3.683534079940023854e-07 3.342152841740110902e-07 3.024458389312202949e-07 2.731353529291131894e-07 2.462862854714744078e-07 2.218361073781395882e-07 1.996768496015881870e-07 1.796711092949421327e-07 1.616646516938442495e-07 1.454959699057207513e-07 1.310032637031896530e-07 1.180293154793939886e-07
7.517509817853848603e-08 8.437573836540545054e-08 9.471563128796475618e-08 1.063138119836746191e-07 1.192938797827766247e-07 1.337816062961575260e-07 1.499014387866021103e-07 1.677715346842187147e-07 1.874969253329483962e-07 2.091604217785684852e-07 2.328109676992138052e-07 2.584493405633403608e-07 2.860114276263374472e-07 3.153497787203481223e-07 3.462147654241620730e-07 3.782374211634147239e-07 4.109168033304123851e-07 4.436153321303976043e-07 4.755657706735064667e-07 5.058930297293196289e-07 5.336525745058800358e-07 5.578848282836908229e-07 5.776818671777773577e-07 5.922595025195128128e-07 6.010254386239996407e-07 6.036334582568943560e-07 6.000150470951578269e-07 5.903833922860452423e-07 5.752094561253734880e-07 5.551745820666314356e-07 5.311076165880952700e-07 5.039160718684090050e-07 4.745203260837564787e-07 4.437977615981317544e-07 4.125408805674445531e-07 3.814306018917974784e-07 3.510236876654576806e-07 3.217518177617372119e-07 2.939292117040518093e-07 2.677657112363681711e-07 2.433826526519327097e-07 2.208294604243730880e-07 2.000995231602024270e-07 1.811444717083049765e-07 1.638864224221167630e-07 1.482280678105178073e-07 1.340607051244840519e-07 1.212704131234829406e-07 1.097426422409237952e-07
6.841185687310881469e-08 7.651425488660806132e-08 8.557970721295846787e-08 9.570064536887429924e-08 1.069705038742962735e-07 1.194811880565340792e-07 1.333197216483100701e-07 1.485638673046280674e-07 1.652764924283525438e-07 1.834984715736889377e-07 2.032399972989054080e-07 2.244703320814910390e-07 2.471062859139156390e-07 2.710000475733865557e-07 2.959274157966370513e-07 3.215779283196466758e-07 3.475487968810539580e-07 3.733448121292491465e-07 3.983863425445766206e-07 4.220270751271768670e-07 4.435821434455260925e-07 4.623657863364674176e-07 4.777358700650028854e-07 4.891408522776032610e-07 4.961635369250955892e-07 4.985557004384064704e-07 4.962585922050158009e-07 4.894063306590775152e-07 4.783118977880665356e-07 4.634381388238273098e-07 4.453582659949398471e-07 4.247114242536536775e-07 4.021588050470344182e-07 3.783447971560993533e-07 3.538661310564247019e-07 3.292503271889982847e-07 3.049433327841789133e-07 2.813052144639382346e-07 2.586122098172298055e-07 2.370632727543597514e-07 2.167893650571609303e-07 1.978640315432943546e-07 1.803141480450131473e-07 1.641300786954086165e-07 1.492747800847569102e-07 1.356916267611989842e-07 1.233109035938545118e-07 1.120550232582406494e-07 1.018425931220708680e-07
6.218453271365859048e-08 6.930134293207202715e-08 7.722943162917930052e-08 8.604052055791791958e-08 9.580521330426293825e-08 1.065904998068532120e-07 1.184566450731971818e-07 1.314533744018142580e-07 1.456152615022545564e-07 1.609562414460774637e-07 1.774632255392127051e-07 1.950889059549154643e-07 2.137440122243611361e-07 2.332895146111151376e-07 2.535295403747836970e-07 2.742060397498266485e-07 2.949964528441053650e-07 3.155157149239958689e-07 3.353238178431853432e-07 3.539397542193509468e-07 3.708619825598828126e-07 3.855946091477934227e-07 3.976774172821726667e-07 4.067168986811701870e-07 4.124148068218949567e-07 4.145906754280156699e-07 4.131953306385887478e-07 4.083136071744937003e-07 4.001560238404130976e-07 3.890407445360128190e-07 3.753684095027206233e-07 3.595931303465924662e-07 3.421930238411185692e-07 3.236431950622672987e-07 3.043932596865099380e-07 2.848505434724059157e-07 2.653692101193599054e-07 2.462448756930493080e-07 2.277138219127873830e-07 2.099557131426906892e-07 1.930987058734678027e-07 1.772259527850708058e-07 1.623826864426561142e-07 1.485832726387185166e-07 1.358178179294833231e-07 1.240580817686471031e-07 1.132625735805347953e-07 1.033808092886830424e-07 9.435676456276192052e-08
5.647709965037076179e-08 6.271493057838926176e-08 6.963376538001558246e-08 7.728916251689520234e-08 8.573445953565759016e-08 9.501844693512867590e-08 1.051825616154933465e-07 1.162575887486417942e-07 1.282598715077549262e-07 1.411870452292169193e-07 1.550133472141617470e-07 1.696846181708927528e-07 1.851132150438109631e-07 2.011731965813628571e-07 2.176963074906358619e-07 2.344694449424672256e-07 2.512344013896864380e-07 2.676906931228123222e-07 2.835021605408206019e-07 2.983077342690923234e-07 3.117363001408320217e-07 3.234250059523643175e-07 3.330397203776844339e-07 3.402958037444139184e-07 3.449770181775979722e-07 3.469504018881473892e-07 3.461753053332739631e-07 3.427054927186324754e-07 3.366841218897551596e-07 3.283323466435813137e-07 3.179330533779230186e-07 3.058117131818997731e-07 2.923164462201243664e-07 2.777991873634911413e-07 2.625994030726815552e-07 2.470312598855686286e-07 2.313745982312870742e-07 2.158696053751833541e-07 2.007147526861250444e-07 1.860673737872552357e-07 1.720461945155033714e-07 1.587351524417678834e-07 1.461879292571585335e-07 1.344327335862025260e-07 1.234769918454487656e-07 1.133117155631372034e-07 1.039154069493093481e-07 9.525743752157405101e-08 8.730088777854420147e-08
5.126600505033108373e-08 5.672435766920238045e-08 6.275237364203974568e-08 6.939293442004104802e-08 7.668626317629814584e-08 8.466785937143998036e-08 9.336604357019796406e-08 1.027991387612185212e-07 1.129723394856818491e-07 1.238743447090797800e-07 1.354738571636647616e-07 1.477160870814528805e-07 1.605194491931891542e-07 1.737727121909238116e-07 1.873329442189703081e-07 2.010246794461892845e-07 2.146407824096741018e-07 2.279454772227808656e-07 2.406799103082383067e-07 2.525704131239961543e-07 2.633393310072392029e-07 2.727179168527618350e-07 2.804604101142097566e-07 2.863581063637236136e-07 2.902520463914876222e-07 2.920429745585682024e-07 2.916974545181092755e-07 2.892494589445520278e-07 2.847972956429597251e-07 2.784962942670284226e-07 2.705481528760812181e-07 2.611881531271450403e-07 2.506715603021222014e-07 2.392604384934193370e-07 2.272118773621876491e-07 2.147683094713700934e-07 2.021502618850000484e-07 1.895515852924184900e-07 1.771369712816996074e-07 1.650414161722781128e-07 1.533712144127354509e-07 1.422060521269785500e-07 1.316018037631107918e-07 1.215936939059436601e-07 1.121995569574816657e-07 1.034229983848161256e-07 9.525632543632721547e-08 8.768316890845759847e-08 8.068075952283470534e-08
4.652259278719603985e-08 5.129311781144989619e-08 5.653861132014905208e-08 6.229196583224126877e-08 6.858337264616228556e-08 7.543856534723644680e-08 8.287674215098703618e-08 9.090820269970805744e-08 9.953176776484896276e-08 1.087320827308146570e-07 1.184769344128794949e-07 1.287147347985661052e-07 1.393723469803642943e-07 1.503534517722309561e-07 1.615376800396739422e-07 1.727807611362139064e-07 1.839159495067962675e-07 1.947569712399968087e-07 2.051026621257616800e-07 2.147433382873303719e-07 2.234687532395291167e-07 2.310772715063986762e-07 2.373856640720252011e-07 2.422387493568201916e-07 2.455180088224788033e-07 2.471483303452672688e-07 2.471021848378010992e-07 2.454008049994993727e-07 2.421122675929736271e-07 2.373467250168911301e-07 2.312493294467484274e-07 2.239915971752030267e-07 2.157620478712178639e-07 2.067569241717708623e-07 1.971716733273103311e-07 1.871936892758701460e-07 1.769966083001284570e-07 1.667362570612279064e-07 1.565481911403836520e-07 1.465466468296703682e-07 1.368246604572922765e-07 1.274550825978084366e-07 1.184922198106773934e-07 1.099738636436638524e-07 1.019235058969795794e-07 9.435258279339685267e-08 8.726263317957524389e-08 8.064729373450959476e-08 7.449408564878104371e-08
4.221521183444893833e-08 4.638131398536573009e-08 5.094226111932888422e-08 5.592305652050857053e-08 6.134616526239851370e-08 6.723007522784407531e-08 7.358759690295570406e-08 8.042393214983851127e-08 8.773457501536196620e-08 9.550314299611558055e-08 1.036992698219564085e-07 1.122767154062716954e-07 1.211718617254092533e-07 1.303027649270073527e-07 1.395689266209140545e-07 1.488519339056604752e-07 1.580170977813876946e-07 1.669161877421794011e-07 1.753913077290948993e-07 1.832798778164312760e-07 1.904205763587417784e-07 1.966599684873571667e-07 2.018594185625103339e-07 2.059017824107644618e-07 2.086973256200783772e-07 2.101883352221861654e-07 2.103519891659489378e-07 2.092012109380778345e-07 2.067834413439538130e-07 2.031774728878891961e-07 1.984886802664322568e-07 1.928431155199956128e-07 1.863810026105320712e-07 1.792501617771408131e-07 1.715998295020925866e-07 1.635752340314076201e-07 1.553131608939191397e-07 1.469386178596609149e-07 1.385625995680052820e-07 1.302808677799354914e-07 1.221736070925104998e-07 1.143057865656461629e-07 1.067280506400433709e-07 9.947797219140114010e-08 9.258152069056713590e-08 8.605462406378258469e-08 7.990472994141982320e-08 7.413229773469572911e-08 6.873217567890878802e-08


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

